Contextures: The Mechanism of Representation Learning

This dissertation establishes the contexture theory to mathematically characterize the mechanism of representation learning, or pretraining. Despite the remarkable empirical success of foundation models, it is not very clear what representations they learn, and why these representations are useful for various downstream tasks. A scientific understanding of representation learning is critical, especially at this point when scaling up the model size is producing diminishing returns, and designing new pretraining methods is imperative for further progress. Prior work treated different representation learning methods quite differently, whereas the contexture theory provides a unified framework for analyzing these methods. The central argument is that a representation is learned from the association between the input X and a context variable A. We prove that if an encoder captures the maximum information of this association, in which case we say that the encoder learns the contexture, then it will be optimal on the class of tasks that are compatible with the context. We also show that a context is the most useful when the association between X and A is neither too strong nor too weak. The important implication of the contexture theory is that increasing the model size alone will achieve diminishing returns, and further advancements require better contexts. We demonstrate that many pretraining objectives can learn the contexture, including supervised learning, self-supervised learning, generative models, etc. Then, we introduce two general objectives -- SVME and KISE, for learning the contexture. We also show how to mix multiple contexts together, an effortless way to create better contexts from existing ones. Then, we prove statistical learning bounds for representation learning. Finally, we discuss the effect of the data distribution shift from pretraining to the downstream task.

==> data/abalone-ui.csv <==
d,eig,mse,taud,ui
0,0.9973297844113123,0.7536340397088612,285.6202036524661,0.45536552783143
1,0.9964985936523381,0.7420761773265268,115.60054575137437,0.11955484215373355
2,0.9913472047375633,0.6052926781305732,59.02333952261325,0.3536581795945752
3,0.9830457294604812,0.6065269893210344,53.95595915310785,0.00973884909271695
4,0.9814487184672971,0.6085395591217148,38.679446769091015,0.0035488656722985467
5,0.9741053515874211,0.6073105904870524,27.557384684891222,0.008734770323602285
6,0.9636177933560309,0.6059701683403687,21.875896978118774,0.04768912359199946
7,0.9541170361953225,0.6160682569922432,19.25807820930852,0.07870474305111813
8,0.9478268147406433,0.6144886085617688,16.48858617673496,0.060816665459013174
9,0.9389786425394937,0.6161287860585006,12.369113490529216,0.022579110448538137
10,0.9184253368363327,0.6126631592934169,11.472657713012689,0.04305292307889008
11,0.9119159726725332,0.6121553209445239,10.673548647836194,0.04862352057000223
12,0.9051620361664607,0.6229171552112397,8.371226158405745,0.017533303882625646
13,0.8785356426865835,0.6200820844520211,7.232809200326166,0.056995120141025646
14,0.8588675867325655,0.6220009650358482,6.851342587274804,0.024725457562226758
15,0.8506405333773057,0.6210364575421156,6.175723536402683,0.020352993331517213
16,0.8336381399584871,0.6214799803953608,5.452550970711201,0.0211787419966558
17,0.8105850716094499,0.6162636533711656,5.10903621474719,0.0690062882948546
18,0.7970628805220098,0.6168027537191385,5.021547752876689,0.03294925504010037
19,0.7930430397223638,0.6188407133063999,4.3007856275373015,0.008077753574133324
20,0.7562947684031113,0.6191030810432934,4.204857357434073,0.017101027195564382
21,0.7499757680818208,0.6235610887496115,3.951731756007064,0.04188068693343895
22,0.7325409684378583,0.622257575042197,3.778917528150112,0.03692612197667758
23,0.718992217622456,0.6172822173873291,3.6719827278798793,0.14587487414095635
24,0.7096674654048032,0.6146529309109089,3.497945682113111,0.07718939915464165
25,0.6935427027272996,0.574776679396014,3.4421602091009733,0.183264667926213
26,0.6875178146333875,0.5535090603280529,3.2788960079518983,0.18229647984772096
27,0.6699638162912772,0.5562294424898269,3.075760621481486,0.0316122136984938
28,0.6454080048845541,0.5586745401023719,2.983156418796761,0.013677589259533635
29,0.6324853058614937,0.5602982175782293,2.9632855863401817,0.044034477820892856
30,0.6288856624814727,0.5606048318353571,2.9488521902498173,0.015343164777917967
31,0.625981231580062,0.5576556889149671,2.9152306002236896,0.041062607177084966
32,0.6202928675090867,0.5545121828927121,2.8382612241842207,0.029275945580691777
33,0.6078947293601659,0.5519021569632968,2.727727210051525,0.034770175461792785
34,0.5891017634740117,0.5535626433259955,2.7251413499313264,0.04490619820701869
35,0.5876310927038779,0.5536396470190601,2.640291550320079,0.011313592321092802
36,0.5715942928045102,0.5460276231278707,2.568115249770974,0.12711279624635874
37,0.5567937301879854,0.546417954874453,2.5237063970538354,0.07043440758101638
38,0.5467334513277093,0.546712638302682,2.5078384377062473,0.021445688794521113
39,0.5422746230451294,0.5470009489504631,2.4304546134597222,0.005016607474151075
40,0.5242390657104479,0.5444152601183134,2.4204382678371075,0.05583201052883237
41,0.5207238554004403,0.5451838790285877,2.3941773662246737,0.06070384599553487
42,0.5133572410929087,0.5446800294229447,2.382183928652827,0.004988672736814406
43,0.50923168821285,0.5472202074993613,2.3477321520636263,0.025269264405384084
44,0.4994969646822688,0.547055016864699,2.2772634314663733,0.007438597067019284
45,0.4798561606907656,0.5469916419811,2.274266730675236,0.002437387678507253
46,0.47769626650467834,0.5398439836563713,2.258217824982771,0.06238681647970034
47,0.4719199028412997,0.5319907149397293,2.250016436947634,0.0011453536556312264
48,0.4682534039040533,0.5298857396185773,2.2415274145843975,0.04224174140257966
49,0.4644644205316463,0.5295411019445836,2.1880434145983827,0.009745364297342938
50,0.44725959671214754,0.5293679142922475,2.188177670999556,0.0030050053274213217
51,0.44588454271299716,0.5275087446448623,2.178634754795722,0.03158329681307281
52,0.4415144698825589,0.5272222753628674,2.1428318403249746,0.06048597322135586
53,0.4286721462121575,0.5343238513181795,2.136022798632335,0.023507492811335455
54,0.4249874248359231,0.5293120522732716,2.1221709920642384,0.06333075908606647
55,0.41890755658896894,0.5229126204525382,2.1148754262679414,0.07270173416803549
56,0.41496446961394456,0.5254761132512309,2.106696992944054,0.03733534932743529
57,0.4106764693302208,0.5281852886353601,2.097695462283812,0.013895250275895455
58,0.40605182350834096,0.5358594077241834,2.0863374242406274,0.035687279651640084
59,0.4005288920663989,0.5328266590303271,2.086058957582378,0.05829016493762779
60,0.39893793929776117,0.5214001663060696,2.0686063315922993,0.06829395177764515
61,0.3910658844559067,0.5191698551913189,2.055670578165922,0.08427852357941307
62,0.3847246173675166,0.5190484567689264,2.056630357269278,0.004471424644915949
63,0.383580027620122,0.5197106480607493,2.0501923535238427,0.01202532381390576
64,0.3796126073438337,0.5197042027883897,2.023085272599498,0.008381845939455056
65,0.36748023778167577,0.5199494668052106,2.023667757893547,0.012125283910685203
66,0.36619140869629835,0.5261139357324549,2.0247185850729053,0.02894954298997677
67,0.3650907696016433,0.527765857270578,2.0129276762102957,0.034229665189914715
68,0.35877579642940594,0.5257867661073343,2.013016401370155,0.000826769345625698
69,0.35728544255178085,0.5255038601123361,2.007781071713008,0.06718445196192888
70,0.3535870358469706,0.5253646936297491,1.9901876204497804,0.01631715610388132
71,0.34461966778656467,0.5252836950707331,1.9820082677026611,0.011139414082735881
72,0.3395551971684153,0.5245215588631342,1.9845890680024645,0.017266735820465666
73,0.3391466286580174,0.5260977805153082,1.9732759772552224,0.009668982851366224
74,0.332635935946278,0.526119199470433,1.9450419122559026,0.03070476289817444
75,0.318289257105112,0.5275508942488468,1.9289247418690167,0.015342761758881924
76,0.3091892190080828,0.5273844492428401,1.9205458864968357,0.03290396294521945
77,0.30364386364770546,0.5283469141435851,1.913256245223093,0.018166030925154106
78,0.2985709875486584,0.53031427321183,1.9089975769140068,0.02805892087566175
79,0.2949522923051222,0.5304891857411932,1.9110209178388553,0.012453382289231785
80,0.2944399353523634,0.5303503669891788,1.900122843935589,0.014142349840928034
81,0.28746242454434634,0.5320808651556158,1.8951167109957865,0.02635416769906853
82,0.28340569959657,0.5354689959253917,1.8937170491248312,0.00014463805526506758
83,0.2811827905938793,0.5347805849870574,1.893692806597051,0.03170476391571275
84,0.2796685929265574,0.533989816558954,1.8833293373741131,0.007145871007002159
85,0.2727579302750127,0.53434703058104,1.8839762471343238,0.029624810942265142
86,0.27160863895976267,0.5335605865016433,1.88098309457222,0.005384376379415374
87,0.26853026306795563,0.5360119146048689,1.877971909044968,0.012286395225638968
88,0.2654333549757859,0.5360644126385792,1.8735731716704245,0.0118126177012227
89,0.26157606262835037,0.5336712999760502,1.8683255490785071,0.0012090497188748657
90,0.2572348173416547,0.5374802060982099,1.8654523340805498,0.013247470013569296
91,0.2541829823159913,0.5388132909478435,1.862344256459091,0.009315932105091107
92,0.25099278113709467,0.5400226475831971,1.8592177543371748,0.026473394420111623
93,0.247783576021763,0.5398880657258218,1.8592518028633571,0.016048847942444048
94,0.24635462875448583,0.542065110255147,1.8545439485115889,0.014528236156415575
95,0.2422315048501468,0.5427323098062443,1.8554365380036177,0.007003837580315401
96,0.24130605364101063,0.543072148406345,1.8523369253022395,0.0022720226135590806
97,0.23808710934016072,0.5436131886445424,1.8537672588651495,0.014991296955321884
98,0.2374873314447029,0.546585002482912,1.8547403344052635,0.008083247890373327
99,0.23662544336529776,0.5574349048683662,1.8560421319378864,0.014763942642615623
100,0.23595759277066514,0.5574745230934507,1.8536404626213323,0.004654000002891966
101,0.233133915241841,0.5468352703333197,1.847130344423493,0.030149164629959178
102,0.22787998044993443,0.5473984093838917,1.8377840819678313,0.01061897910527641
103,0.22087960732365736,0.547441927486478,1.8357577171878265,0.027808992275391006
104,0.21826686720482286,0.546978424332375,1.8363499859829902,0.0067446007501285755
105,0.21725075005987599,0.5466836283131972,1.8378065900308576,0.020264007319413968
106,0.21676566880110498,0.5466698223719254,1.8356403298455728,0.0020056637140828245
107,0.2140657194270261,0.5468242105564655,1.8375869960680804,0.015227006865481875
108,0.21389802580260145,0.5460346801978683,1.8346448098523258,0.016236989581412717
109,0.21071676276916726,0.5487742959927019,1.8355503918993268,0.01566562042163226
110,0.20992398805770554,0.5517721169163515,1.834514401360025,0.006921139652677901
111,0.2079263411786998,0.5590295224178858,1.8256004066462173,0.020289192265229967
112,0.2009657852281195,0.5590367933198543,1.823022692703204,0.02856668273200238
113,0.1979981627052467,0.559781977250821,1.8239153304824502,0.026432964380565104
114,0.19725593708280767,0.5599976500569244,1.8235372491905752,0.009518807945642267
115,0.19570155856243543,0.5597120212924698,1.8216132721240141,0.05625939204613934
116,0.19315318266077702,0.5590111225594722,1.819402534871247,0.02539514785448586
117,0.19041927477931928,0.559560810569615,1.8209404693917994,0.008815361044815492
118,0.19013489434947367,0.5588381888072157,1.8205876542325004,0.007743321611648774
119,0.18861778809825358,0.5581579553039413,1.8220783058144692,0.03630903503921598
120,0.1883134334662826,0.5571377606101001,1.8225470232904817,0.013117727049987732
121,0.18734115799701279,0.5571307438390762,1.821857771481372,0.009723695418380513
122,0.1856111510390663,0.556117305083535,1.8235033931539157,0.04618590387126756
123,0.1854272408046677,0.557816792360453,1.8225222595266466,0.022148206092182154
124,0.18350905336013262,0.5578127782538667,1.8235311321650882,0.019464679717777454
125,0.1829166671979169,0.5598158028457103,1.8231836940382766,0.002761543458033318
126,0.18142594976961196,0.5594195936166714,1.8212062133742983,0.0028922447325299954
127,0.17885009871603477,0.5597079287976746,1.8152390430213132,0.0037343953188887797
128,0.17357918326441105,0.558637283530237,1.8129918675118721,0.01429293105274371
129,0.1708254415788,0.5586406004820411,1.813992997083673,0.024077186527980493
130,0.1702992505374879,0.5581473874723063,1.812294134883137,0.0035845271892809127
131,0.16792421758951745,0.5597300084590848,1.8118440363777029,0.007279803450618654
132,0.1664150705724869,0.5599095368871854,1.8121297666951621,0.02805981379776857
133,0.1654204686684825,0.5592573663233181,1.8122030689852764,0.0023622513033633987
134,0.16428338489043617,0.5591429644643404,1.813333828365425,0.004696518911345899
135,0.16388599270357304,0.561226193009726,1.8127549944779262,0.011963910390560946
136,0.16230174652174384,0.5616414707004854,1.8116949014762573,0.006946140497317443
137,0.1603863492113829,0.5614741146262814,1.8112700279006593,0.015699014498778516
138,0.15892252421777392,0.5599775561390038,1.809602151573877,0.011958999494232694
139,0.15658749745447803,0.5600844243252869,1.810046378907642,0.0056387045621089545
140,0.1557537485543279,0.5567854814123062,1.8099043066353637,0.024994785358736102
141,0.15450865847761402,0.556906472059442,1.8109966556520707,0.00261902554962576
142,0.15414669346395538,0.5582087394797335,1.809120962191638,0.004998306524947909
143,0.15167217579906528,0.5583499235560845,1.8090313838504657,0.0025098638434780966
144,0.15048302458555265,0.5584035222524313,1.8093439333777388,0.029905187388171543
145,0.14958816896110633,0.5584231544898743,1.809900509783205,0.001072902556028397
146,0.14887360994953266,0.5575229589611128,1.8107974966032947,0.0019072996788889874
147,0.1484082905915012,0.5575497380524156,1.808722586367125,0.01505647172960524
148,0.14579912402042033,0.559316530248319,1.8086439806442178,0.012453098645226346
149,0.1446457568270584,0.5619788096852272,1.809124702572765,0.00881854576533974
150,0.14390503261150436,0.5628605032014761,1.8075582453921968,0.002262215387934195
151,0.14167444805460006,0.5633265883777442,1.8084775619768445,0.008980282619557144
152,0.14127226194683876,0.5630264921710827,1.8087604611483585,0.03028153194371577
153,0.14040633403463154,0.5632195961745812,1.8095391797971145,0.008285837675212362
154,0.13990941502301305,0.5634741626042475,1.8104012323995444,0.017495956681734114
155,0.13947695565830626,0.5634667523553011,1.8102766798133447,0.008136142522540492
156,0.13832102339140995,0.5626309457726121,1.8104970080104743,0.006446404130553951
157,0.1374255740871984,0.5625898092604605,1.8113497202209836,0.0017138755716576814
158,0.1370027649029119,0.5629930752083201,1.807036387660467,0.0027929749838842693
159,0.1327442413133024,0.5632157740464848,1.8079673923041812,0.004579739878519845
160,0.1324116072936964,0.562299834714139,1.8084076582611504,0.016263051860074873
161,0.13171434451651087,0.5634233012277761,1.8092461511613882,0.001054779256665233
162,0.13131965895576256,0.5642068921271044,1.8092102861727422,0.012185631659006702
163,0.1302719351363737,0.5638876517924944,1.8094737271047903,0.0062698088312454665
164,0.1294549921905396,0.5639036107457673,1.809833589724826,0.012206819737899824
165,0.12871553856129242,0.5647087134066227,1.810019905483211,0.012355865679571216
166,0.12784966767205364,0.5646624304339571,1.8102824166537173,0.028365953175258526
167,0.12704649036093638,0.5646898515037425,1.8090930159471688,0.05423936765632846
168,0.12514703317906023,0.5667706086937858,1.8095083438947244,0.013139226668602715
169,0.12447645905577108,0.5669633251524216,1.809949523122329,0.04606218735337336
170,0.12382984967194055,0.5665796503064783,1.8068163346728991,0.015356190796253756
171,0.12045273045070964,0.5609060423209851,1.807170830854727,0.0052689980304846395
172,0.11976565463964818,0.5625047670906659,1.8069891562107685,0.019178361436255148
173,0.1186700511149157,0.5622833486994351,1.8074608028375332,0.004680238752143573
174,0.1180848714719077,0.5620491059291334,1.8062223236721358,0.017715501217389774
175,0.1161804677000494,0.5613334032223977,1.8071090032746882,0.007212679238043026
176,0.11593391998674342,0.5622893837215347,1.8070354465775926,0.025343355142240252
177,0.1149437263915656,0.56309468653215,1.806709607527912,0.012129716083021488
178,0.11376282365039987,0.563806820916083,1.8076127809546194,0.003901069037802355
179,0.11354733444182975,0.564329955585432,1.8073347800578423,0.0037174958914600667
180,0.11241143038622621,0.5642005442624011,1.8082946577456707,0.03951170461712557
181,0.11225057317879361,0.5638356888005386,1.8076116598440835,0.007845491673913496
182,0.11080440489475375,0.569692080487457,1.807012615435049,0.0019115966962136351
183,0.10943140081772462,0.5696684777239049,1.8065433393035382,0.00581686644575217
184,0.1081677996195718,0.569544908562823,1.8062311413139547,0.011236829129855816
185,0.10703524461967681,0.5711950217248193,1.807033580198306,0.01977047912125394
186,0.10679199241800869,0.570695781727848,1.8074936049855168,0.01390611685177054
187,0.10627943552427764,0.5737499042893835,1.8070023248490985,0.021359541145766575
188,0.10501542691047218,0.5709472237517057,1.8072076491992757,0.021492549834430656
189,0.10431289332620049,0.5712012501964298,1.807292155284883,0.00823504761444711
190,0.10351878415676975,0.5712344067121738,1.807091827732576,0.014203053075267813
191,0.10250237595146414,0.5692025461876288,1.808049086610251,0.0023228882993847916
192,0.1024179507925708,0.5682232810067117,1.8071024369992363,0.009055930537533268
193,0.10081018447937222,0.5679570342523149,1.807657085781333,0.003248503626594698
194,0.10041652991910142,0.567543153547554,1.8083916598426737,0.020295246758130738
195,0.10017030651492495,0.5673365222405924,1.8087298612476748,0.005872371442571032
196,0.09960744948399711,0.567685107182696,1.808796652062156,0.014571450378815978
197,0.09883007074495671,0.5680079946592775,1.8091174491388915,0.009143668805619114
198,0.09826272209003817,0.5692030574604761,1.8091422993078035,0.010364179306033611
199,0.09746042472382488,0.5691433601299212,1.8099205120619408,0.03495604088238121
200,0.09727263310536247,0.5679079157884718,1.8096969902940314,0.009243946436133986
201,0.0962757965186512,0.5677278671618461,1.8095631817260416,0.011822525374206737
202,0.09535797159323967,0.5676193351441476,1.8103541790300928,0.007881750683252049
203,0.0951973888403251,0.5694016570606553,1.8091734606790435,0.014313365049832943
204,0.09343413711595909,0.5686474846176237,1.8080400711145796,0.017863792323152605
205,0.09171773161653933,0.5689610832525246,1.808434954922268,0.005485531007682912
206,0.09126253249308353,0.5684576220568026,1.8089380341371892,0.009239360589435327
207,0.0908994179010183,0.5683854421605546,1.808906191881869,0.007283890541747199
208,0.09010021241113261,0.5671494232765961,1.8093284188799716,0.02505063888682346
209,0.08967965263773872,0.5675997009420554,1.8096086865222687,0.005041160055771681
210,0.0891455357949482,0.5676593542484321,1.8097211299167792,0.005801359344939791
211,0.08847712963965619,0.5673451632946892,1.8101590647718409,0.020867960248981084
212,0.08808190931549141,0.5669300224731644,1.8100304530665274,0.011870973299396334
213,0.0872219860032847,0.5667614627327483,1.810267528085848,0.017284046609182386
214,0.08667036145831312,0.5645333044104479,1.8096783428986039,0.02608139324499662
215,0.08543815989204584,0.5662767961812839,1.809914753464371,0.02209393822785015
216,0.08489920078246208,0.5655637552168307,1.8097866245504624,0.013175478201844611
217,0.08406116583174744,0.5691296062405051,1.8101036393330872,0.004061663111005082
218,0.08359959707440036,0.5679215493157994,1.810747908268086,0.004889905791434734
219,0.0834141974364314,0.5682019625585056,1.8112590993589395,0.03157387676629969
220,0.08311943091166447,0.5717189727066955,1.8114350206709582,0.022826579273775814
221,0.08254734882930377,0.5691686354419875,1.8110744503580065,0.010508485726746336
222,0.08153108043647955,0.5691443753691361,1.811450246336917,0.02860393667637397
223,0.08113814331459297,0.5677894469597065,1.8116944318783648,0.019151269622235713
224,0.08063802511015493,0.5647533234067803,1.8116083948949337,0.00706571969079202
225,0.07986465040496125,0.5658206365217237,1.8122099916257906,0.019849168504900663
226,0.07967444023264512,0.5660712167959556,1.812229053519875,0.03091562346375038
227,0.07899624162765058,0.5662244509926215,1.8126252837223118,0.003624091460799536
228,0.07864046756926561,0.5690936434567052,1.812759286488621,0.01707766636959326
229,0.07806664453407144,0.568670861896591,1.8127506994353682,0.010150807646278884
230,0.07737683255902388,0.5730058941722185,1.8132653942141719,0.01770707984805666
231,0.07713401895171057,0.5728588979391517,1.8136661533137393,0.018215416378713968
232,0.07679695831512463,0.5723964974353899,1.8136632607918757,0.02022610538709821
233,0.07612121886097474,0.5715097994818915,1.813851845049642,0.0010682644480500703
234,0.07561264190287038,0.5759230608073661,1.8142999558756943,0.004347888562660007
235,0.07532798307539768,0.575323153058389,1.8146854119168814,0.008042177493920805
236,0.07499251831004214,0.5760203314655781,1.814722457871053,0.01409080071428466
237,0.07436396885050296,0.5805268477252826,1.8152782841954362,0.015493257702309002
238,0.07418107325886501,0.5816319865500957,1.8150998560840388,0.013018413028315346
239,0.07337524395338735,0.581056902319254,1.815697523631803,0.0022192661177809145
240,0.07323631115859493,0.5820387254774597,1.8154324966710553,0.005249007654855641
241,0.07236335062338106,0.5803191587682771,1.8156052170943182,0.007990166753366333
242,0.07187039073421359,0.5808580784605855,1.8157265627456929,0.01422861287663667
243,0.07133736885578182,0.580598673414538,1.816135159920287,0.0010919162912579965
244,0.07105421663571788,0.5789797476584162,1.8165562636737094,0.0018453284010655443
245,0.07078410907233458,0.5800849414350097,1.8168099773347421,0.0017437432500555451
246,0.07037289135459665,0.579953986369818,1.8166558971463038,0.010151588210162129
247,0.06961524634514137,0.5802020672677676,1.8169472129422315,0.013457665609244263
248,0.06924569612354192,0.5810388440832316,1.8174684762987752,0.029102336714683638
249,0.06907669107515606,0.5805613883794681,1.8178407545994082,0.0014399633612813172
250,0.06878110470079746,0.5785060241732548,1.817922370414998,0.01800193692935129
251,0.0682379388204558,0.579808998392125,1.8181683938305864,0.02350306031485212
252,0.0678405994400939,0.5795312155265995,1.8182154637970234,0.002070827525206081
253,0.06727496940570105,0.5797001016715043,1.818763868081862,0.002200306538225124
254,0.06714628811694891,0.5786701928204319,1.8190083799468004,0.005902854359847278
255,0.06675649173377024,0.5791343590302783,1.8190812347533887,0.002466558701598204
256,0.0662215537549561,0.5792064510824979,1.8190336411522048,0.01129732671536584
257,0.06558659487394357,0.580104573166526,1.8193889397176488,0.01726273204276154
258,0.06530544187615256,0.5801731848732522,1.8199808688391856,0.004703890842949322
259,0.06523160063925657,0.5802251315922653,1.8195427499056795,0.018814256982452107
260,0.06426546260231464,0.579864170514928,1.8199137264761127,0.00948909993179799
261,0.06400902745365808,0.58093882383649,1.8204836524469492,0.0032292978323518184
262,0.06392755055234835,0.5822664238602657,1.820752384563039,0.016915896470273105
263,0.06358513707280855,0.5822155755908922,1.8210551141341953,0.004960972640139644
264,0.06327512612779078,0.5823203509150333,1.821024562817376,0.017794132003453363
265,0.06267762985730566,0.5823123470319516,1.821518238066957,0.0001603487830081152
266,0.06254154397520637,0.5823513304174655,1.8216064879719938,0.019921807025405303
267,0.0620533341434566,0.5837613748743545,1.8220046551744111,0.009294539294358469
268,0.06183942064754339,0.5828031230267574,1.8219768231723728,0.015120911890102787
269,0.061255483530203075,0.5827315229533679,1.8223383582636425,0.0011291021513343252
270,0.06101643297335992,0.5831079775163786,1.8224425209294313,0.012479868008296594
271,0.06055439597943423,0.5830016586942885,1.8227656053125632,0.0010219438607851142
272,0.06028770780282255,0.5873669816046753,1.822937633169646,0.019923795972419896
273,0.059891017251117014,0.5872881172154412,1.8233557084766934,0.02221033588486593
274,0.05971321312274705,0.5889929331847729,1.8236536621116028,0.01569056903283203
275,0.05943166812246253,0.5908961073658686,1.8240840829213256,0.0027471059897330448
276,0.05926869525713916,0.59159118492874,1.8242955405028305,0.004454710834865598
277,0.058915029788509335,0.5927991456842762,1.8244575480529788,0.015075142591131383
278,0.05852089114546294,0.5914115072146612,1.8249018854963304,0.00047244428582791595
279,0.05837813038990291,0.5931340163967355,1.8249512778545245,0.0020149243310658305
280,0.057889409236697824,0.5934888051991996,1.825443619897506,0.012381652064912376
281,0.05779444877201166,0.5936936293127075,1.825885869016662,0.007944408248155826
282,0.057656260553830344,0.5936770708768553,1.826258355531853,0.0030298521973956983
283,0.057457887040735164,0.5944255590139291,1.8265896524326208,0.0015387649747777808
284,0.05722496771544561,0.5958707826199511,1.8270151526508305,0.012345225662579506
285,0.05707706112521678,0.5971160058127353,1.8269485728130563,0.030594851872168573
286,0.05649661569304081,0.5971421035553726,1.827045649221851,0.037956012685338394
287,0.05606528414232198,0.5971659364768187,1.8274391632132405,0.014337216798416834
288,0.05589938873827235,0.5977291364359146,1.8276059495788672,0.009153375816965476
289,0.05553460672089737,0.5989896541729502,1.827786317278327,0.011469511484424808
290,0.05518490385107117,0.5972466430916197,1.828073159283294,0.005342507868860295
291,0.05493238855270122,0.5972954076100114,1.8284229876227536,0.008198540467443727
292,0.054737824168623384,0.5973834624813369,1.8287167408325842,0.001994511486563433
293,0.05449530038685565,0.5985326039566429,1.828367562875863,0.012452494926059344
294,0.053684767095659586,0.5998292306918136,1.8286357635599302,0.003854291914334565
295,0.05342871777642528,0.6074030228735673,1.8289097838176063,0.003442908080053897
296,0.05318005857706665,0.6072766980018414,1.8292613136101266,0.0025545988565485542
297,0.05300243677476165,0.6076326750716731,1.8296591814967544,0.00021768681132594211
298,0.05286757285202427,0.6081556023231304,1.8299382838367695,0.0024323696075506645
299,0.05262831516390107,0.6091876814703749,1.8302055123937127,0.011312825289642711
300,0.05238058107758664,0.6099334876291178,1.830668152664673,0.0048999500522155185
301,0.05230892040362029,0.609709223349209,1.830760004188513,0.0023310183667441774
302,0.05190780812418044,0.6095477589568659,1.8311757551498133,0.01328824604984362
303,0.05179867708918439,0.6096856043611419,1.8314192875261641,0.007228930596391901
304,0.05153706120268381,0.6092301194143048,1.831602009837423,0.02108346358125784
305,0.05122349101408016,0.6090056316041166,1.8319485385812104,0.006974600530447595
306,0.051058780849034646,0.6095993381888706,1.8320223665077968,0.0027286809738876596
307,0.050652101224970165,0.6087118298993879,1.8323091541679979,0.013739865232789753
308,0.0504391224288403,0.6105411886573185,1.8322978490701094,0.010917904771005116
309,0.0499615411659758,0.6119611113763189,1.832421095736196,0.0008498748135720071
310,0.04960833707106244,0.6141501010486434,1.8327177444952356,0.009807985850722784
311,0.04941341191527496,0.6142160717174883,1.8331319833256152,0.009796810134642318
312,0.04932551838415519,0.6153536646465595,1.8333961497678786,0.004176850100588592
313,0.04910400841870104,0.6153539503522013,1.8338297071502425,0.0027686983690884555
314,0.04903624125545212,0.615350305176246,1.8336110642982186,0.024315027486039666
315,0.048384330563659005,0.6154387846577223,1.8340132568179566,0.0089050009004259
316,0.048295014689181834,0.6166990672587694,1.8343621598953526,0.0030353505386723732
317,0.04815868486628526,0.6161559069947476,1.8347155406651163,0.017549486871101822
318,0.04802760576632012,0.6162631857531169,1.8349791118594592,0.0038090889978390115
319,0.047817050731379936,0.616559224718608,1.8350985433284575,0.016872519260708416
320,0.04747882435952256,0.6179375405474501,1.8353573577664484,0.0024343457409067683
321,0.04726886864588426,0.6178731403153414,1.8355590462232436,0.006520829678619731
322,0.04700938537560866,0.6179978657057212,1.8358546719843167,0.01751378255299248
323,0.046836739136602815,0.6188362097362832,1.8361265150432708,0.000540422255496208
324,0.046644229360064654,0.6169913015282382,1.8356569795941085,0.007893500827397312
325,0.04578517448185856,0.6172500968127121,1.8358532057296093,0.008355268714865773
326,0.04553384558419156,0.6171437224784061,1.8360485082077465,0.004221118910782783
327,0.04528390478944594,0.6174725160168051,1.8362730356419739,0.0004941234195192414
328,0.04506257726822955,0.6152555201212133,1.836468773481398,0.02331233042978798
329,0.04481720236074877,0.615741869454329,1.8368249523873676,0.0019466701382585532
330,0.044719065102820935,0.6161222498190225,1.8369527252395166,0.0001205080816459236
331,0.044415261501402785,0.6138594423639883,1.8370971431573313,0.004874046689445019
332,0.044129183889084364,0.6137903842128518,1.837336658230023,0.012494941339923628
333,0.04393173983094459,0.6136561031392909,1.837767854831121,0.0003021213162541724
334,0.04390967330967135,0.6149646434214207,1.8379387167536865,0.012698629798869593
335,0.04365200514024202,0.6152537787057003,1.8381853321307884,0.008994648500588535
336,0.04346528619891782,0.6157563978054688,1.8384908228034846,0.014498900407733856
337,0.04333363029546663,0.6160188474104636,1.838584715621498,0.020686973751778824
338,0.04301125066133164,0.6167630615094333,1.8387926708691076,0.013603679623416158
339,0.04279522672370355,0.6172698398690188,1.8390760697936885,0.0152001390052951
340,0.042649639734956946,0.6188608090353896,1.839368685697531,0.017515940635150752
341,0.04251375037721779,0.6186387804517499,1.8394577986834464,0.011690257083770342
342,0.04219420560847309,0.6160726026125183,1.8397404264072146,0.0022042260367736884
343,0.04205340185945033,0.6160737182851856,1.840131016701965,0.022791505313566083
344,0.04201204231879661,0.6157922984326527,1.84036554747169,0.018923547224463433
345,0.04182916429636159,0.6151552003177534,1.8406441364999588,0.010017486567174546
346,0.04168802380655132,0.6151166728732396,1.8410015098886001,0.005366999211771386
347,0.041619859377829985,0.6150490074465479,1.8412631086313411,0.0018740196914474655
348,0.041465170201602744,0.6157002979622573,1.8414785961751536,0.013735148749536893
349,0.041269910207502945,0.6174517681547348,1.8418478758127006,0.007087156979238783
350,0.04121647682653505,0.6175285055335973,1.8418279823474668,0.01181119086719251
351,0.040808998177620064,0.6182662274141091,1.842135843327052,0.026139005714500216
352,0.04070388729045902,0.6174602762379894,1.8423636479669112,0.004988817112354278
353,0.040526750800465604,0.6175682513843304,1.8425566531080149,0.004295540832983492
354,0.04031947949254159,0.6185209261551408,1.8426899110754145,0.011819932369489906
355,0.04005954913811075,0.6188196949391143,1.842992901790567,0.022364983685191964
356,0.039956924354927884,0.6186844528924254,1.843343780627364,0.004108972067672697
357,0.039898976604813834,0.6182144764747173,1.8435459986491478,0.006409297642675389
358,0.03970579841830169,0.6176620505641928,1.8438178755742056,0.0024228934973815203
359,0.03957802324139411,0.6174029359635371,1.8440447407566165,0.01832276009705576
360,0.03941028691715846,0.6162926096707674,1.8442569734422243,0.01104631228536356
361,0.0392307042056972,0.6163286771790848,1.844508396235771,0.01252506606820681
362,0.039088602641586756,0.6164719127950922,1.8447911092800175,0.008074062432371456
363,0.03897643287041488,0.6174335622211414,1.8451010082762938,0.00890300874604327
364,0.03889017639314632,0.6176423441895879,1.8453971675714484,0.001955807841670473
365,0.038792149371946784,0.6160457652368057,1.845677701132547,0.0006534606555813356
366,0.03868073000292269,0.616806283998203,1.8458083848285072,0.008977759411302622
367,0.03843312532594467,0.6173129826209638,1.845980271578238,0.00710385528470992
368,0.0382254995760274,0.6187288143638268,1.8462444466769794,0.010856785034750965
369,0.03810434355338068,0.618357174577518,1.8464941472476704,0.002091151006710217
370,0.03797104033458393,0.6179663973328733,1.846790852483164,0.005623820840207103
371,0.03788206712097061,0.6185472023751069,1.8470768610832993,0.005922054603712486
372,0.037784114398563245,0.6220036302948379,1.8472907468013027,0.004685220546399225
373,0.03762091525935714,0.6256109102279407,1.8474547759223108,0.0020835871449120767
374,0.037413460327846086,0.6276833405471575,1.8476486273751802,0.023378400066932207
375,0.037235272366760774,0.6269531990488553,1.8479431995706173,0.010255004175960309
376,0.03715121173135553,0.6270162756290483,1.848245870570342,0.0012178160545909733
377,0.0370753750736526,0.6273157540202892,1.84845203419867,0.010999101927812185
378,0.036911595426909166,0.6273202613849013,1.8486309863770591,0.029161520958665685
379,0.03672431318821924,0.6277843810346896,1.8488724220631751,0.018391823269940988
380,0.03659618877870696,0.6276405339403555,1.8490061006416418,0.002422601493198704
381,0.036370155397483485,0.6275987731838116,1.8493030010778528,0.009280169638580808
382,0.03629633908447987,0.6285623019142846,1.8494987460514118,0.024632931979536206
383,0.03613014346671607,0.6337368427656362,1.8497279313040376,0.004901236785795628
384,0.03599625798202767,0.6346660886619138,1.8500676776403466,0.014368942487766044
385,0.03596539510017078,0.634764197987348,1.8502134064750735,0.02870603702028682
386,0.03575618939794092,0.633821865240608,1.850409096329304,0.0006299520716703216
387,0.03559491829341053,0.6337103175724274,1.8505075307505472,0.00728340837683982
388,0.03534550619523825,0.6365559136320925,1.8508401820943452,0.0011293374884841223
389,0.035314282385800866,0.6359916338165236,1.8511234228486562,0.0047733987891646155
390,0.03523780710895042,0.6362573049104073,1.8513399825684203,0.009038328756271698
391,0.035100566438574614,0.6362913865324761,1.8516041035908397,0.022801652129519904
392,0.03500846768063939,0.636467922984815,1.851924920801486,0.006739820465915276
393,0.03496953053882477,0.6355252407351574,1.8520736274266714,0.008018589632478318
394,0.034772173603141665,0.6347957069690878,1.8524022569534477,0.014234215954073004
395,0.034742688098251165,0.634798094372743,1.8526453366118665,0.008525910505985569
396,0.034634525950347037,0.6347980532935211,1.8528487781510683,0.00836122380215515
397,0.03449077947302803,0.634863051937552,1.8531113720698087,0.021506265147612978
398,0.03440299454037576,0.6359777533557371,1.8533940737801857,0.005594567799901071
399,0.034334606059471515,0.6355520571208325,1.8536182161891768,0.0065449841592318285
400,0.034212768419974074,0.6355596511048012,1.8538772786504587,0.0008481895201280631
401,0.03412433418890642,0.636015038386789,1.8541079397037454,0.014063615796749758
402,0.034010483732199094,0.6383058291095042,1.8543737237971771,0.002968712119060365
403,0.033930164945756874,0.6385639468130717,1.8544966424327614,0.020354459265227918
404,0.033718506533188204,0.6384193767367844,1.854737208443081,0.0061943724683325195
405,0.03361761542134267,0.6382576819295659,1.8550532690378216,0.006011232621638743
406,0.03358750841276107,0.6395144079367817,1.8552401047360378,0.0003141887336831021
407,0.03343813407310906,0.6401731935524422,1.855421565266711,0.0022669453241678274
408,0.03328517261982028,0.6412499155779312,1.8556120763750252,0.002554095490955536
409,0.03314201124692746,0.6420373249774207,1.8559364587911826,0.008123073235054843
410,0.03312414634588269,0.6418196188118054,1.856223792965185,0.008350257449038449
411,0.0330721478954106,0.6403276104840827,1.8564658283644162,0.031425750375154875
412,0.03297869163687505,0.6409407526928508,1.8567007567993454,0.020272630147187894
413,0.03287953181101764,0.6411866257563934,1.8568950834043503,0.011514136886773906
414,0.032743684556982434,0.6414989506044344,1.8571649449164789,0.014127762804368291
415,0.03267910971717916,0.6385805405536246,1.8572938639180911,0.0013314864978338252
416,0.032484498493417426,0.6371470999626198,1.8575511178124613,0.0006771419665460368
417,0.03241069146549209,0.6361983661594224,1.8578172562194417,0.002352781559895682
418,0.03234582218496463,0.6352504211523844,1.8580798823300115,0.0020771557254502045
419,0.03227831061885934,0.6343858702795853,1.8584001307657232,0.005282721799024168
420,0.03226488697494832,0.6340895374664335,1.8586372119115642,0.016028592144487774
421,0.032174445908230195,0.6340415245777915,1.8588006100398364,0.0028513490741490233
422,0.03201648704213207,0.6339001493355279,1.8589972139700581,0.012492016019683042
423,0.031890820690770504,0.6339276434650517,1.859266117211886,0.011692213450493222
424,0.03183345364904074,0.6341845838865731,1.8595101822723417,0.021408835416688646
425,0.03175357110630819,0.6377063227982634,1.8597888445342794,0.0012424077751790955
426,0.03170657152568403,0.6384101797393104,1.8599685807495583,0.0069092362734779495
427,0.031568143484589646,0.6384287634067783,1.860226000199607,0.009334891655330885
428,0.03150317912432856,0.6389872168793744,1.8604654837709886,0.0009564252768280313
429,0.03142216800326179,0.6390015930161289,1.8605363485549646,0.006480849605397812
430,0.031185208846854166,0.6389464071506644,1.8608443668231907,0.0020027203326506097
431,0.03117092331038013,0.6413569205945531,1.861024287691748,0.016761489938124225
432,0.031037680123713236,0.64129979142683,1.8613006485615067,0.00372230071511212
433,0.030995375011084986,0.6411410721508205,1.861414335769818,0.010363960173965714
434,0.03080216513480245,0.6403163492723816,1.861722677267625,0.0040043063435379975
435,0.030791864388301907,0.642574193262746,1.8619534500275177,0.02437158426181961
436,0.030709493600763107,0.6409538454697374,1.8622105492134065,0.005516951377618135
437,0.03065240298022454,0.6407384449843807,1.8624475224807635,0.008532748016093578
438,0.030577125632355803,0.6432160081469466,1.8626486183217132,0.028423706769418577
439,0.03046916561648234,0.6446790529221444,1.8628821337535855,0.014434487380070651
440,0.030392409776441563,0.6446867925597352,1.8631146735385578,0.012987101348342259
441,0.030315474561769962,0.6449085353960563,1.8633061651103175,0.010895131486303476
442,0.030201038420776948,0.6449945350619022,1.8636075615169885,0.006190699308236619
443,0.03019006229926922,0.6448236538821294,1.8638536701712616,0.0035949880275287747
444,0.03012769050310158,0.6439852597814062,1.8639623822382858,0.01445164503630879
445,0.02993788657223437,0.6438705566401473,1.864206342258887,0.013498573142557308
446,0.02987591734688168,0.6415380918375749,1.8644871551560134,0.004741046875277443
447,0.029848890917584765,0.6411283232665048,1.8647311142295997,0.01717914979008727
448,0.029787769861657102,0.6414146382362461,1.8649291362954172,0.011789341368086747
449,0.02968440189958345,0.6416776356098861,1.8652200476989957,0.004836249248836282
450,0.029668633084328468,0.6415278011541325,1.8654575624411311,0.0004642247014333377
451,0.029603222995386216,0.6422368343519467,1.8657170066011735,0.014852894735629993
452,0.029558889659005445,0.6435690145138417,1.8659765640745283,0.006557856231683111
453,0.029515086806875437,0.6436504231948613,1.8661966245380404,0.006314114974592841
454,0.02943485900940794,0.6436067472537182,1.8663491651211808,0.006984331675609779
455,0.029292391838644103,0.646356739426856,1.8665515460064412,0.009895084891182458
456,0.029197782172983335,0.6486172613722194,1.8667600874305672,0.012723992807480936
457,0.029109821016856063,0.6482651949638066,1.8668905526259971,0.0014038200751764832
458,0.02894979296025169,0.648248044277589,1.867105755673141,0.025980900492625143
459,0.028870410830633474,0.6488381159262586,1.8673466273882653,0.005798795742595077
460,0.02881576152517588,0.6482532754341971,1.8675294535494533,0.021542703074762682
461,0.02870740834363353,0.6495585954116332,1.867786131935359,0.012060888165948615
462,0.028669089313037584,0.6495455478257564,1.8679401727324776,0.015752613462026395
463,0.028535223147046297,0.6499328971832254,1.8681827793901142,0.0258913998213051
464,0.028485406985794028,0.650119544799416,1.868433579764326,0.00865462072600508
465,0.028443727977420494,0.65052170675801,1.8686511128176537,0.01150499865860506
466,0.028371348521031754,0.6514836638508128,1.8688453308427817,0.0018879015997090784
467,0.0282778590823183,0.6518041169794856,1.8690289727947489,0.010475337257926895
468,0.028175367015243483,0.6518146948225081,1.8692998611171308,0.0030952346740277525
469,0.0281554579482939,0.651779948642322,1.869543177935943,0.008187227459098268
470,0.0281099512580357,0.6512001374708158,1.8697473238213878,0.002527520854012604
471,0.02802823627123201,0.6507057849244258,1.869983740659952,0.006283795283878072
472,0.027977496160102967,0.6500412528733974,1.8702122264115926,0.00284289114524332
473,0.027919821547549382,0.6500396418702975,1.8704284334518002,0.00687908836846216
474,0.02785120835948238,0.6513844900443627,1.8706315008350516,0.007692990396218437
475,0.02777095229636658,0.651255838476163,1.870862898281666,0.010169328189313464
476,0.027717984315199718,0.6513454657946395,1.8711064904692876,0.005876026470652814
477,0.02767694213361455,0.6516894275500646,1.8713465486188232,0.01422666447299464
478,0.02763298604627234,0.6540514203927159,1.8715719793041656,0.0002881976970767232
479,0.027575755498139353,0.6533441501585756,1.8718422778750192,0.01126653270164288
480,0.027561092614617522,0.6536090347427445,1.8720446776732587,0.015995305955689983
481,0.027482981582138886,0.6543213417386399,1.872273441461288,0.004733360257253321
482,0.027430312764003924,0.6528316138377183,1.8725165374219834,0.006215397587420696
483,0.027391576193119417,0.6535609256078801,1.87267094607877,0.007412697225023104
484,0.0272701190773016,0.6541712391124705,1.87291756907629,0.014490239869766297
485,0.027236231641736264,0.6551080933187242,1.8731922134023327,0.004028226420402766
486,0.027228930340444144,0.6551032059163139,1.8733662386651697,0.008528132765745914
487,0.02712740051839627,0.655094104592726,1.8735744363501095,0.012380810643288777
488,0.027058871428580388,0.6544926319699529,1.8738361929320617,0.014583345412949991
489,0.0270412101836048,0.6567977511469816,1.8740652173838472,0.01211879434849307
490,0.026993033334207377,0.6563441290037082,1.8742988636173132,0.0003146117937146164
491,0.02694965368621925,0.6563306893272932,1.874498633665521,0.015903317249022855
492,0.026874925198385535,0.655802012009797,1.8746946845661432,0.0018984340943572296
493,0.02679742392965846,0.6556712012038639,1.8748915700481685,0.0022444668063935688
494,0.026721447216974285,0.6554468906013461,1.8750932005390477,0.0012424760132932929
495,0.026650649682267293,0.6555195328151247,1.8752833216199347,0.004143273708267604
496,0.026569731136973716,0.6556170918817352,1.8754832881149441,0.014073126562074838
497,0.02649882660196479,0.6573188513897446,1.875751196396947,0.003701876256166938
498,0.026492369060950267,0.6568240325366691,1.8759946653038946,0.0016216766942952644
499,0.026463037243591645,0.6555753811230489,1.8761861980841656,0.004928607196487915
500,0.02638523922511354,0.6557029283349152,1.87637455280413,0.014266127610332099
501,0.026305202594103867,0.6557289656616849,1.8765981132784826,0.006158775258524599
502,0.026258989459979655,0.6562804853762488,1.8768007763540835,0.008182962409970393
503,0.026193598374029924,0.6570697684941815,1.8770277759145435,0.0006491370396253821
504,0.02615169145655127,0.6570675325676737,1.877260194723505,0.004298147118492047
505,0.026115278985038858,0.6558901136494133,1.8774919724346124,0.004462018572546812
506,0.026078616310385164,0.6576757108240212,1.8777379826993752,0.011694287964191415
507,0.026055677247494805,0.6577049539775259,1.8778593431063095,0.005176624947066839
508,0.025915854135760943,0.6564550298192298,1.8780340684446295,0.005571536009102526
509,0.025827506992924288,0.6574388749005342,1.8782859571368968,0.01479582074276076
510,0.02581252796968084,0.657479215641915,1.878509810419576,0.0023383852287631075
511,0.025771345509652654,0.6548436272512459,1.8786894457724346,0.01628362206597128

==> data/ag1.csv <==
value
0.9999999999999999
0.9774739598077552
0.9691259496023791
0.9452608356012839
0.9170352751592119
0.8947702865464965
0.836201996363268
0.7979514463848482
0.7695089041297687
0.7025302127597539
0.6484091530577486
0.60092735813148
0.5186083138972939
0.4896759312619724
0.41317231015465633
0.3649342658458132
0.35498880045251147
0.2790917094535846
0.2613978614940095
0.2559781413910252
0.24849647693775664
0.22323162195741286
0.18001203828906295
0.1701228152361665
0.1649547824759914
0.14274725330641688
0.13182542880630024
0.12157367748464375
0.11371873566119456
0.09922607528250624
0.09671747062106736
0.08876228568163708
0.0866164305194366
0.08320700979545524
0.07260385736117
0.07144669473099438
0.06914485224885951
0.06505278237738417
0.059143632009924715
0.057328722013677454
0.05679563057852055
0.052554549196668826
0.04849666032694257
0.0469855612333863
0.04499790344653992
0.04382114752814321
0.04323414778370185
0.04195149637207777
0.039502029198508835
0.036463007002370325
0.03398510473340284
0.03246763953568221
0.03153503447338491
0.03135677906592329
0.030327281134574873
0.029053598669893863
0.02887277852705979
0.028677712652538725
0.02712516822735587
0.027004388314099615
0.025946926133798454
0.02557034731238402
0.02535321415972371
0.024941258755973247
0.024531628861915632
0.023544877102861256
0.022775083778380223
0.022460439404529436
0.02175437182474428
0.02134302469900479
0.020499327917101445
0.020001331074663245
0.01988515968394168
0.01978769570071016
0.019192993578992953
0.01882808635613481
0.01878182467662392
0.01846020933160759
0.018109809500422253
0.017499780610641287
0.017072823316491445
0.016669676498222475
0.01660074750100918
0.01606477658100155
0.015996889923057044
0.01588790618654375
0.015620302977250223
0.015175046550243931
0.015000851109634894
0.01470049567679926
0.013950524080114844
0.013896382145820722
0.01368330128493909
0.013597844671873785
0.013448434530047184
0.013272125991621017
0.013094042029590844
0.012985362023469608
0.012560626984320478
0.012369115394777502
0.012314170682389639
0.012175726081715976
0.012109943729074885
0.01189658149611117
0.011680879268715473
0.011404782283421537
0.011210480162105019
0.011061427924298265
0.01102840409718959
0.010875921118601726
0.010759646664927416
0.010692819750664963
0.01058732564990816
0.01055750556766883
0.010453777345018846
0.010286143962629543
0.010220462285500326
0.010172262744204547
0.010064686193561325
0.009975075211027333
0.009849120614659534
0.009810828260698446
0.00974061050836183
0.009609103526065333
0.00956246545073278
0.009454412163546729
0.009315741858837294
0.009185701152686031
0.009064867446650568
0.008957018168179167
0.00886760261498773
0.008801933489550202
0.008737351427531652
0.008620422771227397
0.008546721073915365
0.008450929316240667
0.008347523917396706
0.008304106841768764
0.008232469024582155
0.008146251419032835
0.008112359765357997
0.008093877290184544
0.008018058219360472
0.007967708938557756
0.007918524402363755
0.007843230287626457
0.007773295662817056
0.00772271676585641
0.0076697878547901934
0.007632018495166131
0.00760671966600178
0.0075144236224069
0.0074149703271936054
0.007390171981705918
0.007289223029592978
0.007231655085091959
0.007185288470380415
0.007143122064460626
0.007092410782159179
0.007034310396602157
0.0069841582499041
0.006914964193645457
0.006881571820719026
0.006819388046964965
0.006796837825072857
0.00677300732967913
0.006739567018461256
0.006692788872265064
0.0066496786497270595
0.006574008424018132
0.006546109057266441
0.00653137159373563
0.006475432400266217
0.006438970384386148
0.006429527867768684
0.00634277520074131
0.00628629203850236
0.0062696315278551
0.006231835485755746
0.006201423974821584
0.006163218038489611
0.006130493697002733
0.006108155949076717
0.006028382560832018
0.005999028559768834
0.005988573618056433
0.005975917892557601
0.005892876164028966
0.005885596251274459
0.005837888802009566
0.005806616824497134
0.005753253664596428
0.005749890970823069
0.00572382712980667
0.005685112507331056
0.00564188305984681
0.005611429541628667
0.0056002641037549514
0.005546391017298637
0.005524347202059593
0.0054829013264906384
0.005453801039372208
0.00543778965797025
0.005375230651107084
0.005358197752713726
0.005336819273720086
0.005291274911777333
0.00525768508670108
0.005240308824522175
0.0052312220322724545
0.005219689645562721
0.005195637155949719
0.005164918056591907
0.005139004581162212
0.005092176007080552
0.005032504922690859
0.005029294059512132
0.004991748543735321
0.004988530275808826
0.00495933035315381
0.004950033603584173
0.004933419946997502
0.004914888326724157
0.004878401185046241
0.004840032868315085
0.004836108122995868
0.004787198976587424
0.00476554539822663
0.004726851062937795
0.00469122035790808
0.004682171666527902
0.004653779699727978
0.0046232737183321505
0.004600055547720107
0.004592105701573397
0.004554604676352716
0.004549314054295285
0.004534818252370282
0.0045210338510890775
0.0044977969371654235
0.004482275982579995
0.0044576371320768395
0.00444925688247816
0.00442371045238956
0.004394559766449954
0.004383863697018029
0.0043698760570726825
0.004365831996263075
0.004323101768900304
0.0043067124307248775
0.004289458520757785
0.004277856504027693
0.00425947498749169
0.004233483536827047
0.004215602539738758
0.004202049465784476
0.004170594713663641
0.004153177757758356
0.004140890300846767
0.00413274718783574
0.004102573200154186
0.004098032264207098
0.004061646169339635
0.0040585121592466395
0.004042276418304954
0.004025561594918256
0.004013508838156106
0.003985794492718476
0.003978962269539158
0.003953066425297432
0.003922730745282506
0.003910181972584801
0.003900212519693065
0.003896592285053431
0.0038740063688108956
0.0038502236556295123
0.003841681662251284
0.0038292861169969667
0.0038158607711914145
0.0037806692333278626
0.003766240800094771
0.0037586295894146146
0.0037464241531885837
0.0037217989716238197
0.0037170877573587764
0.0037037891166867174
0.003679535437011396
0.003670618497954796
0.0036482003956159114
0.003645094117031779
0.0036355206362876633
0.0036153650415243067
0.0036054215081522322
0.0035907849306748944
0.0035629215645088344
0.003559439413957914
0.003533898690651046
0.003532422094544886
0.0035249069769253765
0.0035181461146194934
0.0034954160674040597
0.003491514883780164
0.003471078117575032
0.0034489979492676112
0.0034396602943405916
0.003426481666138118
0.003411138836400545
0.0034004059315730145
0.0033969955588724608
0.003386970579717407
0.0033608102255657303
0.003353114190578256
0.003349247341968827
0.0033311583506668825
0.003318617356646751
0.0033038200492434603
0.0032969094198982323
0.0032843384657203095
0.0032788066015248534
0.003261838546209993
0.0032492074213968363
0.0032300019746480456
0.0032121880285433655
0.003205198752035573
0.0031962252888679907
0.00318751670644817
0.003173614844743724
0.0031672859287520086
0.003154063078903474
0.0031481133916787746
0.0031385579890040524
0.0031225927073366137
0.003119255143042964
0.003101350692814865
0.003088690871519594
0.003075476106218334
0.0030736388952111358
0.0030679498008747007
0.0030548435838159077
0.0030443693669694578
0.0030257794775591504
0.0030229456086869307
0.0030145932086719407
0.003007107400092468
0.0029924462724982477
0.002977525553572266
0.0029711268378661013
0.0029659629958324342
0.002954491430658145
0.0029418973438060177
0.0029335574453966924
0.0029305475722981532
0.002912050127870636
0.0029062163682561024
0.002897762224953945
0.0028929497921376945
0.0028877248407181864
0.0028722625121918623
0.0028661757465047017
0.0028577264630511314
0.0028503013818731134
0.0028402752176603673
0.0028288600842734605
0.0028226300040855887
0.0028214700452126114
0.002813099764662568
0.002795517872596306
0.002785463251523519
0.0027810506598172813
0.0027658450751987486
0.0027607060429566555
0.002746975718406144
0.002738155639608041
0.0027339495957503577
0.0027213091585888923
0.0027172714722013156
0.0027003834848525195
0.002695551726845645
0.002681272051573201
0.0026784737311375648
0.0026685458453870386
0.0026591233364785354
0.002646895655615018
0.0026349766863704113
0.002630335316429339
0.002622705814616315
0.0026215830195219967
0.0026138807030972712
0.0026051329554502814
0.0026038352169629577
0.0025928306831337505
0.0025785899122542392
0.002570727864067482
0.002568597237106073
0.0025646596462256654
0.0025488837253646464
0.002542137911876515
0.002540829605203978
0.0025350738224613318
0.0025274844941987487
0.0025186326902133177
0.002507737139403319
0.0025003737946897343
0.0024991592985479996
0.002488611038148372
0.002480205752323098
0.0024716754680678544
0.0024673028176387724
0.0024613080173907223
0.00245124715188278
0.002445411811038571
0.002438601507805456
0.002430391313160236
0.0024196352909307143
0.002411062314551332
0.00240375907789088
0.0023967508792802944
0.0023946143995830843
0.0023896443059310615
0.002382231901044944
0.0023807167512093865
0.002365968390467763
0.0023629934569084467
0.0023588336613881607
0.0023439619576935164
0.0023408000880609293
0.0023340500624395312
0.0023178059134095538
0.002314643938887069
0.0023127136155993507
0.0023076813843521727
0.002299090367689814
0.002290462685443399
0.002287446898302722
0.0022812803430870745
0.002270865914503103
0.002268513866347839
0.002260195395914209
0.002250906562745679
0.0022495089305899474
0.002239229947998751
0.0022325840183430637
0.002226420031497395
0.0022206409483985917
0.0022174948992365797
0.002211042196437277
0.0022066533177028387
0.002198899681777634
0.002196506795988907
0.0021950311687955544
0.0021844766792582545
0.0021769881378640213
0.0021740664149377587
0.002170065746718806
0.0021613314192142317
0.00215641990735063
0.0021499160925430127
0.0021462567950122813
0.0021361124624357398
0.0021315626168592005
0.00212488903805077
0.0021189898294885056
0.002116061784812774
0.0021092453013001923
0.0021050360978684454
0.002098501693796244
0.0020968894469794094
0.0020875320301940556
0.0020838051267794027
0.00207764433757465
0.0020748229302825576
0.002069060192455258
0.0020618629888322273
0.002056091449714252
0.002052847809127821
0.002047001791594957
0.002043909773976369
0.0020376105918773826
0.0020299046368537073
0.002027060328641625
0.002018968820612469
0.0020171899832808586
0.0020149031025589225
0.002006423032207963
0.0020023536525387103
0.0019999300353424417
0.001991900989105617
0.001988097137438409
0.0019858272850914334
0.001979461369151348
0.0019734315895595994
0.001968992001407647
0.0019659457808872995
0.0019563101805409643
0.001951582551826474
0.0019424293088976896
0.0019408237533664993
0.0019348816454416112
0.001931207547457728
0.0019259719875693048
0.0019229879962484693
0.0019218675245531996
0.0019169909740261114
0.0019134354129360447
0.001907476739912408
0.0019010556147907756
0.0018957478367769053
0.0018889052061395314
0.0018844320117869069
0.001881882413738301
0.0018704031678609158
0.0018671808689576506

==> data/ag2.csv <==
d,tau,mse
1,32.49495766223159,0.6218072781500866
2,18.42488524135834,0.6222446684680029
3,12.259350218157364,0.6056567188634943
4,9.757454929937559,0.5985742149248098
5,6.404748830439715,0.6046824555626663
6,5.292137349926398,0.6048679200604818
7,4.7230194043437175,0.6114038079780343
8,3.784144943771043,0.6114242141441459
9,3.3017485422238493,0.6115628457964398
10,2.9958488751255485,0.6218304036091994
11,2.5954030098400214,0.6213975504096712
12,2.5041197441322733,0.6202761850963455
13,2.2710080585997052,0.6218504291332819
14,2.1613108738337905,0.6204058049973912
15,2.1562338287699467,0.6172439233895023
16,2.0081090635168355,0.6146138391994557
17,1.989018763745226,0.6165827275712508
18,1.9930030452385847,0.584960006013013
19,1.9930641926338322,0.5836314291633005
20,1.961858772154562,0.5656980028141201
21,1.903741215797461,0.542415648655222
22,1.8984111580013914,0.5506845580611714
23,1.8998764232247054,0.5499628760518431
24,1.876575229693259,0.5536032800007992
25,1.8690310294619343,0.5469633585597994
26,1.8621646454541123,0.5483736443578466
27,1.858226620780623,0.5417072949895114
28,1.8454405453328337,0.540959281223505
29,1.8475891504463493,0.5391902898926723
30,1.8427257253054565,0.5293483162483859
31,1.844832877759126,0.5242441118463653
32,1.84526228213444,0.5247606478423327
33,1.8367187271470842,0.5261646872332538
34,1.8392397343159645,0.5204730491242611
35,1.840316894596289,0.5164217073838433
36,1.8391338924421219,0.5108972178131618
37,1.8356155438860324,0.5105892309680667
38,1.8366703184460886,0.5113108433064935
39,1.839143002656946,0.5044415437771574
40,1.8372399597985845,0.5032385543180115
41,1.8353620158517883,0.5147628122191389
42,1.8362371927677652,0.5189644142619602
43,1.836487340712153,0.5233520279912213
44,1.8375690861984677,0.523496990002072
45,1.8392661102013708,0.5240853285892035
46,1.84013607920486,0.5192141433330157
47,1.839610988943286,0.5189591798572407
48,1.8382996418446012,0.5195848558209879
49,1.83747585293936,0.5153471525016349
50,1.8376085622490916,0.5155527423634337
51,1.8383191010788094,0.5110949740751007
52,1.839825266491002,0.510887567137635
53,1.8403696959503186,0.5110341038875048
54,1.8405884711805147,0.5103852839390962
55,1.8419585198609587,0.5099487156662097
56,1.8433029886702395,0.5083979711326965
57,1.8431273238750905,0.5091484616624294
58,1.8444604803288147,0.5098996876331591
59,1.8447482670212965,0.5101313842675799
60,1.8457346895033506,0.5119924453436658
61,1.8468774944715767,0.5116995100354697
62,1.8477931598812902,0.5142793344876211
63,1.8486894772382252,0.5160644082242537
64,1.8489271325493695,0.5158145201566511
65,1.8493523777148457,0.5186388384575952
66,1.8502379558105297,0.5186396522428741
67,1.8506763629691398,0.5191873965858782
68,1.8514012069818517,0.5212237721378773
69,1.8516299391644866,0.5262153286720973
70,1.8521930762703218,0.5273338299267085
71,1.8531477775531706,0.5265903414797651
72,1.85411670533904,0.5270258076522116
73,1.8545363328452251,0.527881239240952
74,1.8551756139662596,0.5230685483492467
75,1.8561435280449305,0.5222990115726391
76,1.8568081608666944,0.5223244033714222
77,1.8574242013172073,0.5225345886004628
78,1.8577384715776986,0.5226402892234331
79,1.8582198823906886,0.521564114503225
80,1.858704493686839,0.5215633575084792
81,1.8595311977712534,0.5158050352462602
82,1.8598462731811773,0.5149719270309133
83,1.860641476891061,0.5169180436992207
84,1.8613883584751088,0.516889429466516
85,1.8619570697168886,0.5155151547925473
86,1.8623186425148708,0.5194817897855926
87,1.8629505108046032,0.5210098427290827
88,1.8634362261721078,0.5330145976918426
89,1.8634189225621103,0.5316542458786446
90,1.864114938414882,0.5387279257753609
91,1.864636028380489,0.5388722676897242
92,1.8652837405849458,0.5388351958187603
93,1.86585767268752,0.5417138597995617
94,1.8663944866051592,0.5437526368087563
95,1.8669199092806206,0.5448685033323817
96,1.8675107562544428,0.5453505857193564
97,1.8677544019331105,0.5457190267711077
98,1.8682271082870305,0.5448823251258041
99,1.8688368927596701,0.5449725937950001
100,1.8693536163954765,0.5449525191429428
101,1.8699412705682574,0.5444938892056195
102,1.8703662147849485,0.5442974335890016
103,1.8707771897481684,0.5505838283785128
104,1.8711115261381033,0.5517010168396744
105,1.8715191631018653,0.5524774514967553
106,1.8719650811623094,0.5511918570850123
107,1.8725278754824621,0.550396281486073
108,1.8729603084192856,0.5506262367572151
109,1.873423498881402,0.5500778358663386
110,1.8739336220916363,0.5504090360370542
111,1.8743985473464737,0.5510799562712437
112,1.8749391741525463,0.5516432013879058
113,1.8753987082304766,0.550644465859488
114,1.8757839521033433,0.5490567866305543
115,1.876269758391107,0.5479805423465677
116,1.876770809305265,0.545785592018751
117,1.8772054517125916,0.5494666416303441
118,1.8776535997343913,0.5495948704949318
119,1.8780578794427778,0.5494530766814404
120,1.878549520541218,0.5501175740610625
121,1.8790048087681885,0.5552067646282142
122,1.8793905053739912,0.5551809465580428
123,1.8798602229773098,0.555277916942205
124,1.8802615030658192,0.5535388400333455
125,1.8806241095886445,0.5519106011653212
126,1.880988511639726,0.5519605896139481
127,1.881355788329769,0.5522791827345559
128,1.8817304811555475,0.5538210625113518
129,1.8821191258243775,0.5538279639543583
130,1.8825284041362642,0.5527649477585534
131,1.8829353041749803,0.5525537023235736
132,1.8832826240396914,0.5523858885809738
133,1.8836699587408239,0.5535201555837275
134,1.8840296542110346,0.5528009983003388
135,1.8843760325740415,0.5518656566892574
136,1.8847810777868799,0.551715343625631
137,1.8851535597457465,0.5514908721350739
138,1.8855065679719858,0.549848303763789
139,1.8859109406957675,0.5500327530894634
140,1.8863299774370197,0.5510284531186969
141,1.8866866429964868,0.5511587257649745
142,1.8870664766885739,0.5511567184072307
143,1.8874448384435967,0.5516061179765923
144,1.8877926075532523,0.5527381031569581
145,1.8881420490599046,0.552825709260129
146,1.8885084224148225,0.5550640683529923
147,1.8888695514338967,0.5535322086652348
148,1.8892440365158394,0.553331696323767
149,1.8896298183044706,0.5537021694676506
150,1.889942588668151,0.5543183502936536
151,1.8902427320898347,0.5542513385707983
152,1.8906173193528182,0.5543541360577753
153,1.8909091682881656,0.5552719829246512
154,1.8912419374216585,0.5560461311964068
155,1.8915835691408844,0.5560860488794235
156,1.8919271851898756,0.5561532222868205
157,1.8922593942844563,0.557312919055337
158,1.8925809715860626,0.5601569664514295
159,1.892907903273294,0.5604576669268392
160,1.893211788796032,0.5600783446654287
161,1.8935501760527136,0.559896599409452
162,1.8938560128967692,0.560330316077926
163,1.894200814082157,0.5558549775349485
164,1.8945430294460754,0.5552333848254294
165,1.8948736963176671,0.5550470393337943
166,1.8951883167398718,0.5548439154922716
167,1.8955043268464102,0.5594184117707321
168,1.89578325406971,0.5595192956497678
169,1.8961090839655905,0.5597138718544167
170,1.896447453611305,0.5602892545892041
171,1.8967410554919306,0.5618371499230363
172,1.8970524214731377,0.5618267068427217
173,1.897390648970938,0.5617963010379141
174,1.8976458775600262,0.5614361766840481
175,1.8979287189011047,0.5612114358615156
176,1.8982509906450278,0.560404719341714
177,1.8985498165558474,0.561824674298768
178,1.8988544772506568,0.5610098635586149
179,1.8991491816944368,0.5595208342571748
180,1.899447668350278,0.5610558986380118
181,1.8997554634127147,0.5610770838089683
182,1.9000008065061649,0.5607357429110487
183,1.9002956019340123,0.5601064410554514
184,1.9006089606791794,0.5600863148182881
185,1.9009194077304699,0.5596619660168282
186,1.9011541351394485,0.56029358144964
187,1.9014651385105936,0.5589981020774994
188,1.9017326559599774,0.5595785568349062
189,1.9020151141869577,0.5595654540494416
190,1.9022723397468457,0.5629283387810688
191,1.902579967117668,0.5664720455789373
192,1.902863220844302,0.5664663469624206
193,1.9031315857390605,0.565236372153893
194,1.9033930490465734,0.5629522918000656
195,1.903665789193941,0.5658315658872299
196,1.9039574328223714,0.5674565567357132
197,1.9042029753246925,0.5676791033007109
198,1.9044795141611295,0.5682674294574993
199,1.9047341950874173,0.5680703958291972
200,1.9049997865873345,0.5680682110976504
201,1.9052777459552075,0.5680663124869652
202,1.9055052675375639,0.5670553120441372
203,1.905777891540966,0.5676201163960818
204,1.9060449673502013,0.5669162053183039
205,1.906285156198156,0.5745817595664481
206,1.9065356133819356,0.5746457560383561
207,1.9068015174924997,0.5749331332048562
208,1.907075307497869,0.5751509749765574
209,1.907346002516825,0.5790348154572562
210,1.9076027453507507,0.5781960904041021
211,1.9078510916133817,0.5805553118231306
212,1.908102893430311,0.5837229782514071
213,1.908331033323544,0.5874585573932974
214,1.908542976959851,0.5874299448017852
215,1.908811783349044,0.5887042674445222
216,1.9090438775950427,0.5897880070509762
217,1.90931047173377,0.5893348699850951
218,1.9095492444079776,0.5903431385208114
219,1.9098076172101697,0.5900831799504219
220,1.9100577018107312,0.5926626224057504
221,1.9103048475794113,0.5924411207290217
222,1.9105318880173465,0.5925150241367472
223,1.910754956176758,0.5928428701421936
224,1.9110125929679427,0.5931854056645853
225,1.9112221638806743,0.5913547585112433
226,1.9114580847977058,0.5942887326749504
227,1.9116747102726097,0.5946117508821204
228,1.9118925039803425,0.5966410070256482
229,1.912136642771395,0.5966190061294194
230,1.9123597209625482,0.5966936018121609
231,1.9125790169244932,0.5971343460075162
232,1.9128044141033873,0.5958293919707754
233,1.9130447916316027,0.5955788035056125
234,1.913253317640927,0.5953440761093002
235,1.913494064749841,0.5951617286536626
236,1.9137247384687561,0.5944415864120073
237,1.9139553848500777,0.5941151480458524
238,1.9141752364499922,0.5937397109194071
239,1.9144020351058686,0.5959810820644147
240,1.914618301644256,0.5969868143861333
241,1.9148505200817056,0.5957401679876579
242,1.9150640374081331,0.5981354664947837
243,1.9152723430507574,0.5975680248989199
244,1.9154986889793189,0.5996042930127321
245,1.9157209579670889,0.5999221507585925
246,1.9159530394706623,0.5976668548168534
247,1.9161437852465848,0.5974536481358697
248,1.9163602167186466,0.5969216163458421
249,1.9165748433808516,0.5972011605684305
250,1.9167945435867497,0.5969268237147674
251,1.9170064120815458,0.5976862672415566
252,1.9172092004669001,0.5977642859141257
253,1.9174192021858796,0.5990637589091863
254,1.9176328359325103,0.5968830616804689
255,1.9178267163046838,0.5958263671291109
256,1.918033811474595,0.5954602418785482
257,1.9182454148119987,0.5976340791886898
258,1.9184607567644991,0.5973225678292077
259,1.91865225339741,0.598310072867528
260,1.918869350016054,0.5970224011238916
261,1.9190523719842778,0.5976262875375489
262,1.9192687496303855,0.5960811119674524
263,1.9194710405838276,0.5955581348987274
264,1.9196719449520574,0.5950639568375108
265,1.9198768976092286,0.594556174003033
266,1.9200645639721854,0.5945862800099163
267,1.920272911170531,0.5973330575185332
268,1.9204606420716233,0.5973689221435075
269,1.9206422584864682,0.5970349732695497
270,1.9208411244698183,0.5960291300090772
271,1.921042051045009,0.5981103198709146
272,1.9212491809406396,0.5981144838487512
273,1.9214359752717183,0.5981316020416881
274,1.9216202780879792,0.5978019012317803
275,1.9218194782493345,0.5982009179568255
276,1.9220141247955984,0.59481589813731
277,1.9222070077289617,0.5946701571862835
278,1.922376055218832,0.5945444547037181
279,1.9225652446904147,0.5970377743841169
280,1.922760891582334,0.5970501174382515
281,1.9229512494971328,0.5951527540636675
282,1.923127762794722,0.5939502903166639
283,1.9233240849146143,0.5932467387839957
284,1.9235110362473222,0.5930227455065753
285,1.9236856397560183,0.5929121044312553
286,1.923875211826347,0.5902508661430119
287,1.9240499709949714,0.5901195477071661
288,1.9242440161588366,0.5894444567869973
289,1.924431028958117,0.5896981756088511
290,1.924606292504723,0.5897141558079192
291,1.9247913049904595,0.5898731790984328
292,1.9249707989869278,0.5900327366721189
293,1.9251354644786562,0.5890015222404258
294,1.9253244982925573,0.5879203565209882
295,1.9254899347551937,0.5941980134046582
296,1.9256795271191849,0.5916543586043639
297,1.9258626316170584,0.5961559876395391
298,1.9260461301035317,0.5957122048279375
299,1.9262123174764578,0.5957558589718501
300,1.9263972555464006,0.5962033997528186
301,1.9265644369083552,0.5960208461843297
302,1.9267287699310331,0.5964785203153747
303,1.9269054293003176,0.5974716243411632
304,1.9270775085275955,0.5982965337910832
305,1.927246579118575,0.5992227875620026
306,1.9274197110250708,0.5999890689872998
307,1.9276000311687222,0.5999566298205791
308,1.9277731493679924,0.6000397375932321
309,1.9279286080341647,0.6032977680800219
310,1.928102240207358,0.6040107005413794
311,1.928279518281403,0.6071438258971174
312,1.9284415003221422,0.6086923075520034
313,1.9286083896170685,0.6088910795701581
314,1.9287722074967153,0.6087618173098617
315,1.9289435908785793,0.6088737068224533
316,1.9291085966337675,0.6088503965892625
317,1.9292803889003893,0.6082130466016056
318,1.9294397520792879,0.6082735424101815
319,1.9296027978163866,0.6054905162596921
320,1.9297581879523245,0.6069370607883375
321,1.9299140157041266,0.6069103940918245
322,1.930080360302316,0.6091187460758594
323,1.9302442226617278,0.6091272662249679
324,1.9304078806874512,0.6095234484636004
325,1.9305655604453178,0.6093838399149878
326,1.930730519331164,0.6091801587504331
327,1.9308878253574866,0.6063073198845307
328,1.9310521290200169,0.6084210682292468
329,1.9312122874041675,0.608734900566646
330,1.9313651322224055,0.6090624586153407
331,1.9315305037209234,0.6090597595612253
332,1.9316802488595504,0.6080760530846456
333,1.931834586987066,0.608483279356902
334,1.9319876522377213,0.6078273745602644
335,1.9321520661489697,0.6076846205500267
336,1.9323122966843385,0.6063922823622264
337,1.9324643556268708,0.6063498538336528
338,1.9326184964261484,0.606879034406825
339,1.9327634667879194,0.6102896707799828
340,1.9329241360174918,0.6101307120979981
341,1.9330788014713765,0.6111352158599024
342,1.9332339339620612,0.6108633699980536
343,1.933381054992866,0.6114826751293914
344,1.933527108206193,0.6119200071071561
345,1.9336813885392257,0.612219849949922
346,1.9338366318569975,0.6121775576968984
347,1.9339849094953987,0.6124332796171671
348,1.934131376989999,0.613334156579827
349,1.9342816729144392,0.6090261767794026
350,1.9344371675403318,0.6089671974681653
351,1.934576083191487,0.609565656874947
352,1.9347274214191539,0.6097104913075831
353,1.9348756667617928,0.6086308210144976
354,1.9350273147889734,0.6094600835462155
355,1.9351782653177554,0.6101203625785572
356,1.9353180829512235,0.6099972205498909
357,1.9354670012654887,0.6102925671261721
358,1.9356130865227064,0.6107481203582069
359,1.9357598003435683,0.6107565515472341
360,1.9359033560013093,0.6099689943170924
361,1.936044897519563,0.6110846211905387
362,1.9361913167181333,0.6102415998136902
363,1.936342772076614,0.6092408823519445
364,1.9364865235512498,0.6089037581975575
365,1.9366200606928996,0.6092211511742219
366,1.9367606238965813,0.6096278110079901
367,1.936906622123857,0.6108706635717932
368,1.9370409448116244,0.6112338278526936
369,1.9371851122425916,0.6150342921233736
370,1.937319898249748,0.6159301308472703
371,1.9374591447545217,0.6165506519910671
372,1.9376028032448642,0.6177634866479838
373,1.93773729745293,0.6180046770267041
374,1.9378802231918781,0.6182318983621612
375,1.9380093152900724,0.6175458161979533
376,1.93815026794178,0.6175257758332267
377,1.9382809493328876,0.6224554364353245
378,1.9384230227404138,0.6229312927014292
379,1.9385573913136522,0.6231965969652341
380,1.9386917584685133,0.6254676969150195
381,1.9388226442808851,0.624171261396616
382,1.9389531960062674,0.6266167521873031
383,1.93909081293478,0.625060343250658
384,1.9392250133270401,0.6255113043068448
385,1.9393656940156565,0.6269954148403719
386,1.9394993439686414,0.6265651012903394
387,1.9396314699482913,0.6272338673502578
388,1.9397710147860443,0.6279524096418092
389,1.939900206935599,0.6288478936375673
390,1.9400253760004194,0.6296558899082912
391,1.940156531796414,0.6299559692885143
392,1.9402933334102808,0.6304008850065529
393,1.9404281057655537,0.6305531023434275
394,1.9405501257327775,0.6305283041115506
395,1.9406808574124552,0.632959505265522
396,1.9408169836278049,0.6330520572648948
397,1.9409483283674192,0.6341900516837043
398,1.9410774197912795,0.6350480459306493
399,1.9412047636493657,0.633862704016392
400,1.9413294642518046,0.6339087245069888
401,1.941457316711432,0.633794708180818
402,1.9415912832445077,0.6329533601404748
403,1.94171529871084,0.6383453597649071
404,1.9418410133735726,0.6383713416752278
405,1.9419661411309965,0.6388604666587795
406,1.942095210713957,0.6391903449781142
407,1.9422223258912037,0.6392632177354319
408,1.942344810828747,0.6405365817886366
409,1.9424712265679298,0.6411452382028296
410,1.9425962942498254,0.6394863087308268
411,1.9427195111879343,0.6394591503368621
412,1.9428395882369838,0.641096638820805
413,1.9429613953869143,0.6411861345028297
414,1.9430840834951042,0.6430887433928404
415,1.943206689073302,0.6427490600855532
416,1.9433340742926166,0.6412285951068053
417,1.9434583434602524,0.6421266313723988
418,1.9435797577228748,0.6398867713056445
419,1.9437070155371177,0.6423562201565708
420,1.9438201793433898,0.6413161007755516
421,1.9439450117910813,0.64136387608203
422,1.944068428767614,0.6409566326547353
423,1.944180278905883,0.6389093044688605
424,1.9443037231642983,0.6408636796756636
425,1.9444231973357917,0.6413085104355372
426,1.9445322545249124,0.6413934465601423
427,1.9446542839788914,0.6400105647112896
428,1.944777446402396,0.6326640932706638
429,1.94489722034093,0.6328661885070923
430,1.9450129543975412,0.6337455311965925
431,1.9451281850710989,0.6325592665176591
432,1.945248890387044,0.6330525372243694
433,1.945366096950603,0.6320972364912546
434,1.945478472992481,0.6318302926911011
435,1.9455988210424042,0.631676591794738
436,1.9457127256117188,0.6317022268793233
437,1.9458251531122777,0.6316457571657895
438,1.9459454319455296,0.6326961033514398
439,1.9460562334226823,0.631660604449522
440,1.9461703249303648,0.6302764662230511
441,1.94628456719397,0.630077772836781
442,1.9463988835446755,0.6317231344373851
443,1.9465156745266543,0.6325463194261827
444,1.946628795146665,0.6328738418366364
445,1.9467437514010146,0.6317664264846427
446,1.9468549086613414,0.6315030668957587
447,1.946971320953112,0.6315636712988366
448,1.9470885747331172,0.6320119782095015
449,1.9471961388522916,0.6319419030283355
450,1.947306377449222,0.6319708207848354
451,1.947421044833723,0.6328226403003872
452,1.9475344121825864,0.6322287124206974
453,1.947642552886961,0.6345997374038627
454,1.9477542674079056,0.6347192140127048
455,1.94786403099202,0.6288291452822259
456,1.9479764534774389,0.6280760746554396
457,1.948081814380096,0.6278463587283318
458,1.948192547756887,0.6277023355762293
459,1.9483007873891662,0.6277528946432354
460,1.9484094856668326,0.6290239799609069
461,1.948521009397067,0.6296893528689798
462,1.948628259510802,0.6299936995219209
463,1.9487379003142813,0.6300769506938287
464,1.9488448526918787,0.6287640435501876
465,1.948956660784504,0.628418296720342
466,1.9490601850427878,0.6287610536018351
467,1.9491691618985656,0.6278051467113253
468,1.9492753614896254,0.6293773982517101
469,1.949384761809764,0.6265109200418367
470,1.9494908968732143,0.6267692306632454
471,1.9495952022833176,0.6271028434516297
472,1.9497006271407509,0.6269342873665538
473,1.9498084149097692,0.6270205459720594
474,1.9499132734003952,0.6289701779440897
475,1.9500207299879087,0.6296576787254583
476,1.9501246255679616,0.6287135200993584
477,1.950226691885745,0.6296569794171474
478,1.9503334858585661,0.6293579656679958
479,1.9504345736736755,0.6319219940950175
480,1.9505419035733929,0.6324600771550766
481,1.950648599677976,0.6342475607388485
482,1.950748618924767,0.633681602589454
483,1.9508528465789636,0.6336012087090085
484,1.9509585955280255,0.6328939480404161
485,1.9510582823149183,0.6333432221767699
486,1.9511620054966539,0.6335865156707869
487,1.9512671460319526,0.6342375930735582
488,1.951367829881125,0.6340842869123007
489,1.9514685251095782,0.6340986794879805
490,1.951570576729949,0.6324996471935002
491,1.951673862471092,0.6438460994424846
492,1.951770011730892,0.6442507481285109
493,1.9518708326059167,0.6444584139939872
494,1.951966715522144,0.6436556848312779
495,1.9520700887706086,0.6438943388886412
496,1.9521687871960056,0.6437803883530525
497,1.9522695637395067,0.6434333735692231
498,1.9523684896063707,0.6444747883220204
499,1.9524695143632025,0.6452964631358334
500,1.9525723492279363,0.6454821162738802
501,1.9526711497724776,0.6455741875850366
502,1.9527710840912311,0.645536206898498
503,1.9528682838008757,0.6453498360534666
504,1.952964672028128,0.6450772019404427
505,1.9530618908036113,0.6455188865337186
506,1.9531571988272232,0.64676305529812
507,1.953254643362357,0.6495047765750412
508,1.9533538808752633,0.6496821198179998
509,1.953443534227884,0.6507772380341602
510,1.9535413013410086,0.6511033176404264
511,1.9536368767514736,0.6511937211996083
512,1.9537332395458478,0.6492893979464253

==> data/ag3.csv <==
value
0.9999999999999991
0.9973297844113123
0.9964985936523381
0.9913472047375633
0.9830457294604812
0.9814487184672971
0.9741053515874211
0.9636177933560309
0.9541170361953225
0.9478268147406433
0.9389786425394937
0.9184253368363327
0.9119159726725332
0.9051620361664607
0.8785356426865835
0.8588675867325655
0.8506405333773057
0.8336381399584871
0.8105850716094499
0.7970628805220098
0.7930430397223638
0.7562947684031113
0.7499757680818208
0.7325409684378583
0.718992217622456
0.7096674654048032
0.6935427027272996
0.6875178146333875
0.6699638162912772
0.6454080048845541
0.6324853058614937
0.6288856624814727
0.625981231580062
0.6202928675090867
0.6078947293601659
0.5891017634740117
0.5876310927038779
0.5715942928045102
0.5567937301879854
0.5467334513277093
0.5422746230451294
0.5242390657104479
0.5207238554004403
0.5133572410929087
0.50923168821285
0.4994969646822688
0.4798561606907656
0.47769626650467834
0.4719199028412997
0.4682534039040533
0.4644644205316463
0.44725959671214754
0.44588454271299716
0.4415144698825589
0.4286721462121575
0.4249874248359231
0.41890755658896894
0.41496446961394456
0.4106764693302208
0.40605182350834096
0.4005288920663989
0.39893793929776117
0.3910658844559067
0.3847246173675166
0.383580027620122
0.3796126073438337
0.36748023778167577
0.36619140869629835
0.3650907696016433
0.35877579642940594
0.35728544255178085
0.3535870358469706
0.34461966778656467
0.3395551971684153
0.3391466286580174
0.332635935946278
0.318289257105112
0.3091892190080828
0.30364386364770546
0.2985709875486584
0.2949522923051222
0.2944399353523634
0.28746242454434634
0.28340569959657
0.2811827905938793
0.2796685929265574
0.2727579302750127
0.27160863895976267
0.26853026306795563
0.2654333549757859
0.26157606262835037
0.2572348173416547
0.2541829823159913
0.25099278113709467
0.247783576021763
0.24635462875448583
0.2422315048501468
0.24130605364101063
0.23808710934016072
0.2374873314447029
0.23662544336529776
0.23595759277066514
0.233133915241841
0.22787998044993443
0.22087960732365736
0.21826686720482286
0.21725075005987599
0.21676566880110498
0.2140657194270261
0.21389802580260145
0.21071676276916726
0.20992398805770554
0.2079263411786998
0.2009657852281195
0.1979981627052467
0.19725593708280767
0.19570155856243543
0.19315318266077702
0.19041927477931928
0.19013489434947367
0.18861778809825358
0.1883134334662826
0.18734115799701279
0.1856111510390663
0.1854272408046677
0.18350905336013262
0.1829166671979169
0.18142594976961196
0.17885009871603477
0.17357918326441105
0.1708254415788
0.1702992505374879
0.16792421758951745
0.1664150705724869
0.1654204686684825
0.16428338489043617
0.16388599270357304
0.16230174652174384
0.1603863492113829
0.15892252421777392
0.15658749745447803
0.1557537485543279
0.15450865847761402
0.15414669346395538
0.15167217579906528
0.15048302458555265
0.14958816896110633
0.14887360994953266
0.1484082905915012
0.14579912402042033
0.1446457568270584
0.14390503261150436
0.14167444805460006
0.14127226194683876
0.14040633403463154
0.13990941502301305
0.13947695565830626
0.13832102339140995
0.1374255740871984
0.1370027649029119
0.1327442413133024
0.1324116072936964
0.13171434451651087
0.13131965895576256
0.1302719351363737
0.1294549921905396
0.12871553856129242
0.12784966767205364
0.12704649036093638
0.12514703317906023
0.12447645905577108
0.12382984967194055
0.12045273045070964
0.11976565463964818
0.1186700511149157
0.1180848714719077
0.1161804677000494
0.11593391998674342
0.1149437263915656
0.11376282365039987
0.11354733444182975
0.11241143038622621
0.11225057317879361
0.11080440489475375
0.10943140081772462
0.1081677996195718
0.10703524461967681
0.10679199241800869
0.10627943552427764
0.10501542691047218
0.10431289332620049
0.10351878415676975
0.10250237595146414
0.1024179507925708
0.10081018447937222
0.10041652991910142
0.10017030651492495
0.09960744948399711
0.09883007074495671
0.09826272209003817
0.09746042472382488
0.09727263310536247
0.0962757965186512
0.09535797159323967
0.0951973888403251
0.09343413711595909
0.09171773161653933
0.09126253249308353
0.0908994179010183
0.09010021241113261
0.08967965263773872
0.0891455357949482
0.08847712963965619
0.08808190931549141
0.0872219860032847
0.08667036145831312
0.08543815989204584
0.08489920078246208
0.08406116583174744
0.08359959707440036
0.0834141974364314
0.08311943091166447
0.08254734882930377
0.08153108043647955
0.08113814331459297
0.08063802511015493
0.07986465040496125
0.07967444023264512
0.07899624162765058
0.07864046756926561
0.07806664453407144
0.07737683255902388
0.07713401895171057
0.07679695831512463
0.07612121886097474
0.07561264190287038
0.07532798307539768
0.07499251831004214
0.07436396885050296
0.07418107325886501
0.07337524395338735
0.07323631115859493
0.07236335062338106
0.07187039073421359
0.07133736885578182
0.07105421663571788
0.07078410907233458
0.07037289135459665
0.06961524634514137
0.06924569612354192
0.06907669107515606
0.06878110470079746
0.0682379388204558
0.0678405994400939
0.06727496940570105
0.06714628811694891
0.06675649173377024
0.0662215537549561
0.06558659487394357
0.06530544187615256
0.06523160063925657
0.06426546260231464
0.06400902745365808
0.06392755055234835
0.06358513707280855
0.06327512612779078
0.06267762985730566
0.06254154397520637
0.0620533341434566
0.06183942064754339
0.061255483530203075
0.06101643297335992
0.06055439597943423
0.06028770780282255
0.059891017251117014
0.05971321312274705
0.05943166812246253
0.05926869525713916
0.058915029788509335
0.05852089114546294
0.05837813038990291
0.057889409236697824
0.05779444877201166
0.057656260553830344
0.057457887040735164
0.05722496771544561
0.05707706112521678
0.05649661569304081
0.05606528414232198
0.05589938873827235
0.05553460672089737
0.05518490385107117
0.05493238855270122
0.054737824168623384
0.05449530038685565
0.053684767095659586
0.05342871777642528
0.05318005857706665
0.05300243677476165
0.05286757285202427
0.05262831516390107
0.05238058107758664
0.05230892040362029
0.05190780812418044
0.05179867708918439
0.05153706120268381
0.05122349101408016
0.051058780849034646
0.050652101224970165
0.0504391224288403
0.0499615411659758
0.04960833707106244
0.04941341191527496
0.04932551838415519
0.04910400841870104
0.04903624125545212
0.048384330563659005
0.048295014689181834
0.04815868486628526
0.04802760576632012
0.047817050731379936
0.04747882435952256
0.04726886864588426
0.04700938537560866
0.046836739136602815
0.046644229360064654
0.04578517448185856
0.04553384558419156
0.04528390478944594
0.04506257726822955
0.04481720236074877
0.044719065102820935
0.044415261501402785
0.044129183889084364
0.04393173983094459
0.04390967330967135
0.04365200514024202
0.04346528619891782
0.04333363029546663
0.04301125066133164
0.04279522672370355
0.042649639734956946
0.04251375037721779
0.04219420560847309
0.04205340185945033
0.04201204231879661
0.04182916429636159
0.04168802380655132
0.041619859377829985
0.041465170201602744
0.041269910207502945
0.04121647682653505
0.040808998177620064
0.04070388729045902
0.040526750800465604
0.04031947949254159
0.04005954913811075
0.039956924354927884
0.039898976604813834
0.03970579841830169
0.03957802324139411
0.03941028691715846
0.0392307042056972
0.039088602641586756
0.03897643287041488
0.03889017639314632
0.038792149371946784
0.03868073000292269
0.03843312532594467
0.0382254995760274
0.03810434355338068
0.03797104033458393
0.03788206712097061
0.037784114398563245
0.03762091525935714
0.037413460327846086
0.037235272366760774
0.03715121173135553
0.0370753750736526
0.036911595426909166
0.03672431318821924
0.03659618877870696
0.036370155397483485
0.03629633908447987
0.03613014346671607
0.03599625798202767
0.03596539510017078
0.03575618939794092
0.03559491829341053
0.03534550619523825
0.035314282385800866
0.03523780710895042
0.035100566438574614
0.03500846768063939
0.03496953053882477
0.034772173603141665
0.034742688098251165
0.034634525950347037
0.03449077947302803
0.03440299454037576
0.034334606059471515
0.034212768419974074
0.03412433418890642
0.034010483732199094
0.033930164945756874
0.033718506533188204
0.03361761542134267
0.03358750841276107
0.03343813407310906
0.03328517261982028
0.03314201124692746
0.03312414634588269
0.0330721478954106
0.03297869163687505
0.03287953181101764
0.032743684556982434
0.03267910971717916
0.032484498493417426
0.03241069146549209
0.03234582218496463
0.03227831061885934
0.03226488697494832
0.032174445908230195
0.03201648704213207
0.031890820690770504
0.03183345364904074
0.03175357110630819
0.03170657152568403
0.031568143484589646
0.03150317912432856
0.03142216800326179
0.031185208846854166
0.03117092331038013
0.031037680123713236
0.030995375011084986
0.03080216513480245
0.030791864388301907
0.030709493600763107
0.03065240298022454
0.030577125632355803
0.03046916561648234
0.030392409776441563
0.030315474561769962
0.030201038420776948
0.03019006229926922
0.03012769050310158
0.02993788657223437
0.02987591734688168
0.029848890917584765
0.029787769861657102
0.02968440189958345
0.029668633084328468
0.029603222995386216
0.029558889659005445
0.029515086806875437
0.02943485900940794
0.029292391838644103
0.029197782172983335
0.029109821016856063
0.02894979296025169
0.028870410830633474
0.02881576152517588
0.02870740834363353
0.028669089313037584
0.028535223147046297
0.028485406985794028
0.028443727977420494
0.028371348521031754
0.0282778590823183
0.028175367015243483
0.0281554579482939
0.0281099512580357
0.02802823627123201
0.027977496160102967
0.027919821547549382
0.02785120835948238
0.02777095229636658
0.027717984315199718
0.02767694213361455
0.02763298604627234
0.027575755498139353
0.027561092614617522
0.027482981582138886
0.027430312764003924
0.027391576193119417
0.0272701190773016
0.027236231641736264
0.027228930340444144
0.02712740051839627
0.027058871428580388
0.0270412101836048
0.026993033334207377
0.02694965368621925
0.026874925198385535
0.02679742392965846
0.026721447216974285
0.026650649682267293
0.026569731136973716
0.02649882660196479
0.026492369060950267
0.026463037243591645
0.02638523922511354
0.026305202594103867
0.026258989459979655
0.026193598374029924
0.02615169145655127
0.026115278985038858
0.026078616310385164
0.026055677247494805
0.025915854135760943
0.025827506992924288
0.02581252796968084

==> data/ag4.csv <==
d,tau,mse
1,285.6202036524661,0.7536340397088612
2,115.60054575137437,0.7420761773265268
3,59.02333952261325,0.6052926781305732
4,53.95595915310785,0.6065269893210344
5,38.679446769091015,0.6085395591217148
6,27.557384684891222,0.6073105904870524
7,21.875896978118774,0.6059701683403687
8,19.25807820930852,0.6160682569922432
9,16.48858617673496,0.6144886085617688
10,12.369113490529216,0.6161287860585006
11,11.472657713012689,0.6126631592934169
12,10.673548647836194,0.6121553209445239
13,8.371226158405745,0.6229171552112397
14,7.232809200326166,0.6200820844520211
15,6.851342587274804,0.6220009650358482
16,6.175723536402683,0.6210364575421156
17,5.452550970711201,0.6214799803953608
18,5.10903621474719,0.6162636533711656
19,5.021547752876689,0.6168027537191385
20,4.3007856275373015,0.6188407133063999
21,4.204857357434073,0.6191030810432934
22,3.951731756007064,0.6235610887496115
23,3.778917528150112,0.622257575042197
24,3.6719827278798793,0.6172822173873291
25,3.497945682113111,0.6146529309109089
26,3.4421602091009733,0.574776679396014
27,3.2788960079518983,0.5535090603280529
28,3.075760621481486,0.5562294424898269
29,2.983156418796761,0.5586745401023719
30,2.9632855863401817,0.5602982175782293
31,2.9488521902498173,0.5606048318353571
32,2.9152306002236896,0.5576556889149671
33,2.8382612241842207,0.5545121828927121
34,2.727727210051525,0.5519021569632968
35,2.7251413499313264,0.5535626433259955
36,2.640291550320079,0.5536396470190601
37,2.568115249770974,0.5460276231278707
38,2.5237063970538354,0.546417954874453
39,2.5078384377062473,0.546712638302682
40,2.4304546134597222,0.5470009489504631
41,2.4204382678371075,0.5444152601183134
42,2.3941773662246737,0.5451838790285877
43,2.382183928652827,0.5446800294229447
44,2.3477321520636263,0.5472202074993613
45,2.2772634314663733,0.547055016864699
46,2.274266730675236,0.5469916419811
47,2.258217824982771,0.5398439836563713
48,2.250016436947634,0.5319907149397293
49,2.2415274145843975,0.5298857396185773
50,2.1880434145983827,0.5295411019445836
51,2.188177670999556,0.5293679142922475
52,2.178634754795722,0.5275087446448623
53,2.1428318403249746,0.5272222753628674
54,2.136022798632335,0.5343238513181795
55,2.1221709920642384,0.5293120522732716
56,2.1148754262679414,0.5229126204525382
57,2.106696992944054,0.5254761132512309
58,2.097695462283812,0.5281852886353601
59,2.0863374242406274,0.5358594077241834
60,2.086058957582378,0.5328266590303271
61,2.0686063315922993,0.5214001663060696
62,2.055670578165922,0.5191698551913189
63,2.056630357269278,0.5190484567689264
64,2.0501923535238427,0.5197106480607493
65,2.023085272599498,0.5197042027883897
66,2.023667757893547,0.5199494668052106
67,2.0247185850729053,0.5261139357324549
68,2.0129276762102957,0.527765857270578
69,2.013016401370155,0.5257867661073343
70,2.007781071713008,0.5255038601123361
71,1.9901876204497804,0.5253646936297491
72,1.9820082677026611,0.5252836950707331
73,1.9845890680024645,0.5245215588631342
74,1.9732759772552224,0.5260977805153082
75,1.9450419122559026,0.526119199470433
76,1.9289247418690167,0.5275508942488468
77,1.9205458864968357,0.5273844492428401
78,1.913256245223093,0.5283469141435851
79,1.9089975769140068,0.53031427321183
80,1.9110209178388553,0.5304891857411932
81,1.900122843935589,0.5303503669891788
82,1.8951167109957865,0.5320808651556158
83,1.8937170491248312,0.5354689959253917
84,1.893692806597051,0.5347805849870574
85,1.8833293373741131,0.533989816558954
86,1.8839762471343238,0.53434703058104
87,1.88098309457222,0.5335605865016433
88,1.877971909044968,0.5360119146048689
89,1.8735731716704245,0.5360644126385792
90,1.8683255490785071,0.5336712999760502
91,1.8654523340805498,0.5374802060982099
92,1.862344256459091,0.5388132909478435
93,1.8592177543371748,0.5400226475831971
94,1.8592518028633571,0.5398880657258218
95,1.8545439485115889,0.542065110255147
96,1.8554365380036177,0.5427323098062443
97,1.8523369253022395,0.543072148406345
98,1.8537672588651495,0.5436131886445424
99,1.8547403344052635,0.546585002482912
100,1.8560421319378864,0.5574349048683662
101,1.8536404626213323,0.5574745230934507
102,1.847130344423493,0.5468352703333197
103,1.8377840819678313,0.5473984093838917
104,1.8357577171878265,0.547441927486478
105,1.8363499859829902,0.546978424332375
106,1.8378065900308576,0.5466836283131972
107,1.8356403298455728,0.5466698223719254
108,1.8375869960680804,0.5468242105564655
109,1.8346448098523258,0.5460346801978683
110,1.8355503918993268,0.5487742959927019
111,1.834514401360025,0.5517721169163515
112,1.8256004066462173,0.5590295224178858
113,1.823022692703204,0.5590367933198543
114,1.8239153304824502,0.559781977250821
115,1.8235372491905752,0.5599976500569244
116,1.8216132721240141,0.5597120212924698
117,1.819402534871247,0.5590111225594722
118,1.8209404693917994,0.559560810569615
119,1.8205876542325004,0.5588381888072157
120,1.8220783058144692,0.5581579553039413
121,1.8225470232904817,0.5571377606101001
122,1.821857771481372,0.5571307438390762
123,1.8235033931539157,0.556117305083535
124,1.8225222595266466,0.557816792360453
125,1.8235311321650882,0.5578127782538667
126,1.8231836940382766,0.5598158028457103
127,1.8212062133742983,0.5594195936166714
128,1.8152390430213132,0.5597079287976746
129,1.8129918675118721,0.558637283530237
130,1.813992997083673,0.5586406004820411
131,1.812294134883137,0.5581473874723063
132,1.8118440363777029,0.5597300084590848
133,1.8121297666951621,0.5599095368871854
134,1.8122030689852764,0.5592573663233181
135,1.813333828365425,0.5591429644643404
136,1.8127549944779262,0.561226193009726
137,1.8116949014762573,0.5616414707004854
138,1.8112700279006593,0.5614741146262814
139,1.809602151573877,0.5599775561390038
140,1.810046378907642,0.5600844243252869
141,1.8099043066353637,0.5567854814123062
142,1.8109966556520707,0.556906472059442
143,1.809120962191638,0.5582087394797335
144,1.8090313838504657,0.5583499235560845
145,1.8093439333777388,0.5584035222524313
146,1.809900509783205,0.5584231544898743
147,1.8107974966032947,0.5575229589611128
148,1.808722586367125,0.5575497380524156
149,1.8086439806442178,0.559316530248319
150,1.809124702572765,0.5619788096852272
151,1.8075582453921968,0.5628605032014761
152,1.8084775619768445,0.5633265883777442
153,1.8087604611483585,0.5630264921710827
154,1.8095391797971145,0.5632195961745812
155,1.8104012323995444,0.5634741626042475
156,1.8102766798133447,0.5634667523553011
157,1.8104970080104743,0.5626309457726121
158,1.8113497202209836,0.5625898092604605
159,1.807036387660467,0.5629930752083201
160,1.8079673923041812,0.5632157740464848
161,1.8084076582611504,0.562299834714139
162,1.8092461511613882,0.5634233012277761
163,1.8092102861727422,0.5642068921271044
164,1.8094737271047903,0.5638876517924944
165,1.809833589724826,0.5639036107457673
166,1.810019905483211,0.5647087134066227
167,1.8102824166537173,0.5646624304339571
168,1.8090930159471688,0.5646898515037425
169,1.8095083438947244,0.5667706086937858
170,1.809949523122329,0.5669633251524216
171,1.8068163346728991,0.5665796503064783
172,1.807170830854727,0.5609060423209851
173,1.8069891562107685,0.5625047670906659
174,1.8074608028375332,0.5622833486994351
175,1.8062223236721358,0.5620491059291334
176,1.8071090032746882,0.5613334032223977
177,1.8070354465775926,0.5622893837215347
178,1.806709607527912,0.56309468653215
179,1.8076127809546194,0.563806820916083
180,1.8073347800578423,0.564329955585432
181,1.8082946577456707,0.5642005442624011
182,1.8076116598440835,0.5638356888005386
183,1.807012615435049,0.569692080487457
184,1.8065433393035382,0.5696684777239049
185,1.8062311413139547,0.569544908562823
186,1.807033580198306,0.5711950217248193
187,1.8074936049855168,0.570695781727848
188,1.8070023248490985,0.5737499042893835
189,1.8072076491992757,0.5709472237517057
190,1.807292155284883,0.5712012501964298
191,1.807091827732576,0.5712344067121738
192,1.808049086610251,0.5692025461876288
193,1.8071024369992363,0.5682232810067117
194,1.807657085781333,0.5679570342523149
195,1.8083916598426737,0.567543153547554
196,1.8087298612476748,0.5673365222405924
197,1.808796652062156,0.567685107182696
198,1.8091174491388915,0.5680079946592775
199,1.8091422993078035,0.5692030574604761
200,1.8099205120619408,0.5691433601299212
201,1.8096969902940314,0.5679079157884718
202,1.8095631817260416,0.5677278671618461
203,1.8103541790300928,0.5676193351441476
204,1.8091734606790435,0.5694016570606553
205,1.8080400711145796,0.5686474846176237
206,1.808434954922268,0.5689610832525246
207,1.8089380341371892,0.5684576220568026
208,1.808906191881869,0.5683854421605546
209,1.8093284188799716,0.5671494232765961
210,1.8096086865222687,0.5675997009420554
211,1.8097211299167792,0.5676593542484321
212,1.8101590647718409,0.5673451632946892
213,1.8100304530665274,0.5669300224731644
214,1.810267528085848,0.5667614627327483
215,1.8096783428986039,0.5645333044104479
216,1.809914753464371,0.5662767961812839
217,1.8097866245504624,0.5655637552168307
218,1.8101036393330872,0.5691296062405051
219,1.810747908268086,0.5679215493157994
220,1.8112590993589395,0.5682019625585056
221,1.8114350206709582,0.5717189727066955
222,1.8110744503580065,0.5691686354419875
223,1.811450246336917,0.5691443753691361
224,1.8116944318783648,0.5677894469597065
225,1.8116083948949337,0.5647533234067803
226,1.8122099916257906,0.5658206365217237
227,1.812229053519875,0.5660712167959556
228,1.8126252837223118,0.5662244509926215
229,1.812759286488621,0.5690936434567052
230,1.8127506994353682,0.568670861896591
231,1.8132653942141719,0.5730058941722185
232,1.8136661533137393,0.5728588979391517
233,1.8136632607918757,0.5723964974353899
234,1.813851845049642,0.5715097994818915
235,1.8142999558756943,0.5759230608073661
236,1.8146854119168814,0.575323153058389
237,1.814722457871053,0.5760203314655781
238,1.8152782841954362,0.5805268477252826
239,1.8150998560840388,0.5816319865500957
240,1.815697523631803,0.581056902319254
241,1.8154324966710553,0.5820387254774597
242,1.8156052170943182,0.5803191587682771
243,1.8157265627456929,0.5808580784605855
244,1.816135159920287,0.580598673414538
245,1.8165562636737094,0.5789797476584162
246,1.8168099773347421,0.5800849414350097
247,1.8166558971463038,0.579953986369818
248,1.8169472129422315,0.5802020672677676
249,1.8174684762987752,0.5810388440832316
250,1.8178407545994082,0.5805613883794681
251,1.817922370414998,0.5785060241732548
252,1.8181683938305864,0.579808998392125
253,1.8182154637970234,0.5795312155265995
254,1.818763868081862,0.5797001016715043
255,1.8190083799468004,0.5786701928204319
256,1.8190812347533887,0.5791343590302783
257,1.8190336411522048,0.5792064510824979
258,1.8193889397176488,0.580104573166526
259,1.8199808688391856,0.5801731848732522
260,1.8195427499056795,0.5802251315922653
261,1.8199137264761127,0.579864170514928
262,1.8204836524469492,0.58093882383649
263,1.820752384563039,0.5822664238602657
264,1.8210551141341953,0.5822155755908922
265,1.821024562817376,0.5823203509150333
266,1.821518238066957,0.5823123470319516
267,1.8216064879719938,0.5823513304174655
268,1.8220046551744111,0.5837613748743545
269,1.8219768231723728,0.5828031230267574
270,1.8223383582636425,0.5827315229533679
271,1.8224425209294313,0.5831079775163786
272,1.8227656053125632,0.5830016586942885
273,1.822937633169646,0.5873669816046753
274,1.8233557084766934,0.5872881172154412
275,1.8236536621116028,0.5889929331847729
276,1.8240840829213256,0.5908961073658686
277,1.8242955405028305,0.59159118492874
278,1.8244575480529788,0.5927991456842762
279,1.8249018854963304,0.5914115072146612
280,1.8249512778545245,0.5931340163967355
281,1.825443619897506,0.5934888051991996
282,1.825885869016662,0.5936936293127075
283,1.826258355531853,0.5936770708768553
284,1.8265896524326208,0.5944255590139291
285,1.8270151526508305,0.5958707826199511
286,1.8269485728130563,0.5971160058127353
287,1.827045649221851,0.5971421035553726
288,1.8274391632132405,0.5971659364768187
289,1.8276059495788672,0.5977291364359146
290,1.827786317278327,0.5989896541729502
291,1.828073159283294,0.5972466430916197
292,1.8284229876227536,0.5972954076100114
293,1.8287167408325842,0.5973834624813369
294,1.828367562875863,0.5985326039566429
295,1.8286357635599302,0.5998292306918136
296,1.8289097838176063,0.6074030228735673
297,1.8292613136101266,0.6072766980018414
298,1.8296591814967544,0.6076326750716731
299,1.8299382838367695,0.6081556023231304
300,1.8302055123937127,0.6091876814703749
301,1.830668152664673,0.6099334876291178
302,1.830760004188513,0.609709223349209
303,1.8311757551498133,0.6095477589568659
304,1.8314192875261641,0.6096856043611419
305,1.831602009837423,0.6092301194143048
306,1.8319485385812104,0.6090056316041166
307,1.8320223665077968,0.6095993381888706
308,1.8323091541679979,0.6087118298993879
309,1.8322978490701094,0.6105411886573185
310,1.832421095736196,0.6119611113763189
311,1.8327177444952356,0.6141501010486434
312,1.8331319833256152,0.6142160717174883
313,1.8333961497678786,0.6153536646465595
314,1.8338297071502425,0.6153539503522013
315,1.8336110642982186,0.615350305176246
316,1.8340132568179566,0.6154387846577223
317,1.8343621598953526,0.6166990672587694
318,1.8347155406651163,0.6161559069947476
319,1.8349791118594592,0.6162631857531169
320,1.8350985433284575,0.616559224718608
321,1.8353573577664484,0.6179375405474501
322,1.8355590462232436,0.6178731403153414
323,1.8358546719843167,0.6179978657057212
324,1.8361265150432708,0.6188362097362832
325,1.8356569795941085,0.6169913015282382
326,1.8358532057296093,0.6172500968127121
327,1.8360485082077465,0.6171437224784061
328,1.8362730356419739,0.6174725160168051
329,1.836468773481398,0.6152555201212133
330,1.8368249523873676,0.615741869454329
331,1.8369527252395166,0.6161222498190225
332,1.8370971431573313,0.6138594423639883
333,1.837336658230023,0.6137903842128518
334,1.837767854831121,0.6136561031392909
335,1.8379387167536865,0.6149646434214207
336,1.8381853321307884,0.6152537787057003
337,1.8384908228034846,0.6157563978054688
338,1.838584715621498,0.6160188474104636
339,1.8387926708691076,0.6167630615094333
340,1.8390760697936885,0.6172698398690188
341,1.839368685697531,0.6188608090353896
342,1.8394577986834464,0.6186387804517499
343,1.8397404264072146,0.6160726026125183
344,1.840131016701965,0.6160737182851856
345,1.84036554747169,0.6157922984326527
346,1.8406441364999588,0.6151552003177534
347,1.8410015098886001,0.6151166728732396
348,1.8412631086313411,0.6150490074465479
349,1.8414785961751536,0.6157002979622573
350,1.8418478758127006,0.6174517681547348
351,1.8418279823474668,0.6175285055335973
352,1.842135843327052,0.6182662274141091
353,1.8423636479669112,0.6174602762379894
354,1.8425566531080149,0.6175682513843304
355,1.8426899110754145,0.6185209261551408
356,1.842992901790567,0.6188196949391143
357,1.843343780627364,0.6186844528924254
358,1.8435459986491478,0.6182144764747173
359,1.8438178755742056,0.6176620505641928
360,1.8440447407566165,0.6174029359635371
361,1.8442569734422243,0.6162926096707674
362,1.844508396235771,0.6163286771790848
363,1.8447911092800175,0.6164719127950922
364,1.8451010082762938,0.6174335622211414
365,1.8453971675714484,0.6176423441895879
366,1.845677701132547,0.6160457652368057
367,1.8458083848285072,0.616806283998203
368,1.845980271578238,0.6173129826209638
369,1.8462444466769794,0.6187288143638268
370,1.8464941472476704,0.618357174577518
371,1.846790852483164,0.6179663973328733
372,1.8470768610832993,0.6185472023751069
373,1.8472907468013027,0.6220036302948379
374,1.8474547759223108,0.6256109102279407
375,1.8476486273751802,0.6276833405471575
376,1.8479431995706173,0.6269531990488553
377,1.848245870570342,0.6270162756290483
378,1.84845203419867,0.6273157540202892
379,1.8486309863770591,0.6273202613849013
380,1.8488724220631751,0.6277843810346896
381,1.8490061006416418,0.6276405339403555
382,1.8493030010778528,0.6275987731838116
383,1.8494987460514118,0.6285623019142846
384,1.8497279313040376,0.6337368427656362
385,1.8500676776403466,0.6346660886619138
386,1.8502134064750735,0.634764197987348
387,1.850409096329304,0.633821865240608
388,1.8505075307505472,0.6337103175724274
389,1.8508401820943452,0.6365559136320925
390,1.8511234228486562,0.6359916338165236
391,1.8513399825684203,0.6362573049104073
392,1.8516041035908397,0.6362913865324761
393,1.851924920801486,0.636467922984815
394,1.8520736274266714,0.6355252407351574
395,1.8524022569534477,0.6347957069690878
396,1.8526453366118665,0.634798094372743
397,1.8528487781510683,0.6347980532935211
398,1.8531113720698087,0.634863051937552
399,1.8533940737801857,0.6359777533557371
400,1.8536182161891768,0.6355520571208325
401,1.8538772786504587,0.6355596511048012
402,1.8541079397037454,0.636015038386789
403,1.8543737237971771,0.6383058291095042
404,1.8544966424327614,0.6385639468130717
405,1.854737208443081,0.6384193767367844
406,1.8550532690378216,0.6382576819295659
407,1.8552401047360378,0.6395144079367817
408,1.855421565266711,0.6401731935524422
409,1.8556120763750252,0.6412499155779312
410,1.8559364587911826,0.6420373249774207
411,1.856223792965185,0.6418196188118054
412,1.8564658283644162,0.6403276104840827
413,1.8567007567993454,0.6409407526928508
414,1.8568950834043503,0.6411866257563934
415,1.8571649449164789,0.6414989506044344
416,1.8572938639180911,0.6385805405536246
417,1.8575511178124613,0.6371470999626198
418,1.8578172562194417,0.6361983661594224
419,1.8580798823300115,0.6352504211523844
420,1.8584001307657232,0.6343858702795853
421,1.8586372119115642,0.6340895374664335
422,1.8588006100398364,0.6340415245777915
423,1.8589972139700581,0.6339001493355279
424,1.859266117211886,0.6339276434650517
425,1.8595101822723417,0.6341845838865731
426,1.8597888445342794,0.6377063227982634
427,1.8599685807495583,0.6384101797393104
428,1.860226000199607,0.6384287634067783
429,1.8604654837709886,0.6389872168793744
430,1.8605363485549646,0.6390015930161289
431,1.8608443668231907,0.6389464071506644
432,1.861024287691748,0.6413569205945531
433,1.8613006485615067,0.64129979142683
434,1.861414335769818,0.6411410721508205
435,1.861722677267625,0.6403163492723816
436,1.8619534500275177,0.642574193262746
437,1.8622105492134065,0.6409538454697374
438,1.8624475224807635,0.6407384449843807
439,1.8626486183217132,0.6432160081469466
440,1.8628821337535855,0.6446790529221444
441,1.8631146735385578,0.6446867925597352
442,1.8633061651103175,0.6449085353960563
443,1.8636075615169885,0.6449945350619022
444,1.8638536701712616,0.6448236538821294
445,1.8639623822382858,0.6439852597814062
446,1.864206342258887,0.6438705566401473
447,1.8644871551560134,0.6415380918375749
448,1.8647311142295997,0.6411283232665048
449,1.8649291362954172,0.6414146382362461
450,1.8652200476989957,0.6416776356098861
451,1.8654575624411311,0.6415278011541325
452,1.8657170066011735,0.6422368343519467
453,1.8659765640745283,0.6435690145138417
454,1.8661966245380404,0.6436504231948613
455,1.8663491651211808,0.6436067472537182
456,1.8665515460064412,0.646356739426856
457,1.8667600874305672,0.6486172613722194
458,1.8668905526259971,0.6482651949638066
459,1.867105755673141,0.648248044277589
460,1.8673466273882653,0.6488381159262586
461,1.8675294535494533,0.6482532754341971
462,1.867786131935359,0.6495585954116332
463,1.8679401727324776,0.6495455478257564
464,1.8681827793901142,0.6499328971832254
465,1.868433579764326,0.650119544799416
466,1.8686511128176537,0.65052170675801
467,1.8688453308427817,0.6514836638508128
468,1.8690289727947489,0.6518041169794856
469,1.8692998611171308,0.6518146948225081
470,1.869543177935943,0.651779948642322
471,1.8697473238213878,0.6512001374708158
472,1.869983740659952,0.6507057849244258
473,1.8702122264115926,0.6500412528733974
474,1.8704284334518002,0.6500396418702975
475,1.8706315008350516,0.6513844900443627
476,1.870862898281666,0.651255838476163
477,1.8711064904692876,0.6513454657946395
478,1.8713465486188232,0.6516894275500646
479,1.8715719793041656,0.6540514203927159
480,1.8718422778750192,0.6533441501585756
481,1.8720446776732587,0.6536090347427445
482,1.872273441461288,0.6543213417386399
483,1.8725165374219834,0.6528316138377183
484,1.87267094607877,0.6535609256078801
485,1.87291756907629,0.6541712391124705
486,1.8731922134023327,0.6551080933187242
487,1.8733662386651697,0.6551032059163139
488,1.8735744363501095,0.655094104592726
489,1.8738361929320617,0.6544926319699529
490,1.8740652173838472,0.6567977511469816
491,1.8742988636173132,0.6563441290037082
492,1.874498633665521,0.6563306893272932
493,1.8746946845661432,0.655802012009797
494,1.8748915700481685,0.6556712012038639
495,1.8750932005390477,0.6554468906013461
496,1.8752833216199347,0.6555195328151247
497,1.8754832881149441,0.6556170918817352
498,1.875751196396947,0.6573188513897446
499,1.8759946653038946,0.6568240325366691
500,1.8761861980841656,0.6555753811230489
501,1.87637455280413,0.6557029283349152
502,1.8765981132784826,0.6557289656616849
503,1.8768007763540835,0.6562804853762488
504,1.8770277759145435,0.6570697684941815
505,1.877260194723505,0.6570675325676737
506,1.8774919724346124,0.6558901136494133
507,1.8777379826993752,0.6576757108240212
508,1.8778593431063095,0.6577049539775259
509,1.8780340684446295,0.6564550298192298
510,1.8782859571368968,0.6574388749005342
511,1.878509810419576,0.657479215641915
512,1.8786894457724346,0.6548436272512459

==> data/ag5.csv <==
value
1.0000000000000004
0.9998320459898484
0.9995736420009407
0.9985867847692136
0.9984504982768443
0.997459537278218
0.9963431586311723
0.9956371258998198
0.99331650990356
0.992415968591689
0.992090318403305
0.9899297190530095
0.9891247359093958
0.9889565308507203
0.9837076707449093
0.9823872585271743
0.9814970605982483
0.9769723843775039
0.9751102057935094
0.9734071432110136
0.9704007710450184
0.9685108189259377
0.965977909732496
0.9633040780818269
0.9575084573699412
0.9567804526007337
0.9511309407608687
0.9477988323267977
0.9450096268610689
0.9430343618783821
0.9428148047138564
0.9418883369732219
0.9403127056562884
0.9387003001107562
0.9381682986602163
0.9347939337532538
0.9339049802493138
0.93142536929956
0.9286206521504765
0.9277299974709117
0.9264856732043537
0.9243389684816532
0.9234757148495397
0.9193895645156848
0.9189366253965073
0.9187114709889523
0.9137676654539304
0.9113162287085543
0.9103307940880041
0.9100726583330336
0.9086184717701784
0.9063111687342948
0.9035903036327734
0.9031499876446555
0.9022726013918982
0.9020447355797688
0.9004814008481409
0.8987275134446561
0.8978498845119345
0.8928463305756106
0.8899949905143709
0.8894667455840546
0.8890326614607473
0.8877035380205235
0.8869871466993514
0.8865291152177333
0.8842257355425125
0.8826917248513114
0.8821884283629375
0.879761442772882
0.8770541278873204
0.8766562219938001
0.8755937893227923
0.8748452457795772
0.8718341928410172
0.8708636824582693
0.870704574985007
0.8705568020668262
0.869203623202745
0.8682975461203482
0.8667351402086666
0.8643508872526541
0.8639272847299869
0.8631787588411822
0.8623160133217344
0.861177648651471
0.8590826467766977
0.8590624405881578
0.8572673490641725
0.8554108530439689
0.8541543068479408
0.8532580343917331
0.8523840456087066
0.8503120862787533
0.8496785687708256
0.8477933943506201
0.8470275080685323
0.8457431195261056
0.8450114803303429
0.8447775655673251
0.8445382494767992
0.8438598258324056
0.843788747111753
0.8423032517289614
0.8391272129508983
0.8387442363553966
0.8376196276336885
0.8374100193812671
0.8341279648277785
0.8325911050420568
0.8316977076395448
0.8314626516019359
0.8312399183178424
0.8283290080575263
0.8272340360085835
0.8267213924576379
0.8256144207629198
0.8250488718450378
0.8242440779636726
0.8234068379814056
0.8223197569532537
0.8206829028684051
0.8198843497622974
0.8161723770116012
0.8156566018481836
0.8151604093499639
0.8140179518515062
0.8138674428835894
0.8131908448982603
0.812086247207793
0.810396842546884
0.8100277066363656
0.8098150184793939
0.80702996128296
0.8070142568160822
0.8058464166156999
0.8034716305179103
0.8033404084810516
0.8006997965266184
0.800351676515847
0.8001683930456738
0.7983921175402269
0.7983827904419845
0.797431810709938
0.7964174669781547
0.7949225193859043
0.793695670394009
0.7917508026896266
0.7906702209232942
0.7900568773413017
0.787639888357745
0.7868836322003865
0.7868239968189538
0.7865737050870373
0.7855513715668808
0.784796876690992
0.7842760488649761
0.7825733073473792
0.7819999673054608
0.7812158387123804
0.7755989950488668
0.7727686977276809
0.7722000883682639
0.7716705889962656
0.7715451776314054
0.7691883670433654
0.7688498063892502
0.7677797504561191
0.7666436757863211
0.7662027530853995
0.7646303186035925
0.7629491781890474
0.7612477680491864
0.7598070091822012
0.7595150938334901
0.7567989521904145
0.7538503868583151
0.7534422051370814
0.7507308661236437
0.7500682880337985
0.74888895513066
0.7477236598567414
0.7475116596711214
0.7456421316277523
0.7455391910937471
0.743416336340591
0.7428459726278863
0.7416777352482918
0.7382773048239909
0.7378728227905749
0.7375752212716918
0.7372423010670899
0.7362232209305016
0.7355723097215782
0.7354203713458559
0.7345219861613651
0.7333543534859764
0.7329547782671494
0.7312084436852008
0.7292534860584639
0.7291699826567105
0.728765917030529
0.7267057982167213
0.7261226577191625
0.7252007575147756
0.7245664474152388
0.7242695206837055
0.7228658702215705
0.7197039234458785
0.7196537170092584
0.7177998952988677
0.7173701303001131
0.7160067254334708
0.7156604612918549
0.7149640624507516
0.7128834841980213
0.7111944690096597
0.710565026905566
0.7092316549868884
0.7085379628534152
0.7082389150003056
0.7072678739616002
0.7065790648684162
0.7064753304155951
0.7047975706867623
0.704440715334469
0.7026362393605949
0.7008309656647921
0.6997539721680484
0.6986402107944993
0.6976250648876475
0.6970023119675898
0.6962320518842176
0.6961247560267427
0.6950881788187587
0.6946413214299705
0.6942659435057289
0.693358439721266
0.6929512791215097
0.6920150720024107
0.69130200292257
0.6905665610299364
0.689008817804965
0.6872225088888375
0.6865399940229963
0.6859069966050063
0.6832238042479548
0.6830241282947564
0.6826349351276387
0.6810666393320429
0.6775311925221975
0.6764740047809862
0.6763044120745031
0.6762199803149095
0.6754581030688248
0.6745839182612204
0.6738176603037122
0.6729805283882768
0.6720506785715942
0.6697769666807637
0.6693270221525507
0.6685793044433067
0.6675621501763267
0.6670240416407819
0.6669295529486166
0.6664888307285901
0.6659532112826493
0.663541451867159
0.6621770834304193
0.6610709727679978
0.6601939210877112
0.6592733783811038
0.6590664193819983
0.658289212275999
0.6575758108131521
0.6568780403415496
0.6568557433456568
0.6565531150672995
0.6553531393931354
0.6549920563050055
0.654643978538026
0.6538203679611722
0.6535581789012508
0.6534914061918006
0.652581081912687
0.6514572540953002
0.6508435846611029
0.6490320177126311
0.6481642524241462
0.6474100043333562
0.6458531779713159
0.6452015950280667
0.6448038748939896
0.6441692092047258
0.6433463492222117
0.6398314362264874
0.638586583504561
0.6382894861180864
0.637828574745157
0.6372000993857165
0.6343362436786303
0.6328916158960914
0.6327879457499812
0.6323116800416091
0.6317869677346692
0.6309864956381218
0.6294260744871744
0.6285518381544812
0.626349915825545
0.6252952062442331
0.6231186699625341
0.6218267579267605
0.6204743995630827
0.6202080610738736
0.6201259029883649
0.6200014252876586
0.61962366114764
0.61794578835504
0.6168424271544293
0.6166418358570304
0.6152571522696253
0.6119428742899752
0.6114510864747192
0.6111883511180589
0.6108147376333283
0.6096711762000498
0.6090554761827954
0.6086547250405728
0.6069117105441916
0.6061151293526529
0.6055222866361324
0.6010131562133185
0.6005286483335958
0.5992762719416853
0.5988775081029101
0.5984806695125783
0.5984110202704226
0.5955215456635089
0.5951803734673434
0.5933122158490952
0.5923282059992171
0.5917361196104397
0.5900179038553115
0.5892299276902967
0.5879946420761644
0.586978289975226
0.5866038111477657
0.5851934185410006
0.5850397797101097
0.5848288413921826
0.5821802542532789
0.5810829946191199
0.5794862381974
0.5790338859206849
0.5783775593268015
0.5777028716242679
0.5773930073460978
0.5771686631139854
0.5755345349682132
0.5754797745972413
0.5747343271177523
0.57323765471479
0.5713648350471559
0.5708498556079306
0.5674153426203098
0.5670301821932978
0.5663612905898104
0.5656289497412986
0.5650424056124026
0.564778501011918
0.5632995078529333
0.563009129123898
0.5610627877768027
0.5603303860672116
0.5600521199610148
0.5569822436893518
0.5569743171844237
0.556038981928716
0.5559268646450302
0.555218242260043
0.5539195658088732
0.5533380799153257
0.5521263978897061
0.5518195855827812
0.5510866699834244
0.5500741471818836
0.549856441070758
0.5477439116788423
0.546483482920592
0.5462961777184241
0.5462517756431913
0.5436018293190356
0.5435423330034524
0.5418298878943105
0.5417015096233849
0.5401751743074451
0.5390185226630045
0.5374680556602953
0.5363178764658029
0.5361985416203421
0.5361563697141262
0.5354255714634376
0.5353030836509112
0.53510219091117
0.5347817930167866
0.5327484641695243
0.5311689387471655
0.5307377782531635
0.5290479373119724
0.5262815002952232
0.524314533561504
0.5237028424007846
0.5227518823127759
0.522085895215322
0.5212977325574408
0.5209897699516003
0.5205816447518223
0.5204428678515703
0.5199135880734951
0.5192754527370227
0.518671648346889
0.5181940702133065
0.5161655959847427
0.5137991705089979
0.5133974479904365
0.5133600284316135
0.512826514144761
0.5119061504152508
0.5102231282202101
0.5099473064695216
0.5089873080947636
0.5087702112532857
0.5077829065874581
0.5070840519747575
0.5063017793861343
0.5053548209541936
0.505275059254848
0.5028871286080322
0.5024569424754116
0.5018076782819152
0.501379749713378
0.5004145219432633
0.4998793012812284
0.49839344978001576
0.49820071075116706
0.49662254456264265
0.49656730902962914
0.49360187456975096
0.49354010138686844
0.49312876968251357
0.49244267410717674
0.49085168546253294
0.4907791233258942
0.4906562916627677
0.48832533186777455
0.4877707609079938
0.4873309045108943
0.4869163099051447
0.486415976605645
0.4859541068705445
0.4855980794132442
0.48481581797693624
0.483236729500448
0.48290285277807377
0.4828194702532055
0.4820862740766461
0.4818530541014486
0.4804363196151751
0.479418136126458
0.4783859686860707
0.47721127173571953
0.4771092852464666
0.4768519178073923
0.47659556023197214
0.4760371988019744
0.4728818799787902
0.4727608529623047
0.4725506776439182
0.4718640417990824
0.4713406005288929
0.4693978255128768
0.46846878049548313
0.46727519574997795
0.46713000191780674
0.46549148682866087
0.4644874592887787
0.4636781791827778
0.46296094953857814
0.46257393574597055
0.4616353807979495
0.46151640380252734
0.4612829138956415
0.4607461782773228
0.4600991018748249
0.4575494798412439
0.45697486241400187
0.45628590330684876
0.4558055333202446
0.45231230469301453
0.45077750772047337
0.4506107058527526
0.4504000446910093
0.44983592168541414
0.4493540863468163
0.4483226563440089
0.4476580114714671
0.4475023277464071
0.44729188732846314
0.4461192512115203
0.4450625294125359
0.4437728782254117
0.44282931290513644

==> data/ag6.csv <==
d,tau,mse
1,2345.4502153191315,0.746117010411294
2,707.6114366707372,0.7398373260465665
3,645.375604241912,0.64214028828853
4,393.6376355093527,0.6299537673775805
5,273.47030785713827,0.6091388842861167
6,229.2186760530172,0.60920102939297
7,149.63609802159522,0.6094123673275958
8,131.8713669014222,0.615455733316916
9,126.4444122623444,0.6093253489857259
10,99.32086454960675,0.6094287011465892
11,91.97225396143112,0.6207171573211274
12,90.57341434042874,0.6231192726818691
13,61.40242199097488,0.6427584954788118
14,56.80260564035056,0.6321245434344758
15,54.07267618790141,0.6313979447484268
16,43.45500330666204,0.6303623335144113
17,40.20766414311053,0.6300911123956496
18,37.63630529637489,0.637595877574594
19,33.8185486853946,0.6346699982802526
20,31.792483316344843,0.6353850287600923
21,29.429867487526728,0.6342553428590139
22,27.289834742175806,0.6409668942404747
23,23.574585896596727,0.6388236368774604
24,23.179809034909756,0.6399030474316139
25,20.50660544680695,0.6343409892799738
26,19.202043788434047,0.6350204723546529
27,18.232004633954872,0.6431557217477177
28,17.603061521777164,0.6429469375724152
29,17.53727841194948,0.643089716297152
30,17.260098361556178,0.6221779534305943
31,16.807444452935247,0.5919419710646405
32,16.368362059130668,0.5753127610721713
33,16.229609641195108,0.5698931073837128
34,15.39427425782224,0.5698407735734614
35,15.189611041532268,0.5569616644231941
36,14.644126419983472,0.5553035815472528
37,14.072719731587892,0.5557325575440886
38,13.901654578625788,0.5514686513036424
39,13.669033148307673,0.5514462781420342
40,13.28466965006178,0.5522649485076467
41,13.137155724826473,0.5522117102011261
42,12.476325811106994,0.55199763349289
43,12.408585944749664,0.5514851038205129
44,12.375991612203055,0.5585263811279234
45,11.672276701755884,0.5568540612873613
46,11.353280410602242,0.5569789621641116
47,11.23092056872572,0.5545182390154509
48,11.200467960038068,0.5546485812316478
49,11.025066980253918,0.5553711997052195
50,10.757120176272569,0.5539415219241735
51,10.457438305563839,0.5397690865326383
52,10.411829084235693,0.5390823948032909
53,10.320676182308862,0.538627771750097
54,10.298418654285348,0.5392661017379585
55,10.139592808617298,0.5421713211628064
56,9.967110048759356,0.5424010559203007
57,9.883812435944073,0.5424811038452737
58,9.428219748523807,0.5464325147331468
59,9.187848301246452,0.5479938813393509
60,9.145928393365157,0.5486074230392688
61,9.112061328238092,0.5480273798538777
62,9.006921797781075,0.544184183685046
63,8.951992632937305,0.547374005505163
64,8.917794038666532,0.5491906600560497
65,8.743973983581572,0.5388392674179961
66,8.632536095263273,0.5389013623622625
67,8.597630464345439,0.5354572185679425
68,8.427807118364367,0.5351113998339565
69,8.24617085812144,0.5330970762028193
70,8.221433896259581,0.5346966493373456
71,8.153696611866543,0.5373748311712917
72,8.107119735639648,0.5248202682419595
73,7.9208986754672015,0.5216451867087427
74,7.8637528401050085,0.5219670593943155
75,7.855715537854249,0.5252068566024026
76,7.848377813291067,0.5262334529069709
77,7.76994263502087,0.5282031951633814
78,7.718831697755645,0.5263802957590258
79,7.631297512555869,0.5275237874928613
80,7.500886193684109,0.5268421469869462
81,7.47941717776828,0.5273894793181795
82,7.440691034607272,0.529436933651535
83,7.3963706951646255,0.5294560904179911
84,7.338288534324219,0.5298279280788448
85,7.23266770822466,0.5287749960480999
86,7.23312231039557,0.5286274122603591
87,7.1453559750446445,0.5285993184220726
88,7.056864717055442,0.529148302701633
89,6.998741637043173,0.5312367021912492
90,6.958325101138886,0.5296179990169283
91,6.919438014815903,0.5289843193897665
92,6.827125614698977,0.5295470628983007
93,6.800426835782728,0.5315878020666707
94,6.719485238096217,0.5321478128736447
95,6.688042564164166,0.5321558808732445
96,6.635061721640201,0.5314000741780596
97,6.6059074339355375,0.5312442437038936
98,6.597631887862071,0.5330431697279471
99,6.589161696938549,0.5389062899068753
100,6.562658878739168,0.5403063900380162
101,6.561190557918292,0.5434380157955518
102,6.502331216725636,0.5452257414353712
103,6.378575940493101,0.5466990106106425
104,6.365250138154582,0.5470511609501276
105,6.323736439803225,0.5475551940305079
106,6.3172320648661024,0.5477281116427493
107,6.1969646336072985,0.5482910789668276
108,6.143045751342552,0.5483408098414492
109,6.112762336210635,0.5485483952663427
110,6.105900280650285,0.5481443453349678
111,6.099493575950107,0.546623449345704
112,6.000436957599339,0.5466012871085087
113,5.964935595139602,0.5473987795591353
114,5.949227902618333,0.5483672848617059
115,5.9140088768602075,0.5480076125909449
116,5.896885454521005,0.549691474105635
117,5.872124530780622,0.5499056782612253
118,5.846560151166235,0.5512871916954858
119,5.813323533668492,0.5519687706245856
120,5.7633550960914315,0.5514817212798413
121,5.740035291378681,0.5515913170084206
122,5.629324268053282,0.5516026608016914
123,5.615501637823259,0.5544232821134613
124,5.60233619649855,0.554600537097992
125,5.570497675334585,0.555412818848146
126,5.567544444660902,0.5555246376470462
127,5.549479311418383,0.5555925815666466
128,5.519404397816008,0.555319353826716
129,5.473376507871877,0.5545227713237663
130,5.464516224488583,0.5544679807892202
131,5.4600170777773736,0.5543946872868349
132,5.385512815197912,0.5545362308257262
133,5.386473931706774,0.5564673514003149
134,5.356686475282816,0.5566068900972808
135,5.295825482642882,0.5565097653792387
136,5.2938068003176895,0.5566084267444715
137,5.227806449156452,0.5576453695253409
138,5.220428910845482,0.5587337309231358
139,5.217205975288117,0.5587960385624223
140,5.174484170394543,0.5587582678050019
141,5.175622738867845,0.5582326977263238
142,5.153704345372901,0.5586957833293028
143,5.130472504238824,0.5595155084885466
144,5.096027643424983,0.5601967713279672
145,5.068389859929917,0.5600729420368522
146,5.024477788958893,0.5600721506120572
147,5.001044501751145,0.5615219795167562
148,4.988441938429663,0.56235459044145
149,4.9355789815956195,0.5624307869878852
150,4.920217203815243,0.5732343838453964
151,4.92025277881072,0.5728843628224997
152,4.916099338910633,0.5763528450093147
153,4.895108560080404,0.5763285104465307
154,4.88010456521978,0.5762728695936815
155,4.870229602489124,0.5751258202853032
156,4.835267963017105,0.5763617365245619
157,4.824511891833691,0.5764272312875734
158,4.8094100134068585,0.5771949567096739
159,4.696332251087772,0.5771930807079889
160,4.64215049767188,0.5768538337867476
161,4.6324888608060935,0.5761076056729195
162,4.623631067148934,0.5759934977829722
163,4.622548888879765,0.5758215609933167
164,4.57917110094669,0.5756178821793625
165,4.574142753971456,0.5754841041549112
166,4.555523535052496,0.575222708660579
167,4.535872550245382,0.5806893025955953
168,4.529103726246177,0.5809599341071249
169,4.501839158502399,0.5806902647114385
170,4.473015580697064,0.5806671721335995
171,4.444257825467237,0.5804278371564315
172,4.420436060530968,0.5797127223170928
173,4.416683799383878,0.5790373305528418
174,4.37153983432086,0.5791907059628605
175,4.323577031438831,0.5822128521026605
176,4.318142384863091,0.5813665738661261
177,4.2753127179607295,0.5822869187269686
178,4.265962724049104,0.5822742624302946
179,4.248454975465307,0.5812683853443791
180,4.231341461989496,0.5822486786689764
181,4.229294056228227,0.5822970408450163
182,4.20146149634099,0.5829315676967122
183,4.201148528375486,0.5856923666155668
184,4.16990837601749,0.5847018879709891
185,4.162536949859452,0.5849004683691036
186,4.146221457690378,0.584562551335894
187,4.097190819298056,0.5908438266620181
188,4.092559324633721,0.5909253060391267
189,4.0894968453923735,0.5920569730815861
190,4.085931971748867,0.5936956778349557
191,4.072490140972259,0.5921024650649046
192,4.064418470085191,0.5921493960513853
193,4.063506893084045,0.592508421722384
194,4.05197528992716,0.5919863768989447
195,4.036737241408974,0.5920469434421047
196,4.032381657693696,0.5908749714923782
197,4.009305430363567,0.593545393499894
198,3.983691739440478,0.5899639577785295
199,3.983802381720297,0.5911517842255803
200,3.9795505139500205,0.5911996308634894
201,3.953003867643987,0.5919679773846781
202,3.946457197593597,0.5904925557096605
203,3.935450502510916,0.589606220752356
204,3.9283115619601143,0.5939325200405023
205,3.9256428613154335,0.5939955554064682
206,3.9085125499931612,0.5954651018672148
207,3.8690407865228624,0.5953840569102222
208,3.8696349932830905,0.5957287680962474
209,3.8474325872772854,0.5958185752515548
210,3.843273452517046,0.595171324340908
211,3.82751403425382,0.5947547347536207
212,3.8244522467837196,0.5943677235479519
213,3.8170848072740244,0.5940665013530722
214,3.7928833663005075,0.5939640530289159
215,3.773732991972846,0.5941206253390934
216,3.7674204722817985,0.5939515779584527
217,3.7527921678210006,0.5943129062201121
218,3.7458208918806877,0.5960381309002247
219,3.743517793301047,0.595986507097144
220,3.7333602386477516,0.5959003842852622
221,3.726551646447019,0.5929783346664287
222,3.7265577476700726,0.5929368809295904
223,3.7084027505738066,0.5935561190847181
224,3.7055197702460605,0.5938185908528303
225,3.6861923442091538,0.5931448942796526
226,3.667100588009001,0.5931366896166477
227,3.6563096184599275,0.5929103538777195
228,3.645197547225433,0.5913703959460332
229,3.6352526168773975,0.5933688177785971
230,3.6296497222920294,0.5928036033626664
231,3.6224740536103055,0.5937458846764666
232,3.6225044915860654,0.5941729601135736
233,3.6125080519730233,0.5930204166350033
234,3.6088989495387542,0.5930305485503363
235,3.6060677557983496,0.5931592281919165
236,3.597575866090493,0.59146027220162
237,3.5944388240553,0.5903639673451603
238,3.5857245938055864,0.591315631968035
239,3.5794090194170285,0.5917455113206013
240,3.5728930766004536,0.5909864062121565
241,3.557886166148159,0.590850203703985
242,3.540699481912136,0.5909571043409735
243,3.534914503547941,0.5994403751149743
244,3.5296605386956834,0.6032582025121855
245,3.503863724483799,0.6040765317299008
246,3.503045489855254,0.6039172509250305
247,3.5003463543448463,0.6054071385296813
248,3.4860191724782803,0.6058152299613223
249,3.4528040203969423,0.6058372619371378
250,3.44382975931477,0.6057293313294076
251,3.4433691821680816,0.606112439139862
252,3.4437222875469877,0.605568632442027
253,3.437629249549281,0.6046292061898422
254,3.430507759666628,0.6059738995996206
255,3.424443372765451,0.6064643619992661
256,3.417748511170147,0.606785243861622
257,3.4102298048408004,0.6068271430602192
258,3.3903822055658606,0.6058998046821802
259,3.3874085706793315,0.6039103971006963
260,3.3817314348406216,0.6037759806845446
261,3.3736432841960773,0.6038585927756288
262,3.3699249973577508,0.6055795046554915
263,3.37021579988164,0.6054052389223218
264,3.367390316127062,0.6055906783514082
265,3.3637237142507312,0.6059029902490001
266,3.343402403887782,0.6039274299089786
267,3.332533460407242,0.6040069706374802
268,3.3240056825981577,0.6019397293796841
269,3.317521656990868,0.6033687305332931
270,3.31070059854015,0.6042873381001455
271,3.310048317550008,0.6050471927999975
272,3.304505031140223,0.60602482889505
273,3.2995348636281725,0.606068859358324
274,3.294721612907704,0.6062420023987386
275,3.2956577624711456,0.6046638890371185
276,3.2942148968767313,0.6040541327250102
277,3.2852001670990765,0.6037985260104933
278,3.2832857847134376,0.6037640519880919
279,3.2814861918467146,0.6038932292758199
280,3.275717559253642,0.6056875962611078
281,3.274651268745012,0.6038557489686283
282,3.275214797494571,0.6036543819988409
283,3.2687711364005914,0.6055055654839423
284,3.260606506279781,0.6055127053051618
285,3.256679083058364,0.6058157898082861
286,3.2430080550664275,0.6092759499236459
287,3.2370912838402983,0.6071921106406756
288,3.232120612751818,0.6071402091023855
289,3.22075956940161,0.6067298870263415
290,3.2166794559934706,0.6056131292027314
291,3.214628396529092,0.6068312458091567
292,3.210710684230481,0.6073309002922385
293,3.2053291681895866,0.6072349100110039
294,3.179062622263944,0.6048218919642289
295,3.170593539288749,0.6052688443919888
296,3.169414595296618,0.6062677714790592
297,3.166989141223465,0.6064837145280413
298,3.1632979131771775,0.608687557690686
299,3.1427973644487537,0.6088639409038702
300,3.13312015394606,0.6078909356056225
301,3.1334354090321463,0.6079564591700035
302,3.130991494163873,0.6079150564226912
303,3.1281984330789054,0.6075539442141351
304,3.123388416179412,0.6077972872472298
305,3.1130559128577078,0.6078217105775371
306,3.1077817380715658,0.6068470191711114
307,3.092990040526201,0.606759800288962
308,3.0865283016690226,0.6069880742824485
309,3.0721835543287703,0.6070100105908929
310,3.064184688081555,0.6065212414933588
311,3.0558255075683944,0.6058543339925905
312,3.055040468965978,0.6060938837004486
313,3.055533594007245,0.605757923757205
314,3.0557336450571295,0.6055410306767893
315,3.0541818550585096,0.6071233242465829
316,3.043694999270988,0.6084028776648065
317,3.037214668900585,0.6086071379928746
318,3.036905665886724,0.6084194337012523
319,3.02857186311173,0.6084347097496907
320,3.0074219754964053,0.6082278026851897
321,3.0052080555594625,0.6092618370894503
322,3.0045161922317947,0.609084581767487
323,3.003093791783744,0.6085116459415265
324,2.9966105882071536,0.6090628902034448
325,2.9936193932515467,0.6104812044528651
326,2.9920429383526717,0.6116834662335039
327,2.9817523380598403,0.6102978689536438
328,2.977646092368358,0.6103593733400724
329,2.9748681891253157,0.6103812382227368
330,2.947248876066578,0.6104479513339653
331,2.945238002016767,0.6104926345285258
332,2.9384413077316323,0.6103791958513005
333,2.936986674689406,0.6100776549261541
334,2.935548231066583,0.610807291940433
335,2.9361416650846555,0.6109970156296999
336,2.9193734954083634,0.6111709742499056
337,2.918309727228482,0.6110554165940957
338,2.9079791137868027,0.6095106015096345
339,2.903058974878424,0.6093282930605514
340,2.900515509970227,0.6092571960348037
341,2.8912612023282516,0.6100535620955038
342,2.887591888549377,0.6099810194807326
343,2.8813003790854292,0.6108834366627438
344,2.8763334988245246,0.6146983223716795
345,2.875145396966587,0.6139159623276463
346,2.867923278627805,0.614899081568184
347,2.868033162120974,0.6153417580691931
348,2.867810871927373,0.6163219496678295
349,2.8535398774552427,0.6166699290765475
350,2.848266648540714,0.6172374714428835
351,2.840195378971676,0.6193654331677677
352,2.838632210595801,0.6206787771617738
353,2.8359254131649427,0.6213977439856384
354,2.833125991334399,0.6197899382028906
355,2.83237908785933,0.6212758808610697
356,2.8321125840926724,0.621642415282526
357,2.8239938344990296,0.6210967135581923
358,2.824676024018262,0.6217872002375046
359,2.8215317047579633,0.6217545367141856
360,2.8142672463204392,0.6222141197669135
361,2.805008117596596,0.6224793132087291
362,2.803186690533185,0.6218735136697496
363,2.7856584017692274,0.6218573011167959
364,2.7845735841119055,0.6217553775873278
365,2.781981420811801,0.6217780367582327
366,2.779062644504355,0.6218048751547577
367,2.776926337180261,0.6217605951875086
368,2.7765000000576303,0.6208932045159459
369,2.7696835570518674,0.6207051572202064
370,2.769126645623254,0.6209546658022509
371,2.75994087424742,0.6223076691930479
372,2.757105925543878,0.6228419389274372
373,2.7566270007947327,0.6231588843929624
374,2.7418307401745037,0.6232701633494061
375,2.7427447309235093,0.6249672245712912
376,2.738942033781968,0.6249593752687447
377,2.7393259288933245,0.6253535824164508
378,2.736689619161154,0.6249610729026529
379,2.7310932918578104,0.6251933587801994
380,2.72912302277443,0.6245820161865955
381,2.724012138738431,0.6245868302882832
382,2.723429186464236,0.6246248395402858
383,2.7207306474336876,0.6250568135352886
384,2.71666015858679,0.6250493874638552
385,2.7165274127598824,0.6252661657910487
386,2.707089081242601,0.625777511750576
387,2.7018802147764776,0.6257935503306373
388,2.7019059951114057,0.6254691768538678
389,2.7026263158512305,0.626165136818603
390,2.690761660673489,0.6273878598146353
391,2.691407430006308,0.6305994025516194
392,2.6841476387950363,0.6306765756728341
393,2.6844644584342263,0.6306581518649408
394,2.678147206223168,0.6298445705040089
395,2.673614158327249,0.6298497991952494
396,2.6672633882429664,0.6298045881757085
397,2.662819424230885,0.6299851353368183
398,2.6631833016063444,0.6286635784626847
399,2.6639059781928482,0.6280599842520092
400,2.6614320969068648,0.6272480893331651
401,2.6617819681719013,0.6275347814299971
402,2.6617689655526307,0.6277061897980403
403,2.6612039048282705,0.6278782757783883
404,2.652762709950253,0.625530224716386
405,2.646462466751392,0.6257563463237595
406,2.6454121086966786,0.6252849069038893
407,2.638672294896026,0.6265482737774952
408,2.627174020880127,0.6255422471079375
409,2.619343589981863,0.624717227773683
410,2.6175411390297554,0.6240844043046109
411,2.6142533727190176,0.6250206652080048
412,2.612228042839402,0.626370251578204
413,2.609676198151103,0.6270832015584283
414,2.6092258791906735,0.6281779760204872
415,2.6083407066616555,0.6310428686529126
416,2.608628868779851,0.631502514496504
417,2.607220813096851,0.6312148782760996
418,2.6053455804458285,0.6315970673660383
419,2.603624818214462,0.632679083056288
420,2.6024533917464456,0.6335057698373652
421,2.5946362128460363,0.6323515175335631
422,2.5854570164176125,0.6368858618646865
423,2.584638730380503,0.6369624047229879
424,2.5853603524033666,0.636946485662561
425,2.583988708227442,0.636284809863044
426,2.5809953121237985,0.6360880273251391
427,2.5748293281843173,0.636093728923018
428,2.5745539457102122,0.6358405206428145
429,2.5714364448363103,0.6374066752100214
430,2.571408154217395,0.6332475952947305
431,2.568194955416417,0.6354726834543711
432,2.566183415492594,0.635298078683368
433,2.563836388932661,0.6353337272168934
434,2.5608246034322835,0.6336168156378764
435,2.5613644540955076,0.633744894606799
436,2.5525165175848565,0.6341944842336551
437,2.5516381938568573,0.634159207987178
438,2.5498786911973204,0.6341481910046071
439,2.549015127683482,0.6336326553412828
440,2.5459977820381807,0.6323721209877133
441,2.5447121845211633,0.6326420421883251
442,2.539643242267961,0.6334840678486863
443,2.5397311790354924,0.633323554954853
444,2.534334316876415,0.630742509369374
445,2.534967222851627,0.6310070799782899
446,2.5241809992349564,0.6325110024964055
447,2.52478582241198,0.6324705515362156
448,2.5240284789073937,0.6341621800401843
449,2.522205410424521,0.6332149243848179
450,2.516889932307416,0.6323963964313546
451,2.5174510114479216,0.6323957228451038
452,2.5178181723629987,0.6322263502350869
453,2.509710957507012,0.6294114490008107
454,2.5084308358320597,0.6298585256615131
455,2.507590899341749,0.6298976224955924
456,2.506849078873584,0.6270508310142135
457,2.5057838392008493,0.6286375526928489
458,2.504867054313363,0.6291737082289733
459,2.5043527125514733,0.629810543082962
460,2.5022316463591068,0.6293182826816793
461,2.497128340670347,0.6292212898823695
462,2.4967063358548653,0.6285987857642272
463,2.4972218592155246,0.6313403726840734
464,2.495310626506876,0.631926736171457
465,2.495267211624889,0.6341290000745938
466,2.490827884311469,0.6318131188972592
467,2.4878849470558997,0.631769491423563
468,2.4849035401494426,0.6314860456600548
469,2.481413494102021,0.6348326791283238
470,2.481857938975434,0.6348573155236794
471,2.481734180983626,0.6326882508389785
472,2.481614595251293,0.6333883492455099
473,2.480394287166333,0.6337632483158216
474,2.4697801333432317,0.6336461429804485
475,2.470154731684213,0.6341674309746826
476,2.47020867200382,0.6336250416628391
477,2.4685523082529843,0.6336151361792162
478,2.467485188970606,0.6315263243019898
479,2.4613635823887705,0.6325205661620495
480,2.4588721882624953,0.6326942278129118
481,2.455457632647289,0.6325069586249541
482,2.4557465865333166,0.6325021891259149
483,2.450791469918196,0.6325029387387837
484,2.4480796790948327,0.6325249036593782
485,2.4460564343755467,0.6321594827722703
486,2.444359561106997,0.6316542152826927
487,2.443811265795401,0.6322387726147496
488,2.4413584014610215,0.6321782579666568
489,2.441738804635746,0.6323365453409755
490,2.4417243270689344,0.6327611332949813
491,2.4406662232117826,0.632528986341977
492,2.439232070805828,0.6348223464961692
493,2.4313104245017136,0.6339950152372675
494,2.4301427149903843,0.634571502379019
495,2.42859108823924,0.6342988751568513
496,2.427748616385137,0.6349994394961738
497,2.416803322846705,0.6353611085847736
498,2.412473388362494,0.6358782149727168
499,2.412692705327835,0.6353992549212996
500,2.4127667847635106,0.6389835746274133
501,2.411671909421523,0.638841834929775
502,2.4108513775403724,0.6385961157641001
503,2.408224247922678,0.6384052667088714
504,2.406810106168332,0.6369654892905457
505,2.407066744478917,0.6373072069044909
506,2.40714404749178,0.6402574677875362
507,2.4040780119159524,0.6412098892504757
508,2.4014026713791785,0.6405958157300071
509,2.3979850040127677,0.6408619736398337
510,2.3956991839464634,0.6408144670239853
511,2.395449813392142,0.6411731049483249
512,2.3919508227587154,0.6408744875809176

==> data/brazilian.csv <==
type,tau,mse
1,1.9999982253216642,0.02121048050960909
1,1.9999839689071774,0.02148727892170693
1,1.9999262930140296,0.02241120912704765
1,1.9997660063290918,0.021529168687734572
1,1.999154732517019,0.0217001191552046
1,1.9977111483733425,0.023027450772865103
1,1.994620326338706,0.024734607792300606
1,1.9900489306730296,0.026103122722903792
1,1.9844041524189082,0.027430839461008893
1,1.9737771843705285,0.029149646803081387
1,1.9618956501420182,0.031317483603012945
1,1.9609898648389343,0.03217663848769372
1,1.9500054756127398,0.03272152789136071
1,1.9399269036452989,0.03369490060296548
1,1.932850641115818,0.034350244433739935
1,1.9286640274899154,0.034480973047441306
1,1.9295554872780531,0.03455328179167751
1,1.9317597809502367,0.03460631914151638
1,1.9287748164231435,0.03468733356166338
1,1.9279577249733806,0.03449569598797104
1,1.9288116454222626,0.03456693407079889
1,1.9330652269490314,0.03467218864842053
1,1.9359878681776355,0.03476162160647112
1,1.9417313198722048,0.03477912842585333
1,1.94997074838363,0.0348359784379588
1,1.962875690969985,0.034864507656545383
1,1.9684714657228426,0.03488282349383997
1,1.969297414235188,0.03486316277049978
1,1.9719956263636391,0.03484814326718239
1,1.9753881324289433,0.0348852870186798
1,1.976018648779831,0.0347486682159437
1,1.9760318524396812,0.034568922599278594
1,1.9764180210180144,0.03458533382284295
1,1.976863118572061,0.03458017763402936
1,1.9776087104733933,0.03458466355195127
2,1.9999998807917105,0.06623793957186211
2,2.000000000001,0.044865171931144025
2,1.9999999403963553,0.04203090821179927
2,1.9999998807917105,0.04135824330288972
2,1.9999998807917105,0.039724591564780844
2,1.9942156269903462,0.03814531859332779
2,1.9834213644649135,0.036749770954701305
2,1.974110244547531,0.03684111027094452
2,1.963368414771013,0.036450375015274435
2,1.954843633497581,0.0368038084932452
2,1.9475842357263542,0.0364872284846516
2,1.9398495944056284,0.03647810948896749
2,1.9303955726936863,0.036325693157592626
2,1.924270592189852,0.03627264734243055
2,1.9206600646299976,0.036233288398893705
2,1.9156155671507824,0.03642109255426139
2,1.9097486894171003,0.03643511417166057
2,1.904806576043191,0.036453661475888986
2,1.902051610280483,0.03639145435865503
2,1.8953541400619756,0.036216662586578574
2,1.8891218924006699,0.03630326456927377
2,1.885130914370256,0.03624321437302863
2,1.8829129166116123,0.036138667299646175
2,1.8794445920253593,0.03603421782770302
2,1.8759491890382345,0.03589531333064471
2,1.8732754860911804,0.03586049991053049
2,1.8722931421025504,0.03587753165407087
2,1.8693732187253624,0.03572483862543375
2,1.864050294465669,0.03562857450498999
2,1.8595039875800001,0.035456300970267016
2,1.8552381164087752,0.035556014504495796
2,1.852559204342514,0.035350545366010684
2,1.851282965595694,0.03533059351438212
2,1.8498506947541384,0.03522373774482945
2,1.8465031400535719,0.03518706611642048
3,1.9999977499741475,0.020828676849661748
3,1.9999797503434829,0.02135052259824122
3,1.9999011892973475,0.02189627467684977
3,1.9997137336924942,0.0213909941842823
3,1.9988574846451315,0.021927340392989932
3,1.996756223166157,0.024359049924424604
3,1.9936947423459244,0.02509773289630628
3,1.9904735248807266,0.026187213616147363
3,1.98345948148899,0.027561203579793317
3,1.9762767519118947,0.028577324133170424
3,1.9671084248434416,0.030729680333983662
3,1.9590562583440008,0.03150291728982274
3,1.9498944458228995,0.03259919433214963
3,1.9401231619401222,0.03358424880320178
3,1.9312097888528488,0.0342857691395253
3,1.9237305205953161,0.034262501004068364
3,1.9171309702704347,0.03434072959316723
3,1.9234889161371163,0.03440110525460596
3,1.9209744338079828,0.03446360103114387
3,1.9256457910938976,0.03453009950306098
3,1.9308844699139067,0.034620337745238546
3,1.9327635686912799,0.034638800401773064
3,1.932836186077523,0.03466948132703101
3,1.9318378656487487,0.034694558778155485
3,1.9360418053250987,0.03471933060427183
3,1.9400183578678516,0.03473922912280685
3,1.9429763225676349,0.0346873321436621
3,1.9471909217225445,0.03464016424920178
3,1.9501883990554068,0.034624433777255874
3,1.953487587524567,0.03464365447170192
3,1.9555688567413612,0.03467530043101387
3,1.9550914063525318,0.03459028867432604
3,1.9544847689648577,0.034543691271501406
3,1.954898624813792,0.034552910330453435
3,1.9551311420117143,0.03442272488429517
4,1.9999999403963553,0.03162439515901667
4,1.9999998807917105,0.03304602965510261
4,1.9999998928622917,0.033210959005949246
4,1.9922089123018782,0.033118593529796785
4,1.9727260832233475,0.03348994332925866
4,1.95814660018317,0.03376893595315582
4,1.948440183144085,0.03397356923199512
4,1.9388059586790982,0.03381200231921033
4,1.9329161131411128,0.03386697345454094
4,1.9275344365103484,0.033921310781627884
4,1.9210865251402591,0.03402028290571142
4,1.9099904637955298,0.03407662705249035
4,1.904108195519816,0.03407032823252913
4,1.8993229058300733,0.03407362052703062
4,1.8951714781125768,0.03400665227961238
4,1.8920695614824188,0.03395010700530455
4,1.8888968563638517,0.033807410765087864
4,1.8864764310694968,0.03375349924485902
4,1.8849029719259058,0.033767395983038156
4,1.8832450880133464,0.033768800449765914
4,1.878896722902413,0.03378499354268927
4,1.8761875245320478,0.033808438098203546
4,1.8749537788635782,0.0338558143019354
4,1.8735083715469196,0.033909863817076134
4,1.8718847605437288,0.033984324823518944
4,1.8701212915049747,0.03399575531167858
4,1.8685878619302012,0.03397711574844252
4,1.8624446522822289,0.033994471399517376
4,1.8586689919761603,0.03389120032136079
4,1.8556176313263317,0.033971226760979426
4,1.854175349213784,0.033868635161549705
4,1.854090568666278,0.03390970584208045
4,1.8537547430572776,0.03391085265892935
4,1.854251739796826,0.03391531043324101
4,1.852347456606418,0.03392615011506544

==> data/diabetes.csv <==
type,tau,mse
1,1.6630058048721057,0.7146717439138836
1,1.6188261254673775,0.7059588500748759
1,1.54516093894379,0.6986641221029963
1,1.5307879306865317,0.6928994806017064
1,1.59835428714852,0.6926462883810585
1,1.7219882394477144,0.6889144938091956
1,1.8420595280039842,0.6939807410331847
1,1.8452668087765636,0.6930359443034319
1,1.847371593401207,0.7059025303989116
1,1.8449477618116839,0.724123640070001
1,1.863095174076958,0.7292659909103458
1,1.9444034713491023,0.732144803089813
1,1.9436441378786549,0.7356935986068046
1,1.9483852917690423,0.7414683792225497
1,1.9501246684917266,0.7561053173969852
1,1.9562929662092499,0.7637982954214187
1,1.9657020184627148,0.7672345351219271
1,1.9737853105845657,0.7657865217857585
1,1.9750217919811628,0.7695848111066798
1,1.9753621182211207,0.7742816280397488
1,1.9750623533394223,0.7783030403933947
1,1.9752661257872257,0.7808703537073559
1,1.976373414736022,0.7758451137916311
1,1.9786014148335633,0.7776376146751541
1,1.9814717620207265,0.7763291721755066
1,1.985682035431523,0.7773426770751094
1,1.9892055148191337,0.7807839968168101
1,1.9919663549845072,0.7835067267577334
1,1.9927020078267172,0.788461410652777
1,1.9937068594573613,0.7935157091727484
1,1.9944542721816447,0.7969240338694374
1,1.9950717088830494,0.7895650866441732
1,1.9961102345338786,0.7877914522637984
1,1.9972353056166714,0.7942629924461291
1,1.9988277791864903,0.8008772483185188
2,2.000000000001,0.8458891622971612
2,1.9999998807917105,0.8031216365184052
2,2.000000000001,0.791754212312626
2,2.000000000001,0.8035357308806839
2,1.9592410599819297,0.7654698876170616
2,1.9156802561968964,0.7346359162554681
2,1.8756065165458076,0.7519104302684895
2,1.8439228309679003,0.7505297580561683
2,1.816351596638703,0.7619193104295999
2,1.798381523917432,0.7261601988464106
2,1.7878630888927465,0.7312342311830231
2,1.7765519711178364,0.7386526884849144
2,1.7601716349373446,0.7528816282515416
2,1.7467412520617533,0.7535787791897517
2,1.739228428586821,0.7563268468687373
2,1.7382778151945422,0.7631748484080106
2,1.7294725649129667,0.7549175506535539
2,1.7195938004701685,0.7442667541053563
2,1.7179128217759048,0.7479302494063271
2,1.71212231979323,0.7516932163154129
2,1.7116901071530095,0.7468503446584122
2,1.7087801420260655,0.7394132331294768
2,1.7077855468140883,0.7368749682866638
2,1.7053036753558912,0.7429748001482299
2,1.7047770385279197,0.7415695697088805
2,1.7033931724158566,0.72507788182035
2,1.7023186884427775,0.7247812900678477
2,1.702970717943718,0.7187751349672972
2,1.6998552533999578,0.7220720849199718
2,1.6934724553030562,0.7247526390832171
2,1.6893211863119308,0.7219223346085876
2,1.6858698269602992,0.7314632523132971
2,1.6843831918100887,0.7241286038221832
2,1.6843000972757847,0.723400160373752
2,1.6835872999723551,0.7137490572025388
3,1.6792425088679752,0.7156805455995657
3,1.6400571485841335,0.7057216039235475
3,1.5740320942703327,0.6963506014600186
3,1.5508134482187688,0.6899375019478181
3,1.563114315304005,0.687938452657032
3,1.6450575076998624,0.6872233699151038
3,1.7488748390634146,0.6940639077864141
3,1.8312182387948002,0.6858590383126028
3,1.8239109373239724,0.6866605046092679
3,1.8095861125310522,0.6975495353777488
3,1.8191970214771147,0.7034626651065388
3,1.8466313551969442,0.7070053180249029
3,1.8939706921935693,0.7101673385726243
3,1.9177976580022449,0.7194732419842825
3,1.9221688590321613,0.7216672872758573
3,1.9268199877055217,0.7258147189168416
3,1.9355525744678639,0.7341312538758326
3,1.9400775051729824,0.7472946097893802
3,1.9491717646237798,0.7514745407534222
3,1.952970820211493,0.750176514634118
3,1.954344386588536,0.7488859266093695
3,1.9564507286853363,0.747772796061679
3,1.956543380850348,0.7487828501290766
3,1.9574089884086265,0.7519087100451071
3,1.9564724039335146,0.7565585280377719
3,1.956794101893095,0.7576368164312342
3,1.9581667781265093,0.7641215321086148
3,1.9608350340657348,0.7640134800862977
3,1.965045882748341,0.7582473947609426
3,1.9708882579815257,0.7510886482936143
3,1.9772045728277265,0.7651252355175908
3,1.9799299891689557,0.7635782267927234
3,1.9825476751773645,0.7669550604603993
3,1.9830667166946556,0.768266741124588
3,1.9841880884957557,0.7698006490866788
4,2.0000003631020786,0.7426675665083949
4,2.000000130313441,0.748882496212477
4,1.9928930320323837,0.7413089461109436
4,1.9555670509048313,0.7348838605694006
4,1.9021071987087348,0.738753946325929
4,1.8635593221266733,0.7427678690367299
4,1.8332807529404118,0.7334641500633258
4,1.8179844169201347,0.7257161382011451
4,1.80280230842129,0.730248318251896
4,1.7925040914211303,0.7207296393619059
4,1.7896719364552365,0.7133363323307014
4,1.7755231776293174,0.7047987226761468
4,1.7620065866523378,0.7067130546596043
4,1.7508849982524761,0.7079518979375956
4,1.7494619492619075,0.7081828944415063
4,1.746900056735344,0.7097211848481852
4,1.74659982057665,0.7116395298662717
4,1.7464002303633523,0.7073343441491504
4,1.7495868207724625,0.7058928457450352
4,1.7521437672941842,0.7054983285098038
4,1.753847657336841,0.7068816211232902
4,1.754479399018942,0.706750173955323
4,1.7557369597179553,0.7062543956255334
4,1.757792861785977,0.7050234110325356
4,1.760895188275676,0.7063971692095855
4,1.7573881141354484,0.7083255578938787
4,1.7535969250332681,0.7067046696524658
4,1.745509734237313,0.7068401457935356
4,1.7358999423452282,0.7054822026930732
4,1.7302053298853164,0.706137667069561
4,1.7256828973087397,0.7072248546092079
4,1.7222017103574287,0.7094719573699468
4,1.7193923093905052,0.7097556842917592
4,1.7184996811943902,0.7043881847196016
4,1.7175515704459303,0.7004734879422225

==> data/fifa.csv <==
type,tau,mse
1.0,1.939224603660687,0.2796320769920549
1.0,1.944744309661395,0.2811022785673508
1.0,1.9468983419915742,0.2866280224216142
1.0,1.9454007544375331,0.2860984574314601
1.0,1.941261977576813,0.28205218630244716
1.0,1.9355125540505733,0.2829846650780344
1.0,1.9289629902699736,0.2819726007371468
1.0,1.9222776471438692,0.281322780099653
1.0,1.9160069353881672,0.2762239939725895
1.0,1.910609741591255,0.2749091425234851
1.0,1.9064511949865477,0.2765057479105423
1.0,1.898573048447155,0.279286386634436
1.0,1.8823084732415578,0.2782133863233814
1.0,1.8653359059207646,0.2777547926208295
1.0,1.8478279900386396,0.2784215815517002
1.0,1.8300168480733667,0.2786938285787046
1.0,1.8130999005362702,0.27926397468839453
1.0,1.7972904876256384,0.2797034842620615
1.0,1.7817604285063302,0.27961926251219427
1.0,1.7666471698826143,0.2793584568128032
1.0,1.7539879667801643,0.2786624262696066
1.0,1.743547598296726,0.27815192463260646
1.0,1.7347675144115127,0.2781724053406566
1.0,1.7384806747166694,0.27595044703911126
1.0,1.760932112837361,0.27355046431810415
1.0,1.7503740077800785,0.27221241750516995
1.0,1.7402737372243045,0.27574484266871396
1.0,1.7306113021958802,0.27762500850533806
1.0,1.7213641453439867,0.2769218356933761
1.0,1.712521144851999,0.2762754724563561
1.0,1.7025575690624128,0.2759411270015876
1.0,1.6924523011940196,0.27605410931106344
1.0,1.6839218568235803,0.2756437079297432
1.0,1.6854435083403927,0.27583791093179383
1.0,1.6825171548689057,0.275870533644712
2.0,1.9999999734796619,0.4324725660323366
2.0,2.000000000001,0.4055896207288316
2.0,2.000000000001,0.4106067582471542
2.0,2.000000000001,0.39635718457410174
2.0,1.9186380807104864,0.3789731082187893
2.0,1.8283430289615046,0.35316587085736834
2.0,1.7604405773779865,0.37451335553363524
2.0,1.7100365664529,0.3739594350986816
2.0,1.6741448117513005,0.36816660792804823
2.0,1.6460732850910802,0.3672603319597647
2.0,1.6239834890548617,0.35512584734575753
2.0,1.606758728229946,0.35567061806911493
2.0,1.5867590879257147,0.3515538414837509
2.0,1.573165305987789,0.34608190397275473
2.0,1.565428801344105,0.34654808928911457
2.0,1.5589879473568355,0.34440691141766666
2.0,1.5509961873669356,0.3487732691826541
2.0,1.5461587085005406,0.34654592262406936
2.0,1.542622120291055,0.34916666225931614
2.0,1.5397305081299135,0.34773170456828006
2.0,1.5370304777233867,0.35011325445789493
2.0,1.5346645420634901,0.3470729534270323
2.0,1.5337252011090456,0.3448893686862226
2.0,1.5326903941730265,0.3422193483805872
2.0,1.5316191965844619,0.3425112215169434
2.0,1.5305193603951113,0.34099603450975846
2.0,1.5303499665210873,0.3421723653619137
2.0,1.5292123150532444,0.33740076657844403
2.0,1.528178329707129,0.3356056443574449
2.0,1.5289235849032576,0.33385408971732666
2.0,1.528818814865394,0.3329760263209472
2.0,1.5295651111215358,0.33229810275395205
2.0,1.5312382476982325,0.33370548461953076
2.0,1.532256694785448,0.3352834884194336
2.0,1.5344741778604418,0.3354072532803318
3.0,1.9397389265033933,0.2801149907989685
3.0,1.9454388957940951,0.2833850867148116
3.0,1.9478360986540912,0.28507646117370694
3.0,1.9466864748255766,0.2848895092053548
3.0,1.9429920338964548,0.28173860253126615
3.0,1.9377704534975035,0.28323749631189
3.0,1.931834037867159,0.282086339332571
3.0,1.9258416150471316,0.28199914358139705
3.0,1.920326747080719,0.2793661887479347
3.0,1.9157176155246285,0.2783964987899697
3.0,1.9123376318654863,0.27893563555446543
3.0,1.901415989920391,0.280330435205426
3.0,1.8857499795871522,0.27873742193072565
3.0,1.8694004959244208,0.27824964395043
3.0,1.8524988673618275,0.27848834389827937
3.0,1.835160105589048,0.2790741357748199
3.0,1.8175465016291608,0.27968305895667445
3.0,1.8008337512168509,0.2801070433788862
3.0,1.7849605873868706,0.2791816018340948
3.0,1.769268977863244,0.27864100890832677
3.0,1.7539959321532144,0.2786088674860977
3.0,1.7396804521181324,0.27886526854630195
3.0,1.7422585325998068,0.2780193469767678
3.0,1.760199489488595,0.2776519426062827
3.0,1.7591921282037033,0.27482455451567356
3.0,1.7548976280259214,0.27340017330991145
3.0,1.7454445022989709,0.2756092663250853
3.0,1.7363715106494293,0.2760311170041323
3.0,1.726710485675245,0.27518086604796416
3.0,1.7167038395199277,0.2744912672477888
3.0,1.706040304006272,0.2741055809610575
3.0,1.6959263377928306,0.27403809532761436
3.0,1.6884051946579295,0.2743093562492212
3.0,1.6799101630727382,0.27500026078465567
3.0,1.6728726338754885,0.2753386318565862
4.0,1.6591530490490043,0.34671341878697154
4.0,1.6315427021789073,0.3470809512222453
4.0,1.6126633163483306,0.34750312809097494
4.0,1.5993350568400049,0.34653111538711284
4.0,1.5900980000488216,0.34472352615151003
4.0,1.583562168789418,0.34245310564003584
4.0,1.5789609195763623,0.3415824798419817
4.0,1.5744521650326928,0.3399507451331047
4.0,1.5722089216296735,0.338371353465978
4.0,1.5709178598244569,0.33767323026967844
4.0,1.5704413263665542,0.3367637805012046
4.0,1.5702088471484474,0.33631533987572754
4.0,1.5700315274893457,0.3348788416570669
4.0,1.570651451822663,0.33361655540400936
4.0,1.5716583805200366,0.3326910873986986
4.0,1.5730714453354964,0.3315025039535921
4.0,1.57472655583597,0.33021457589718756
4.0,1.576051889794723,0.3303120450478351
4.0,1.577485191240695,0.3299619300889088
4.0,1.5792296844685658,0.33014781700651186
4.0,1.5810264135273442,0.3303437061925568
4.0,1.5824390849366374,0.3305283388622611
4.0,1.5862051921634523,0.330583823462719
4.0,1.5881178809833298,0.3305834198198008
4.0,2.000000000001,0.3832761594715326
4.0,1.9536967685587685,0.36422352834738697
4.0,1.8584939123218662,0.3569184234694614
4.0,1.7899394430005557,0.3500670653993206
4.0,1.705237804519698,0.34639364748175216
4.0,1.5911909076440331,0.3310027309577678
4.0,1.5933000906782622,0.33142449350823916
4.0,1.5963015142378993,0.33156882538246923
4.0,1.5992962578348473,0.32947101750383173
4.0,1.6012894065673722,0.3291482235115697
4.0,1.6041360177564907,0.3288619224593995

==> data/grw_cls_0.1_diff.csv <==
id,epochs,iw,gdro
0,0,0.11376054584980011,0.13439039885997772
1,10000,0.11261694133281708,0.13315331935882568
2,20000,0.11258108168840408,0.13310950994491577
3,30000,0.11257921159267426,0.13310778141021729
4,40000,0.11257874965667725,0.13310767710208893
5,50000,0.11257846653461456,0.13310737907886505
6,60000,0.11257828772068024,0.13310721516609192
7,70000,0.11257826536893845,0.13310721516609192
8,80000,0.11257826536893845,0.13310720026493073
9,90000,0.11257826536893845,0.13310721516609192
10,100000,0.11257826536893845,0.13310721516609192
11,110000,0.11257826536893845,0.13310721516609192
12,120000,0.11257826536893845,0.13310721516609192
13,130000,0.11257826536893845,0.13310721516609192
14,140000,0.11257826536893845,0.13310721516609192
15,150000,0.11257826536893845,0.13310721516609192
16,160000,0.11257826536893845,0.13310721516609192
17,170000,0.11257826536893845,0.13310721516609192
18,180000,0.11257826536893845,0.13310721516609192
19,190000,0.11257826536893845,0.13310721516609192
20,200000,0.11257826536893845,0.13310721516609192
21,210000,0.11257826536893845,0.13310721516609192
22,220000,0.11257826536893845,0.13310721516609192
23,230000,0.11257826536893845,0.13310721516609192
24,240000,0.11257826536893845,0.13310721516609192
25,250000,0.11257826536893845,0.13310721516609192
26,260000,0.11257826536893845,0.13310721516609192
27,270000,0.11257826536893845,0.13310721516609192
28,280000,0.11257826536893845,0.13310721516609192
29,290000,0.11257826536893845,0.13310721516609192
30,300000,0.11257826536893845,0.13310721516609192
31,310000,0.11257826536893845,0.13310721516609192
32,320000,0.11257826536893845,0.13310721516609192
33,330000,0.11257826536893845,0.13310721516609192
34,340000,0.11257826536893845,0.13310721516609192
35,350000,0.11257826536893845,0.13310721516609192
36,360000,0.11257826536893845,0.13310721516609192
37,370000,0.11257826536893845,0.13310721516609192
38,380000,0.11257826536893845,0.13310721516609192
39,390000,0.11257826536893845,0.13310721516609192
40,400000,0.11257826536893845,0.13310721516609192
41,410000,0.11257826536893845,0.13310721516609192
42,420000,0.11257826536893845,0.13310721516609192
43,430000,0.11257826536893845,0.13310721516609192
44,440000,0.11257826536893845,0.13310721516609192
45,450000,0.11257826536893845,0.13310721516609192
46,460000,0.11257826536893845,0.13310721516609192
47,470000,0.11257826536893845,0.13310721516609192
48,480000,0.11257826536893845,0.13310721516609192
49,490000,0.11257826536893845,0.13310721516609192
50,500000,0.11257826536893845,0.13310721516609192
51,510000,0.11257826536893845,0.13310721516609192
52,520000,0.11257826536893845,0.13310721516609192
53,530000,0.11257826536893845,0.13310721516609192
54,540000,0.11257826536893845,0.13310721516609192
55,550000,0.11257826536893845,0.13310721516609192
56,560000,0.11257826536893845,0.13310721516609192
57,570000,0.11257826536893845,0.13310721516609192
58,580000,0.11257826536893845,0.13310721516609192
59,590000,0.11257826536893845,0.13310721516609192
60,600000,0.11257826536893845,0.13310721516609192
61,610000,0.11257826536893845,0.13310721516609192
62,620000,0.11257826536893845,0.13310721516609192
63,630000,0.11257826536893845,0.13310721516609192
64,640000,0.11257826536893845,0.13310721516609192
65,650000,0.11257826536893845,0.13310721516609192
66,660000,0.11257826536893845,0.13310721516609192
67,670000,0.11257826536893845,0.13310721516609192
68,680000,0.11257826536893845,0.13310721516609192
69,690000,0.11257826536893845,0.13310721516609192
70,700000,0.11257826536893845,0.13310721516609192
71,710000,0.11257826536893845,0.13310721516609192
72,720000,0.11257826536893845,0.13310721516609192
73,730000,0.11257826536893845,0.13310721516609192
74,740000,0.11257826536893845,0.13310721516609192
75,750000,0.11257826536893845,0.13310721516609192
76,760000,0.11257826536893845,0.13310721516609192
77,770000,0.11257826536893845,0.13310721516609192
78,780000,0.11257826536893845,0.13310721516609192
79,790000,0.11257826536893845,0.13310721516609192
80,800000,0.11257826536893845,0.13310721516609192
81,810000,0.11257826536893845,0.13310721516609192
82,820000,0.11257826536893845,0.13310721516609192
83,830000,0.11257826536893845,0.13310721516609192
84,840000,0.11257826536893845,0.13310721516609192
85,850000,0.11257826536893845,0.13310721516609192
86,860000,0.11257826536893845,0.13310721516609192
87,870000,0.11257826536893845,0.13310721516609192
88,880000,0.11257826536893845,0.13310721516609192
89,890000,0.11257826536893845,0.13310721516609192
90,900000,0.11257826536893845,0.13310721516609192
91,910000,0.11257826536893845,0.13310721516609192
92,920000,0.11257826536893845,0.13310721516609192
93,930000,0.11257826536893845,0.13310721516609192
94,940000,0.11257826536893845,0.13310721516609192
95,950000,0.11257826536893845,0.13310721516609192
96,960000,0.11257826536893845,0.13310721516609192
97,970000,0.11257826536893845,0.13310721516609192
98,980000,0.11257826536893845,0.13310721516609192
99,990000,0.11257826536893845,0.13310721516609192
100,1000000,0.11257826536893845,0.13310721516609192
101,1010000,0.11257826536893845,0.13310721516609192
102,1020000,0.11257826536893845,0.13310721516609192
103,1030000,0.11257826536893845,0.13310721516609192
104,1040000,0.11257826536893845,0.13310721516609192
105,1050000,0.11257826536893845,0.13310721516609192
106,1060000,0.11257826536893845,0.13310721516609192
107,1070000,0.11257826536893845,0.13310721516609192
108,1080000,0.11257826536893845,0.13310721516609192
109,1090000,0.11257826536893845,0.13310721516609192
110,1100000,0.11257826536893845,0.13310721516609192
111,1110000,0.11257826536893845,0.13310721516609192
112,1120000,0.11257826536893845,0.13310721516609192
113,1130000,0.11257826536893845,0.13310721516609192
114,1140000,0.11257826536893845,0.13310721516609192
115,1150000,0.11257826536893845,0.13310721516609192
116,1160000,0.11257826536893845,0.13310721516609192
117,1170000,0.11257826536893845,0.13310721516609192
118,1180000,0.11257826536893845,0.13310721516609192
119,1190000,0.11257826536893845,0.13310721516609192
120,1200000,0.11257826536893845,0.13310721516609192
121,1210000,0.11257826536893845,0.13310721516609192
122,1220000,0.11257826536893845,0.13310721516609192
123,1230000,0.11257826536893845,0.13310721516609192
124,1240000,0.11257826536893845,0.13310721516609192
125,1250000,0.11257826536893845,0.13310721516609192
126,1260000,0.11257826536893845,0.13310721516609192
127,1270000,0.11257826536893845,0.13310721516609192
128,1280000,0.11257826536893845,0.13310721516609192
129,1290000,0.11257826536893845,0.13310721516609192
130,1300000,0.11257826536893845,0.13310721516609192
131,1310000,0.11257826536893845,0.13310721516609192
132,1320000,0.11257826536893845,0.13310721516609192
133,1330000,0.11257826536893845,0.13310721516609192
134,1340000,0.11257826536893845,0.13310721516609192
135,1350000,0.11257826536893845,0.13310721516609192
136,1360000,0.11257826536893845,0.13310721516609192
137,1370000,0.11257826536893845,0.13310721516609192
138,1380000,0.11257826536893845,0.13310721516609192
139,1390000,0.11257826536893845,0.13310721516609192
140,1400000,0.11257826536893845,0.13310721516609192
141,1410000,0.11257826536893845,0.13310721516609192
142,1420000,0.11257826536893845,0.13310721516609192
143,1430000,0.11257826536893845,0.13310721516609192
144,1440000,0.11257826536893845,0.13310721516609192
145,1450000,0.11257826536893845,0.13310721516609192
146,1460000,0.11257826536893845,0.13310721516609192
147,1470000,0.11257826536893845,0.13310721516609192
148,1480000,0.11257826536893845,0.13310721516609192
149,1490000,0.11257826536893845,0.13310721516609192
150,1500000,0.11257826536893845,0.13310721516609192
151,1510000,0.11257826536893845,0.13310721516609192
152,1520000,0.11257826536893845,0.13310721516609192
153,1530000,0.11257826536893845,0.13310721516609192
154,1540000,0.11257826536893845,0.13310721516609192
155,1550000,0.11257826536893845,0.13310721516609192
156,1560000,0.11257826536893845,0.13310721516609192
157,1570000,0.11257826536893845,0.13310721516609192
158,1580000,0.11257826536893845,0.13310721516609192
159,1590000,0.11257826536893845,0.13310721516609192
160,1600000,0.11257826536893845,0.13310721516609192
161,1610000,0.11257826536893845,0.13310721516609192
162,1620000,0.11257826536893845,0.13310721516609192
163,1630000,0.11257826536893845,0.13310721516609192
164,1640000,0.11257826536893845,0.13310721516609192
165,1650000,0.11257826536893845,0.13310721516609192
166,1660000,0.11257826536893845,0.13310721516609192
167,1670000,0.11257826536893845,0.13310721516609192
168,1680000,0.11257826536893845,0.13310721516609192
169,1690000,0.11257826536893845,0.13310721516609192
170,1700000,0.11257826536893845,0.13310721516609192
171,1710000,0.11257826536893845,0.13310721516609192
172,1720000,0.11257826536893845,0.13310721516609192
173,1730000,0.11257826536893845,0.13310721516609192
174,1740000,0.11257826536893845,0.13310721516609192
175,1750000,0.11257826536893845,0.13310721516609192
176,1760000,0.11257826536893845,0.13310721516609192
177,1770000,0.11257826536893845,0.13310721516609192
178,1780000,0.11257826536893845,0.13310721516609192
179,1790000,0.11257826536893845,0.13310721516609192
180,1800000,0.11257826536893845,0.13310721516609192
181,1810000,0.11257826536893845,0.13310721516609192
182,1820000,0.11257826536893845,0.13310721516609192
183,1830000,0.11257826536893845,0.13310721516609192
184,1840000,0.11257826536893845,0.13310721516609192
185,1850000,0.11257826536893845,0.13310721516609192
186,1860000,0.11257826536893845,0.13310721516609192
187,1870000,0.11257826536893845,0.13310721516609192
188,1880000,0.11257826536893845,0.13310721516609192
189,1890000,0.11257826536893845,0.13310721516609192
190,1900000,0.11257826536893845,0.13310721516609192
191,1910000,0.11257826536893845,0.13310721516609192
192,1920000,0.11257826536893845,0.13310721516609192
193,1930000,0.11257826536893845,0.13310721516609192
194,1940000,0.11257826536893845,0.13310721516609192
195,1950000,0.11257826536893845,0.13310721516609192
196,1960000,0.11257826536893845,0.13310721516609192
197,1970000,0.11257826536893845,0.13310721516609192
198,1980000,0.11257826536893845,0.13310721516609192
199,1990000,0.11257826536893845,0.13310721516609192
200,2000000,0.11257826536893845,0.13310721516609192
201,2010000,0.11257826536893845,0.13310721516609192
202,2020000,0.11257826536893845,0.13310721516609192
203,2030000,0.11257826536893845,0.13310721516609192
204,2040000,0.11257826536893845,0.13310721516609192
205,2050000,0.11257826536893845,0.13310721516609192
206,2060000,0.11257826536893845,0.13310721516609192
207,2070000,0.11257826536893845,0.13310721516609192
208,2080000,0.11257826536893845,0.13310721516609192
209,2090000,0.11257826536893845,0.13310721516609192
210,2100000,0.11257826536893845,0.13310721516609192
211,2110000,0.11257826536893845,0.13310721516609192
212,2120000,0.11257826536893845,0.13310721516609192
213,2130000,0.11257826536893845,0.13310721516609192
214,2140000,0.11257826536893845,0.13310721516609192
215,2150000,0.11257826536893845,0.13310721516609192
216,2160000,0.11257826536893845,0.13310721516609192
217,2170000,0.11257826536893845,0.13310721516609192
218,2180000,0.11257826536893845,0.13310721516609192
219,2190000,0.11257826536893845,0.13310721516609192
220,2200000,0.11257826536893845,0.13310721516609192
221,2210000,0.11257826536893845,0.13310721516609192
222,2220000,0.11257826536893845,0.13310721516609192
223,2230000,0.11257826536893845,0.13310721516609192
224,2240000,0.11257826536893845,0.13310721516609192
225,2250000,0.11257826536893845,0.13310721516609192
226,2260000,0.11257826536893845,0.13310721516609192
227,2270000,0.11257826536893845,0.13310721516609192
228,2280000,0.11257826536893845,0.13310721516609192
229,2290000,0.11257826536893845,0.13310721516609192
230,2300000,0.11257826536893845,0.13310721516609192
231,2310000,0.11257826536893845,0.13310721516609192
232,2320000,0.11257826536893845,0.13310721516609192
233,2330000,0.11257826536893845,0.13310721516609192
234,2340000,0.11257826536893845,0.13310721516609192
235,2350000,0.11257826536893845,0.13310721516609192
236,2360000,0.11257826536893845,0.13310721516609192
237,2370000,0.11257826536893845,0.13310721516609192
238,2380000,0.11257826536893845,0.13310721516609192
239,2390000,0.11257826536893845,0.13310721516609192
240,2400000,0.11257826536893845,0.13310721516609192
241,2410000,0.11257826536893845,0.13310721516609192
242,2420000,0.11257826536893845,0.13310721516609192
243,2430000,0.11257826536893845,0.13310721516609192
244,2440000,0.11257826536893845,0.13310721516609192
245,2450000,0.11257826536893845,0.13310721516609192
246,2460000,0.11257826536893845,0.13310721516609192
247,2470000,0.11257826536893845,0.13310721516609192
248,2480000,0.11257826536893845,0.13310721516609192
249,2490000,0.11257826536893845,0.13310721516609192
250,2500000,0.11257826536893845,0.13310721516609192
251,2510000,0.11257826536893845,0.13310721516609192
252,2520000,0.11257826536893845,0.13310721516609192
253,2530000,0.11257826536893845,0.13310721516609192
254,2540000,0.11257826536893845,0.13310721516609192
255,2550000,0.11257826536893845,0.13310721516609192
256,2560000,0.11257826536893845,0.13310721516609192
257,2570000,0.11257826536893845,0.13310721516609192
258,2580000,0.11257826536893845,0.13310721516609192
259,2590000,0.11257826536893845,0.13310721516609192
260,2600000,0.11257826536893845,0.13310721516609192
261,2610000,0.11257826536893845,0.13310721516609192
262,2620000,0.11257826536893845,0.13310721516609192
263,2630000,0.11257826536893845,0.13310721516609192
264,2640000,0.11257826536893845,0.13310721516609192
265,2650000,0.11257826536893845,0.13310721516609192
266,2660000,0.11257826536893845,0.13310721516609192
267,2670000,0.11257826536893845,0.13310721516609192
268,2680000,0.11257826536893845,0.13310721516609192
269,2690000,0.11257826536893845,0.13310721516609192
270,2700000,0.11257826536893845,0.13310721516609192
271,2710000,0.11257826536893845,0.13310721516609192
272,2720000,0.11257826536893845,0.13310721516609192
273,2730000,0.11257826536893845,0.13310721516609192
274,2740000,0.11257826536893845,0.13310721516609192
275,2750000,0.11257826536893845,0.13310721516609192
276,2760000,0.11257826536893845,0.13310721516609192
277,2770000,0.11257826536893845,0.13310721516609192
278,2780000,0.11257826536893845,0.13310721516609192
279,2790000,0.11257826536893845,0.13310721516609192
280,2800000,0.11257826536893845,0.13310721516609192
281,2810000,0.11257826536893845,0.13310721516609192
282,2820000,0.11257826536893845,0.13310721516609192
283,2830000,0.11257826536893845,0.13310721516609192
284,2840000,0.11257826536893845,0.13310721516609192
285,2850000,0.11257826536893845,0.13310721516609192
286,2860000,0.11257826536893845,0.13310721516609192
287,2870000,0.11257826536893845,0.13310721516609192
288,2880000,0.11257826536893845,0.13310721516609192
289,2890000,0.11257826536893845,0.13310721516609192
290,2900000,0.11257826536893845,0.13310721516609192
291,2910000,0.11257826536893845,0.13310721516609192
292,2920000,0.11257826536893845,0.13310721516609192
293,2930000,0.11257826536893845,0.13310721516609192
294,2940000,0.11257826536893845,0.13310721516609192
295,2950000,0.11257826536893845,0.13310721516609192
296,2960000,0.11257826536893845,0.13310721516609192
297,2970000,0.11257826536893845,0.13310721516609192
298,2980000,0.11257826536893845,0.13310721516609192
299,2990000,0.11257826536893845,0.13310721516609192
300,3000000,0.11257826536893845,0.13310721516609192
301,3010000,0.11257826536893845,0.13310721516609192
302,3020000,0.11257826536893845,0.13310721516609192
303,3030000,0.11257826536893845,0.13310721516609192
304,3040000,0.11257826536893845,0.13310721516609192
305,3050000,0.11257826536893845,0.13310721516609192
306,3060000,0.11257826536893845,0.13310721516609192
307,3070000,0.11257826536893845,0.13310721516609192
308,3080000,0.11257826536893845,0.13310721516609192
309,3090000,0.11257826536893845,0.13310721516609192
310,3100000,0.11257826536893845,0.13310721516609192
311,3110000,0.11257826536893845,0.13310721516609192
312,3120000,0.11257826536893845,0.13310721516609192
313,3130000,0.11257826536893845,0.13310721516609192
314,3140000,0.11257826536893845,0.13310721516609192
315,3150000,0.11257826536893845,0.13310721516609192
316,3160000,0.11257826536893845,0.13310721516609192
317,3170000,0.11257826536893845,0.13310721516609192
318,3180000,0.11257826536893845,0.13310721516609192
319,3190000,0.11257826536893845,0.13310721516609192
320,3200000,0.11257826536893845,0.13310721516609192
321,3210000,0.11257826536893845,0.13310721516609192
322,3220000,0.11257826536893845,0.13310721516609192
323,3230000,0.11257826536893845,0.13310721516609192
324,3240000,0.11257826536893845,0.13310721516609192
325,3250000,0.11257826536893845,0.13310721516609192
326,3260000,0.11257826536893845,0.13310721516609192
327,3270000,0.11257826536893845,0.13310721516609192
328,3280000,0.11257826536893845,0.13310721516609192
329,3290000,0.11257826536893845,0.13310721516609192
330,3300000,0.11257826536893845,0.13310721516609192
331,3310000,0.11257826536893845,0.13310721516609192
332,3320000,0.11257826536893845,0.13310721516609192
333,3330000,0.11257826536893845,0.13310721516609192
334,3340000,0.11257826536893845,0.13310721516609192
335,3350000,0.11257826536893845,0.13310721516609192
336,3360000,0.11257826536893845,0.13310721516609192
337,3370000,0.11257826536893845,0.13310721516609192
338,3380000,0.11257826536893845,0.13310721516609192
339,3390000,0.11257826536893845,0.13310721516609192
340,3400000,0.11257826536893845,0.13310721516609192
341,3410000,0.11257826536893845,0.13310721516609192
342,3420000,0.11257826536893845,0.13310721516609192
343,3430000,0.11257826536893845,0.13310721516609192
344,3440000,0.11257826536893845,0.13310721516609192
345,3450000,0.11257826536893845,0.13310721516609192
346,3460000,0.11257826536893845,0.13310721516609192
347,3470000,0.11257826536893845,0.13310721516609192
348,3480000,0.11257826536893845,0.13310721516609192
349,3490000,0.11257826536893845,0.13310721516609192
350,3500000,0.11257826536893845,0.13310721516609192
351,3510000,0.11257826536893845,0.13310721516609192
352,3520000,0.11257826536893845,0.13310721516609192
353,3530000,0.11257826536893845,0.13310721516609192
354,3540000,0.11257826536893845,0.13310721516609192
355,3550000,0.11257826536893845,0.13310721516609192
356,3560000,0.11257826536893845,0.13310721516609192
357,3570000,0.11257826536893845,0.13310721516609192
358,3580000,0.11257826536893845,0.13310721516609192
359,3590000,0.11257826536893845,0.13310721516609192
360,3600000,0.11257826536893845,0.13310721516609192
361,3610000,0.11257826536893845,0.13310721516609192
362,3620000,0.11257826536893845,0.13310721516609192
363,3630000,0.11257826536893845,0.13310721516609192
364,3640000,0.11257826536893845,0.13310721516609192
365,3650000,0.11257826536893845,0.13310721516609192
366,3660000,0.11257826536893845,0.13310721516609192
367,3670000,0.11257826536893845,0.13310721516609192
368,3680000,0.11257826536893845,0.13310721516609192
369,3690000,0.11257826536893845,0.13310721516609192
370,3700000,0.11257826536893845,0.13310721516609192
371,3710000,0.11257826536893845,0.13310721516609192
372,3720000,0.11257826536893845,0.13310721516609192
373,3730000,0.11257826536893845,0.13310721516609192
374,3740000,0.11257826536893845,0.13310721516609192
375,3750000,0.11257826536893845,0.13310721516609192
376,3760000,0.11257826536893845,0.13310721516609192
377,3770000,0.11257826536893845,0.13310721516609192
378,3780000,0.11257826536893845,0.13310721516609192
379,3790000,0.11257826536893845,0.13310721516609192
380,3800000,0.11257826536893845,0.13310721516609192
381,3810000,0.11257826536893845,0.13310721516609192
382,3820000,0.11257826536893845,0.13310721516609192
383,3830000,0.11257826536893845,0.13310721516609192
384,3840000,0.11257826536893845,0.13310721516609192
385,3850000,0.11257826536893845,0.13310721516609192
386,3860000,0.11257826536893845,0.13310721516609192
387,3870000,0.11257826536893845,0.13310721516609192
388,3880000,0.11257826536893845,0.13310721516609192
389,3890000,0.11257826536893845,0.13310721516609192
390,3900000,0.11257826536893845,0.13310721516609192
391,3910000,0.11257826536893845,0.13310721516609192
392,3920000,0.11257826536893845,0.13310721516609192
393,3930000,0.11257826536893845,0.13310721516609192
394,3940000,0.11257826536893845,0.13310721516609192
395,3950000,0.11257826536893845,0.13310721516609192
396,3960000,0.11257826536893845,0.13310721516609192
397,3970000,0.11257826536893845,0.13310721516609192
398,3980000,0.11257826536893845,0.13310721516609192
399,3990000,0.11257826536893845,0.13310721516609192
400,4000000,0.11257826536893845,0.13310721516609192
401,4010000,0.11257826536893845,0.13310721516609192
402,4020000,0.11257826536893845,0.13310721516609192
403,4030000,0.11257826536893845,0.13310721516609192
404,4040000,0.11257826536893845,0.13310721516609192
405,4050000,0.11257826536893845,0.13310721516609192
406,4060000,0.11257826536893845,0.13310721516609192
407,4070000,0.11257826536893845,0.13310721516609192
408,4080000,0.11257826536893845,0.13310721516609192
409,4090000,0.11257826536893845,0.13310721516609192
410,4100000,0.11257826536893845,0.13310721516609192
411,4110000,0.11257826536893845,0.13310721516609192
412,4120000,0.11257826536893845,0.13310721516609192
413,4130000,0.11257826536893845,0.13310721516609192
414,4140000,0.11257826536893845,0.13310721516609192
415,4150000,0.11257826536893845,0.13310721516609192
416,4160000,0.11257826536893845,0.13310721516609192
417,4170000,0.11257826536893845,0.13310721516609192
418,4180000,0.11257826536893845,0.13310721516609192
419,4190000,0.11257826536893845,0.13310721516609192
420,4200000,0.11257826536893845,0.13310721516609192
421,4210000,0.11257826536893845,0.13310721516609192
422,4220000,0.11257826536893845,0.13310721516609192
423,4230000,0.11257826536893845,0.13310721516609192
424,4240000,0.11257826536893845,0.13310721516609192
425,4250000,0.11257826536893845,0.13310721516609192
426,4260000,0.11257826536893845,0.13310721516609192
427,4270000,0.11257826536893845,0.13310721516609192
428,4280000,0.11257826536893845,0.13310721516609192
429,4290000,0.11257826536893845,0.13310721516609192
430,4300000,0.11257826536893845,0.13310721516609192
431,4310000,0.11257826536893845,0.13310721516609192
432,4320000,0.11257826536893845,0.13310721516609192
433,4330000,0.11257826536893845,0.13310721516609192
434,4340000,0.11257826536893845,0.13310721516609192
435,4350000,0.11257826536893845,0.13310721516609192
436,4360000,0.11257826536893845,0.13310721516609192
437,4370000,0.11257826536893845,0.13310721516609192
438,4380000,0.11257826536893845,0.13310721516609192
439,4390000,0.11257826536893845,0.13310721516609192
440,4400000,0.11257826536893845,0.13310721516609192
441,4410000,0.11257826536893845,0.13310721516609192
442,4420000,0.11257826536893845,0.13310721516609192
443,4430000,0.11257826536893845,0.13310721516609192
444,4440000,0.11257826536893845,0.13310721516609192
445,4450000,0.11257826536893845,0.13310721516609192
446,4460000,0.11257826536893845,0.13310721516609192
447,4470000,0.11257826536893845,0.13310721516609192
448,4480000,0.11257826536893845,0.13310721516609192
449,4490000,0.11257826536893845,0.13310721516609192
450,4500000,0.11257826536893845,0.13310721516609192
451,4510000,0.11257826536893845,0.13310721516609192
452,4520000,0.11257826536893845,0.13310721516609192
453,4530000,0.11257826536893845,0.13310721516609192
454,4540000,0.11257826536893845,0.13310721516609192
455,4550000,0.11257826536893845,0.13310721516609192
456,4560000,0.11257826536893845,0.13310721516609192
457,4570000,0.11257826536893845,0.13310721516609192
458,4580000,0.11257826536893845,0.13310721516609192
459,4590000,0.11257826536893845,0.13310721516609192
460,4600000,0.11257826536893845,0.13310721516609192
461,4610000,0.11257826536893845,0.13310721516609192
462,4620000,0.11257826536893845,0.13310721516609192
463,4630000,0.11257826536893845,0.13310721516609192
464,4640000,0.11257826536893845,0.13310721516609192
465,4650000,0.11257826536893845,0.13310721516609192
466,4660000,0.11257826536893845,0.13310721516609192
467,4670000,0.11257826536893845,0.13310721516609192
468,4680000,0.11257826536893845,0.13310721516609192
469,4690000,0.11257826536893845,0.13310721516609192
470,4700000,0.11257826536893845,0.13310721516609192
471,4710000,0.11257826536893845,0.13310721516609192
472,4720000,0.11257826536893845,0.13310721516609192
473,4730000,0.11257826536893845,0.13310721516609192
474,4740000,0.11257826536893845,0.13310721516609192
475,4750000,0.11257826536893845,0.13310721516609192
476,4760000,0.11257826536893845,0.13310721516609192
477,4770000,0.11257826536893845,0.13310721516609192
478,4780000,0.11257826536893845,0.13310721516609192
479,4790000,0.11257826536893845,0.13310721516609192
480,4800000,0.11257826536893845,0.13310721516609192
481,4810000,0.11257826536893845,0.13310721516609192
482,4820000,0.11257826536893845,0.13310721516609192
483,4830000,0.11257826536893845,0.13310721516609192
484,4840000,0.11257826536893845,0.13310721516609192
485,4850000,0.11257826536893845,0.13310721516609192
486,4860000,0.11257826536893845,0.13310721516609192
487,4870000,0.11257826536893845,0.13310721516609192
488,4880000,0.11257826536893845,0.13310721516609192
489,4890000,0.11257826536893845,0.13310721516609192
490,4900000,0.11257826536893845,0.13310721516609192
491,4910000,0.11257826536893845,0.13310721516609192
492,4920000,0.11257826536893845,0.13310721516609192
493,4930000,0.11257826536893845,0.13310721516609192
494,4940000,0.11257826536893845,0.13310721516609192
495,4950000,0.11257826536893845,0.13310721516609192
496,4960000,0.11257826536893845,0.13310721516609192
497,4970000,0.11257826536893845,0.13310721516609192
498,4980000,0.11257826536893845,0.13310721516609192
499,4990000,0.11257826536893845,0.13310721516609192
500,5000000,0.11257826536893845,0.13310721516609192
501,5010000,0.11257826536893845,0.13310721516609192
502,5020000,0.11257826536893845,0.13310721516609192
503,5030000,0.11257826536893845,0.13310721516609192
504,5040000,0.11257826536893845,0.13310721516609192
505,5050000,0.11257826536893845,0.13310721516609192
506,5060000,0.11257826536893845,0.13310721516609192
507,5070000,0.11257826536893845,0.13310721516609192
508,5080000,0.11257826536893845,0.13310721516609192
509,5090000,0.11257826536893845,0.13310721516609192
510,5100000,0.11257826536893845,0.13310721516609192
511,5110000,0.11257826536893845,0.13310721516609192
512,5120000,0.11257826536893845,0.13310721516609192
513,5130000,0.11257826536893845,0.13310721516609192
514,5140000,0.11257826536893845,0.13310721516609192
515,5150000,0.11257826536893845,0.13310721516609192
516,5160000,0.11257826536893845,0.13310721516609192
517,5170000,0.11257826536893845,0.13310721516609192
518,5180000,0.11257826536893845,0.13310721516609192
519,5190000,0.11257826536893845,0.13310721516609192
520,5200000,0.11257826536893845,0.13310721516609192
521,5210000,0.11257826536893845,0.13310721516609192
522,5220000,0.11257826536893845,0.13310721516609192
523,5230000,0.11257826536893845,0.13310721516609192
524,5240000,0.11257826536893845,0.13310721516609192
525,5250000,0.11257826536893845,0.13310721516609192
526,5260000,0.11257826536893845,0.13310721516609192
527,5270000,0.11257826536893845,0.13310721516609192
528,5280000,0.11257826536893845,0.13310721516609192
529,5290000,0.11257826536893845,0.13310721516609192
530,5300000,0.11257826536893845,0.13310721516609192
531,5310000,0.11257826536893845,0.13310721516609192
532,5320000,0.11257826536893845,0.13310721516609192
533,5330000,0.11257826536893845,0.13310721516609192
534,5340000,0.11257826536893845,0.13310721516609192
535,5350000,0.11257826536893845,0.13310721516609192
536,5360000,0.11257826536893845,0.13310721516609192
537,5370000,0.11257826536893845,0.13310721516609192
538,5380000,0.11257826536893845,0.13310721516609192
539,5390000,0.11257826536893845,0.13310721516609192
540,5400000,0.11257826536893845,0.13310721516609192
541,5410000,0.11257826536893845,0.13310721516609192
542,5420000,0.11257826536893845,0.13310721516609192
543,5430000,0.11257826536893845,0.13310721516609192
544,5440000,0.11257826536893845,0.13310721516609192
545,5450000,0.11257826536893845,0.13310721516609192
546,5460000,0.11257826536893845,0.13310721516609192
547,5470000,0.11257826536893845,0.13310721516609192
548,5480000,0.11257826536893845,0.13310721516609192
549,5490000,0.11257826536893845,0.13310721516609192
550,5500000,0.11257826536893845,0.13310721516609192
551,5510000,0.11257826536893845,0.13310721516609192
552,5520000,0.11257826536893845,0.13310721516609192
553,5530000,0.11257826536893845,0.13310721516609192
554,5540000,0.11257826536893845,0.13310721516609192
555,5550000,0.11257826536893845,0.13310721516609192
556,5560000,0.11257826536893845,0.13310721516609192
557,5570000,0.11257826536893845,0.13310721516609192
558,5580000,0.11257826536893845,0.13310721516609192
559,5590000,0.11257826536893845,0.13310721516609192
560,5600000,0.11257826536893845,0.13310721516609192
561,5610000,0.11257826536893845,0.13310721516609192
562,5620000,0.11257826536893845,0.13310721516609192
563,5630000,0.11257826536893845,0.13310721516609192
564,5640000,0.11257826536893845,0.13310721516609192
565,5650000,0.11257826536893845,0.13310721516609192
566,5660000,0.11257826536893845,0.13310721516609192
567,5670000,0.11257826536893845,0.13310721516609192
568,5680000,0.11257826536893845,0.13310721516609192
569,5690000,0.11257826536893845,0.13310721516609192
570,5700000,0.11257826536893845,0.13310721516609192
571,5710000,0.11257826536893845,0.13310721516609192
572,5720000,0.11257826536893845,0.13310721516609192
573,5730000,0.11257826536893845,0.13310721516609192
574,5740000,0.11257826536893845,0.13310721516609192
575,5750000,0.11257826536893845,0.13310721516609192
576,5760000,0.11257826536893845,0.13310721516609192
577,5770000,0.11257826536893845,0.13310721516609192
578,5780000,0.11257826536893845,0.13310721516609192
579,5790000,0.11257826536893845,0.13310721516609192
580,5800000,0.11257826536893845,0.13310721516609192
581,5810000,0.11257826536893845,0.13310721516609192
582,5820000,0.11257826536893845,0.13310721516609192
583,5830000,0.11257826536893845,0.13310721516609192
584,5840000,0.11257826536893845,0.13310721516609192
585,5850000,0.11257826536893845,0.13310721516609192
586,5860000,0.11257826536893845,0.13310721516609192
587,5870000,0.11257826536893845,0.13310721516609192
588,5880000,0.11257826536893845,0.13310721516609192
589,5890000,0.11257826536893845,0.13310721516609192
590,5900000,0.11257826536893845,0.13310721516609192
591,5910000,0.11257826536893845,0.13310721516609192
592,5920000,0.11257826536893845,0.13310721516609192
593,5930000,0.11257826536893845,0.13310721516609192
594,5940000,0.11257826536893845,0.13310721516609192
595,5950000,0.11257826536893845,0.13310721516609192
596,5960000,0.11257826536893845,0.13310721516609192
597,5970000,0.11257826536893845,0.13310721516609192
598,5980000,0.11257826536893845,0.13310721516609192
599,5990000,0.11257826536893845,0.13310721516609192
600,6000000,0.11257826536893845,0.13310721516609192
601,6010000,0.11257826536893845,0.13310721516609192
602,6020000,0.11257826536893845,0.13310721516609192
603,6030000,0.11257826536893845,0.13310721516609192
604,6040000,0.11257826536893845,0.13310721516609192
605,6050000,0.11257826536893845,0.13310721516609192
606,6060000,0.11257826536893845,0.13310721516609192
607,6070000,0.11257826536893845,0.13310721516609192
608,6080000,0.11257826536893845,0.13310721516609192
609,6090000,0.11257826536893845,0.13310721516609192
610,6100000,0.11257826536893845,0.13310721516609192
611,6110000,0.11257826536893845,0.13310721516609192
612,6120000,0.11257826536893845,0.13310721516609192
613,6130000,0.11257826536893845,0.13310721516609192
614,6140000,0.11257826536893845,0.13310721516609192
615,6150000,0.11257826536893845,0.13310721516609192
616,6160000,0.11257826536893845,0.13310721516609192
617,6170000,0.11257826536893845,0.13310721516609192
618,6180000,0.11257826536893845,0.13310721516609192
619,6190000,0.11257826536893845,0.13310721516609192
620,6200000,0.11257826536893845,0.13310721516609192
621,6210000,0.11257826536893845,0.13310721516609192
622,6220000,0.11257826536893845,0.13310721516609192
623,6230000,0.11257826536893845,0.13310721516609192
624,6240000,0.11257826536893845,0.13310721516609192
625,6250000,0.11257826536893845,0.13310721516609192
626,6260000,0.11257826536893845,0.13310721516609192
627,6270000,0.11257826536893845,0.13310721516609192
628,6280000,0.11257826536893845,0.13310721516609192
629,6290000,0.11257826536893845,0.13310721516609192
630,6300000,0.11257826536893845,0.13310721516609192
631,6310000,0.11257826536893845,0.13310721516609192
632,6320000,0.11257826536893845,0.13310721516609192
633,6330000,0.11257826536893845,0.13310721516609192
634,6340000,0.11257826536893845,0.13310721516609192
635,6350000,0.11257826536893845,0.13310721516609192
636,6360000,0.11257826536893845,0.13310721516609192
637,6370000,0.11257826536893845,0.13310721516609192
638,6380000,0.11257826536893845,0.13310721516609192
639,6390000,0.11257826536893845,0.13310721516609192
640,6400000,0.11257826536893845,0.13310721516609192
641,6410000,0.11257826536893845,0.13310721516609192
642,6420000,0.11257826536893845,0.13310721516609192
643,6430000,0.11257826536893845,0.13310721516609192
644,6440000,0.11257826536893845,0.13310721516609192
645,6450000,0.11257826536893845,0.13310721516609192
646,6460000,0.11257826536893845,0.13310721516609192
647,6470000,0.11257826536893845,0.13310721516609192
648,6480000,0.11257826536893845,0.13310721516609192
649,6490000,0.11257826536893845,0.13310721516609192
650,6500000,0.11257826536893845,0.13310721516609192
651,6510000,0.11257826536893845,0.13310721516609192
652,6520000,0.11257826536893845,0.13310721516609192
653,6530000,0.11257826536893845,0.13310721516609192
654,6540000,0.11257826536893845,0.13310721516609192
655,6550000,0.11257826536893845,0.13310721516609192
656,6560000,0.11257826536893845,0.13310721516609192
657,6570000,0.11257826536893845,0.13310721516609192
658,6580000,0.11257826536893845,0.13310721516609192
659,6590000,0.11257826536893845,0.13310721516609192
660,6600000,0.11257826536893845,0.13310721516609192
661,6610000,0.11257826536893845,0.13310721516609192
662,6620000,0.11257826536893845,0.13310721516609192
663,6630000,0.11257826536893845,0.13310721516609192
664,6640000,0.11257826536893845,0.13310721516609192
665,6650000,0.11257826536893845,0.13310721516609192
666,6660000,0.11257826536893845,0.13310721516609192
667,6670000,0.11257826536893845,0.13310721516609192
668,6680000,0.11257826536893845,0.13310721516609192
669,6690000,0.11257826536893845,0.13310721516609192
670,6700000,0.11257826536893845,0.13310721516609192
671,6710000,0.11257826536893845,0.13310721516609192
672,6720000,0.11257826536893845,0.13310721516609192
673,6730000,0.11257826536893845,0.13310721516609192
674,6740000,0.11257826536893845,0.13310721516609192
675,6750000,0.11257826536893845,0.13310721516609192
676,6760000,0.11257826536893845,0.13310721516609192
677,6770000,0.11257826536893845,0.13310721516609192
678,6780000,0.11257826536893845,0.13310721516609192
679,6790000,0.11257826536893845,0.13310721516609192
680,6800000,0.11257826536893845,0.13310721516609192
681,6810000,0.11257826536893845,0.13310721516609192
682,6820000,0.11257826536893845,0.13310721516609192
683,6830000,0.11257826536893845,0.13310721516609192
684,6840000,0.11257826536893845,0.13310721516609192
685,6850000,0.11257826536893845,0.13310721516609192
686,6860000,0.11257826536893845,0.13310721516609192
687,6870000,0.11257826536893845,0.13310721516609192
688,6880000,0.11257826536893845,0.13310721516609192
689,6890000,0.11257826536893845,0.13310721516609192
690,6900000,0.11257826536893845,0.13310721516609192
691,6910000,0.11257826536893845,0.13310721516609192
692,6920000,0.11257826536893845,0.13310721516609192
693,6930000,0.11257826536893845,0.13310721516609192
694,6940000,0.11257826536893845,0.13310721516609192
695,6950000,0.11257826536893845,0.13310721516609192
696,6960000,0.11257826536893845,0.13310721516609192
697,6970000,0.11257826536893845,0.13310721516609192
698,6980000,0.11257826536893845,0.13310721516609192
699,6990000,0.11257826536893845,0.13310721516609192
700,7000000,0.11257826536893845,0.13310721516609192
701,7010000,0.11257826536893845,0.13310721516609192
702,7020000,0.11257826536893845,0.13310721516609192
703,7030000,0.11257826536893845,0.13310721516609192
704,7040000,0.11257826536893845,0.13310721516609192
705,7050000,0.11257826536893845,0.13310721516609192
706,7060000,0.11257826536893845,0.13310721516609192
707,7070000,0.11257826536893845,0.13310721516609192
708,7080000,0.11257826536893845,0.13310721516609192
709,7090000,0.11257826536893845,0.13310721516609192
710,7100000,0.11257826536893845,0.13310721516609192
711,7110000,0.11257826536893845,0.13310721516609192
712,7120000,0.11257826536893845,0.13310721516609192
713,7130000,0.11257826536893845,0.13310721516609192
714,7140000,0.11257826536893845,0.13310721516609192
715,7150000,0.11257826536893845,0.13310721516609192
716,7160000,0.11257826536893845,0.13310721516609192
717,7170000,0.11257826536893845,0.13310721516609192
718,7180000,0.11257826536893845,0.13310721516609192
719,7190000,0.11257826536893845,0.13310721516609192
720,7200000,0.11257826536893845,0.13310721516609192
721,7210000,0.11257826536893845,0.13310721516609192
722,7220000,0.11257826536893845,0.13310721516609192
723,7230000,0.11257826536893845,0.13310721516609192
724,7240000,0.11257826536893845,0.13310721516609192
725,7250000,0.11257826536893845,0.13310721516609192
726,7260000,0.11257826536893845,0.13310721516609192
727,7270000,0.11257826536893845,0.13310721516609192
728,7280000,0.11257826536893845,0.13310721516609192
729,7290000,0.11257826536893845,0.13310721516609192
730,7300000,0.11257826536893845,0.13310721516609192
731,7310000,0.11257826536893845,0.13310721516609192
732,7320000,0.11257826536893845,0.13310721516609192
733,7330000,0.11257826536893845,0.13310721516609192
734,7340000,0.11257826536893845,0.13310721516609192
735,7350000,0.11257826536893845,0.13310721516609192
736,7360000,0.11257826536893845,0.13310721516609192
737,7370000,0.11257826536893845,0.13310721516609192
738,7380000,0.11257826536893845,0.13310721516609192
739,7390000,0.11257826536893845,0.13310721516609192
740,7400000,0.11257826536893845,0.13310721516609192
741,7410000,0.11257826536893845,0.13310721516609192
742,7420000,0.11257826536893845,0.13310721516609192
743,7430000,0.11257826536893845,0.13310721516609192
744,7440000,0.11257826536893845,0.13310721516609192
745,7450000,0.11257826536893845,0.13310721516609192
746,7460000,0.11257826536893845,0.13310721516609192
747,7470000,0.11257826536893845,0.13310721516609192
748,7480000,0.11257826536893845,0.13310721516609192
749,7490000,0.11257826536893845,0.13310721516609192
750,7500000,0.11257826536893845,0.13310721516609192
751,7510000,0.11257826536893845,0.13310721516609192
752,7520000,0.11257826536893845,0.13310721516609192
753,7530000,0.11257826536893845,0.13310721516609192
754,7540000,0.11257826536893845,0.13310721516609192
755,7550000,0.11257826536893845,0.13310721516609192
756,7560000,0.11257826536893845,0.13310721516609192
757,7570000,0.11257826536893845,0.13310721516609192
758,7580000,0.11257826536893845,0.13310721516609192
759,7590000,0.11257826536893845,0.13310721516609192
760,7600000,0.11257826536893845,0.13310721516609192
761,7610000,0.11257826536893845,0.13310721516609192
762,7620000,0.11257826536893845,0.13310721516609192
763,7630000,0.11257826536893845,0.13310721516609192
764,7640000,0.11257826536893845,0.13310721516609192
765,7650000,0.11257826536893845,0.13310721516609192
766,7660000,0.11257826536893845,0.13310721516609192
767,7670000,0.11257826536893845,0.13310721516609192
768,7680000,0.11257826536893845,0.13310721516609192
769,7690000,0.11257826536893845,0.13310721516609192
770,7700000,0.11257826536893845,0.13310721516609192
771,7710000,0.11257826536893845,0.13310721516609192
772,7720000,0.11257826536893845,0.13310721516609192
773,7730000,0.11257826536893845,0.13310721516609192
774,7740000,0.11257826536893845,0.13310721516609192
775,7750000,0.11257826536893845,0.13310721516609192
776,7760000,0.11257826536893845,0.13310721516609192
777,7770000,0.11257826536893845,0.13310721516609192
778,7780000,0.11257826536893845,0.13310721516609192
779,7790000,0.11257826536893845,0.13310721516609192
780,7800000,0.11257826536893845,0.13310721516609192
781,7810000,0.11257826536893845,0.13310721516609192
782,7820000,0.11257826536893845,0.13310721516609192
783,7830000,0.11257826536893845,0.13310721516609192
784,7840000,0.11257826536893845,0.13310721516609192
785,7850000,0.11257826536893845,0.13310721516609192
786,7860000,0.11257826536893845,0.13310721516609192
787,7870000,0.11257826536893845,0.13310721516609192
788,7880000,0.11257826536893845,0.13310721516609192
789,7890000,0.11257826536893845,0.13310721516609192
790,7900000,0.11257826536893845,0.13310721516609192
791,7910000,0.11257826536893845,0.13310721516609192
792,7920000,0.11257826536893845,0.13310721516609192
793,7930000,0.11257826536893845,0.13310721516609192
794,7940000,0.11257826536893845,0.13310721516609192
795,7950000,0.11257826536893845,0.13310721516609192
796,7960000,0.11257826536893845,0.13310721516609192
797,7970000,0.11257826536893845,0.13310721516609192
798,7980000,0.11257826536893845,0.13310721516609192
799,7990000,0.11257826536893845,0.13310721516609192
800,8000000,0.11257826536893845,0.13310721516609192
801,8010000,0.11257826536893845,0.13310721516609192
802,8020000,0.11257826536893845,0.13310721516609192
803,8030000,0.11257826536893845,0.13310721516609192
804,8040000,0.11257826536893845,0.13310721516609192
805,8050000,0.11257826536893845,0.13310721516609192
806,8060000,0.11257826536893845,0.13310721516609192
807,8070000,0.11257826536893845,0.13310721516609192
808,8080000,0.11257826536893845,0.13310721516609192
809,8090000,0.11257826536893845,0.13310721516609192
810,8100000,0.11257826536893845,0.13310721516609192
811,8110000,0.11257826536893845,0.13310721516609192
812,8120000,0.11257826536893845,0.13310721516609192
813,8130000,0.11257826536893845,0.13310721516609192
814,8140000,0.11257826536893845,0.13310721516609192
815,8150000,0.11257826536893845,0.13310721516609192
816,8160000,0.11257826536893845,0.13310721516609192
817,8170000,0.11257826536893845,0.13310721516609192
818,8180000,0.11257826536893845,0.13310721516609192
819,8190000,0.11257826536893845,0.13310721516609192
820,8200000,0.11257826536893845,0.13310721516609192
821,8210000,0.11257826536893845,0.13310721516609192
822,8220000,0.11257826536893845,0.13310721516609192
823,8230000,0.11257826536893845,0.13310721516609192
824,8240000,0.11257826536893845,0.13310721516609192
825,8250000,0.11257826536893845,0.13310721516609192
826,8260000,0.11257826536893845,0.13310721516609192
827,8270000,0.11257826536893845,0.13310721516609192
828,8280000,0.11257826536893845,0.13310721516609192
829,8290000,0.11257826536893845,0.13310721516609192
830,8300000,0.11257826536893845,0.13310721516609192
831,8310000,0.11257826536893845,0.13310721516609192
832,8320000,0.11257826536893845,0.13310721516609192
833,8330000,0.11257826536893845,0.13310721516609192
834,8340000,0.11257826536893845,0.13310721516609192
835,8350000,0.11257826536893845,0.13310721516609192
836,8360000,0.11257826536893845,0.13310721516609192
837,8370000,0.11257826536893845,0.13310721516609192
838,8380000,0.11257826536893845,0.13310721516609192
839,8390000,0.11257826536893845,0.13310721516609192
840,8400000,0.11257826536893845,0.13310721516609192
841,8410000,0.11257826536893845,0.13310721516609192
842,8420000,0.11257826536893845,0.13310721516609192
843,8430000,0.11257826536893845,0.13310721516609192
844,8440000,0.11257826536893845,0.13310721516609192
845,8450000,0.11257826536893845,0.13310721516609192
846,8460000,0.11257826536893845,0.13310721516609192
847,8470000,0.11257826536893845,0.13310721516609192
848,8480000,0.11257826536893845,0.13310721516609192
849,8490000,0.11257826536893845,0.13310721516609192
850,8500000,0.11257826536893845,0.13310721516609192
851,8510000,0.11257826536893845,0.13310721516609192
852,8520000,0.11257826536893845,0.13310721516609192
853,8530000,0.11257826536893845,0.13310721516609192
854,8540000,0.11257826536893845,0.13310721516609192
855,8550000,0.11257826536893845,0.13310721516609192
856,8560000,0.11257826536893845,0.13310721516609192
857,8570000,0.11257826536893845,0.13310721516609192
858,8580000,0.11257826536893845,0.13310721516609192
859,8590000,0.11257826536893845,0.13310721516609192
860,8600000,0.11257826536893845,0.13310721516609192
861,8610000,0.11257826536893845,0.13310721516609192
862,8620000,0.11257826536893845,0.13310721516609192
863,8630000,0.11257826536893845,0.13310721516609192
864,8640000,0.11257826536893845,0.13310721516609192
865,8650000,0.11257826536893845,0.13310721516609192
866,8660000,0.11257826536893845,0.13310721516609192
867,8670000,0.11257826536893845,0.13310721516609192
868,8680000,0.11257826536893845,0.13310721516609192
869,8690000,0.11257826536893845,0.13310721516609192
870,8700000,0.11257826536893845,0.13310721516609192
871,8710000,0.11257826536893845,0.13310721516609192
872,8720000,0.11257826536893845,0.13310721516609192
873,8730000,0.11257826536893845,0.13310721516609192
874,8740000,0.11257826536893845,0.13310721516609192
875,8750000,0.11257826536893845,0.13310721516609192
876,8760000,0.11257826536893845,0.13310721516609192
877,8770000,0.11257826536893845,0.13310721516609192
878,8780000,0.11257826536893845,0.13310721516609192
879,8790000,0.11257826536893845,0.13310721516609192
880,8800000,0.11257826536893845,0.13310721516609192
881,8810000,0.11257826536893845,0.13310721516609192
882,8820000,0.11257826536893845,0.13310721516609192
883,8830000,0.11257826536893845,0.13310721516609192
884,8840000,0.11257826536893845,0.13310721516609192
885,8850000,0.11257826536893845,0.13310721516609192
886,8860000,0.11257826536893845,0.13310721516609192
887,8870000,0.11257826536893845,0.13310721516609192
888,8880000,0.11257826536893845,0.13310721516609192
889,8890000,0.11257826536893845,0.13310721516609192
890,8900000,0.11257826536893845,0.13310721516609192
891,8910000,0.11257826536893845,0.13310721516609192
892,8920000,0.11257826536893845,0.13310721516609192
893,8930000,0.11257826536893845,0.13310721516609192
894,8940000,0.11257826536893845,0.13310721516609192
895,8950000,0.11257826536893845,0.13310721516609192
896,8960000,0.11257826536893845,0.13310721516609192
897,8970000,0.11257826536893845,0.13310721516609192
898,8980000,0.11257826536893845,0.13310721516609192
899,8990000,0.11257826536893845,0.13310721516609192
900,9000000,0.11257826536893845,0.13310721516609192
901,9010000,0.11257826536893845,0.13310721516609192
902,9020000,0.11257826536893845,0.13310721516609192
903,9030000,0.11257826536893845,0.13310721516609192
904,9040000,0.11257826536893845,0.13310721516609192
905,9050000,0.11257826536893845,0.13310721516609192
906,9060000,0.11257826536893845,0.13310721516609192
907,9070000,0.11257826536893845,0.13310721516609192
908,9080000,0.11257826536893845,0.13310721516609192
909,9090000,0.11257826536893845,0.13310721516609192
910,9100000,0.11257826536893845,0.13310721516609192
911,9110000,0.11257826536893845,0.13310721516609192
912,9120000,0.11257826536893845,0.13310721516609192
913,9130000,0.11257826536893845,0.13310721516609192
914,9140000,0.11257826536893845,0.13310721516609192
915,9150000,0.11257826536893845,0.13310721516609192
916,9160000,0.11257826536893845,0.13310721516609192
917,9170000,0.11257826536893845,0.13310721516609192
918,9180000,0.11257826536893845,0.13310721516609192
919,9190000,0.11257826536893845,0.13310721516609192
920,9200000,0.11257826536893845,0.13310721516609192
921,9210000,0.11257826536893845,0.13310721516609192
922,9220000,0.11257826536893845,0.13310721516609192
923,9230000,0.11257826536893845,0.13310721516609192
924,9240000,0.11257826536893845,0.13310721516609192
925,9250000,0.11257826536893845,0.13310721516609192
926,9260000,0.11257826536893845,0.13310721516609192
927,9270000,0.11257826536893845,0.13310721516609192
928,9280000,0.11257826536893845,0.13310721516609192
929,9290000,0.11257826536893845,0.13310721516609192
930,9300000,0.11257826536893845,0.13310721516609192
931,9310000,0.11257826536893845,0.13310721516609192
932,9320000,0.11257826536893845,0.13310721516609192
933,9330000,0.11257826536893845,0.13310721516609192
934,9340000,0.11257826536893845,0.13310721516609192
935,9350000,0.11257826536893845,0.13310721516609192
936,9360000,0.11257826536893845,0.13310721516609192
937,9370000,0.11257826536893845,0.13310721516609192
938,9380000,0.11257826536893845,0.13310721516609192
939,9390000,0.11257826536893845,0.13310721516609192
940,9400000,0.11257826536893845,0.13310721516609192
941,9410000,0.11257826536893845,0.13310721516609192
942,9420000,0.11257826536893845,0.13310721516609192
943,9430000,0.11257826536893845,0.13310721516609192
944,9440000,0.11257826536893845,0.13310721516609192
945,9450000,0.11257826536893845,0.13310721516609192
946,9460000,0.11257826536893845,0.13310721516609192
947,9470000,0.11257826536893845,0.13310721516609192
948,9480000,0.11257826536893845,0.13310721516609192
949,9490000,0.11257826536893845,0.13310721516609192
950,9500000,0.11257826536893845,0.13310721516609192
951,9510000,0.11257826536893845,0.13310721516609192
952,9520000,0.11257826536893845,0.13310721516609192
953,9530000,0.11257826536893845,0.13310721516609192
954,9540000,0.11257826536893845,0.13310721516609192
955,9550000,0.11257826536893845,0.13310721516609192
956,9560000,0.11257826536893845,0.13310721516609192
957,9570000,0.11257826536893845,0.13310721516609192
958,9580000,0.11257826536893845,0.13310721516609192
959,9590000,0.11257826536893845,0.13310721516609192
960,9600000,0.11257826536893845,0.13310721516609192
961,9610000,0.11257826536893845,0.13310721516609192
962,9620000,0.11257826536893845,0.13310721516609192
963,9630000,0.11257826536893845,0.13310721516609192
964,9640000,0.11257826536893845,0.13310721516609192
965,9650000,0.11257826536893845,0.13310721516609192
966,9660000,0.11257826536893845,0.13310721516609192
967,9670000,0.11257826536893845,0.13310721516609192
968,9680000,0.11257826536893845,0.13310721516609192
969,9690000,0.11257826536893845,0.13310721516609192
970,9700000,0.11257826536893845,0.13310721516609192
971,9710000,0.11257826536893845,0.13310721516609192
972,9720000,0.11257826536893845,0.13310721516609192
973,9730000,0.11257826536893845,0.13310721516609192
974,9740000,0.11257826536893845,0.13310721516609192
975,9750000,0.11257826536893845,0.13310721516609192
976,9760000,0.11257826536893845,0.13310721516609192
977,9770000,0.11257826536893845,0.13310721516609192
978,9780000,0.11257826536893845,0.13310721516609192
979,9790000,0.11257826536893845,0.13310721516609192
980,9800000,0.11257826536893845,0.13310721516609192
981,9810000,0.11257826536893845,0.13310721516609192
982,9820000,0.11257826536893845,0.13310721516609192
983,9830000,0.11257826536893845,0.13310721516609192
984,9840000,0.11257826536893845,0.13310721516609192
985,9850000,0.11257826536893845,0.13310721516609192
986,9860000,0.11257826536893845,0.13310721516609192
987,9870000,0.11257826536893845,0.13310721516609192
988,9880000,0.11257826536893845,0.13310721516609192
989,9890000,0.11257826536893845,0.13310721516609192
990,9900000,0.11257826536893845,0.13310721516609192
991,9910000,0.11257826536893845,0.13310721516609192
992,9920000,0.11257826536893845,0.13310721516609192
993,9930000,0.11257826536893845,0.13310721516609192
994,9940000,0.11257826536893845,0.13310721516609192
995,9950000,0.11257826536893845,0.13310721516609192
996,9960000,0.11257826536893845,0.13310721516609192
997,9970000,0.11257826536893845,0.13310721516609192
998,9980000,0.11257826536893845,0.13310721516609192
999,9990000,0.11257826536893845,0.13310721516609192


==> data/grw_cls_0.1_train.csv <==
id,epochs,iw,gdro,erm
0,0,0.01672198995947838,0.01881490647792816,0.017259664833545685
1,10000,0.01655765250325203,0.018623298034071922,0.016980435699224472
2,20000,0.016554895788431168,0.01861930638551712,0.0169740691781044
3,30000,0.01655474118888378,0.018619313836097717,0.01697378419339657
4,40000,0.01655474677681923,0.018619347363710403,0.01697387918829918
5,50000,0.016554776579141617,0.018619375303387642,0.016973890364170074
6,60000,0.016554784029722214,0.018619375303387642,0.01697390154004097
7,70000,0.016554784029722214,0.01861937716603279,0.01697390340268612
8,80000,0.016554784029722214,0.01861937716603279,0.01697390340268612
9,90000,0.016554784029722214,0.01861937716603279,0.01697390340268612
10,100000,0.016554784029722214,0.01861937716603279,0.01697390340268612
11,110000,0.016554784029722214,0.01861937716603279,0.01697390340268612
12,120000,0.016554784029722214,0.01861937716603279,0.01697390340268612
13,130000,0.016554784029722214,0.01861937716603279,0.01697390340268612
14,140000,0.016554784029722214,0.01861937716603279,0.01697390340268612
15,150000,0.016554784029722214,0.01861937716603279,0.01697390340268612
16,160000,0.016554784029722214,0.01861937716603279,0.01697390340268612
17,170000,0.016554784029722214,0.01861937716603279,0.01697390340268612
18,180000,0.016554784029722214,0.01861937716603279,0.01697390340268612
19,190000,0.016554784029722214,0.01861937716603279,0.01697390340268612
20,200000,0.016554784029722214,0.01861937716603279,0.01697390340268612
21,210000,0.016554784029722214,0.01861937716603279,0.01697390340268612
22,220000,0.016554784029722214,0.01861937716603279,0.01697390340268612
23,230000,0.016554784029722214,0.01861937716603279,0.01697390340268612
24,240000,0.016554784029722214,0.01861937716603279,0.01697390340268612
25,250000,0.016554784029722214,0.01861937716603279,0.01697390340268612
26,260000,0.016554784029722214,0.01861937716603279,0.01697390340268612
27,270000,0.016554784029722214,0.01861937716603279,0.01697390340268612
28,280000,0.016554784029722214,0.01861937716603279,0.01697390340268612
29,290000,0.016554784029722214,0.01861937716603279,0.01697390340268612
30,300000,0.016554784029722214,0.01861937716603279,0.01697390340268612
31,310000,0.016554784029722214,0.01861937716603279,0.01697390340268612
32,320000,0.016554784029722214,0.01861937716603279,0.01697390340268612
33,330000,0.016554784029722214,0.01861937716603279,0.01697390340268612
34,340000,0.016554784029722214,0.01861937716603279,0.01697390340268612
35,350000,0.016554784029722214,0.01861937716603279,0.01697390340268612
36,360000,0.016554784029722214,0.01861937716603279,0.01697390340268612
37,370000,0.016554784029722214,0.01861937716603279,0.01697390340268612
38,380000,0.016554784029722214,0.01861937716603279,0.01697390340268612
39,390000,0.016554784029722214,0.01861937716603279,0.01697390340268612
40,400000,0.016554784029722214,0.01861937716603279,0.01697390340268612
41,410000,0.016554784029722214,0.01861937716603279,0.01697390340268612
42,420000,0.016554784029722214,0.01861937716603279,0.01697390340268612
43,430000,0.016554784029722214,0.01861937716603279,0.01697390340268612
44,440000,0.016554784029722214,0.01861937716603279,0.01697390340268612
45,450000,0.016554784029722214,0.01861937716603279,0.01697390340268612
46,460000,0.016554784029722214,0.01861937716603279,0.01697390340268612
47,470000,0.016554784029722214,0.01861937716603279,0.01697390340268612
48,480000,0.016554784029722214,0.01861937716603279,0.01697390340268612
49,490000,0.016554784029722214,0.01861937716603279,0.01697390340268612
50,500000,0.016554784029722214,0.01861937716603279,0.01697390340268612
51,510000,0.016554784029722214,0.01861937716603279,0.01697390340268612
52,520000,0.016554784029722214,0.01861937716603279,0.01697390340268612
53,530000,0.016554784029722214,0.01861937716603279,0.01697390340268612
54,540000,0.016554784029722214,0.01861937716603279,0.01697390340268612
55,550000,0.016554784029722214,0.01861937716603279,0.01697390340268612
56,560000,0.016554784029722214,0.01861937716603279,0.01697390340268612
57,570000,0.016554784029722214,0.01861937716603279,0.01697390340268612
58,580000,0.016554784029722214,0.01861937716603279,0.01697390340268612
59,590000,0.016554784029722214,0.01861937716603279,0.01697390340268612
60,600000,0.016554784029722214,0.01861937716603279,0.01697390340268612
61,610000,0.016554784029722214,0.01861937716603279,0.01697390340268612
62,620000,0.016554784029722214,0.01861937716603279,0.01697390340268612
63,630000,0.016554784029722214,0.01861937716603279,0.01697390340268612
64,640000,0.016554784029722214,0.01861937716603279,0.01697390340268612
65,650000,0.016554784029722214,0.01861937716603279,0.01697390340268612
66,660000,0.016554784029722214,0.01861937716603279,0.01697390340268612
67,670000,0.016554784029722214,0.01861937716603279,0.01697390340268612
68,680000,0.016554784029722214,0.01861937716603279,0.01697390340268612
69,690000,0.016554784029722214,0.01861937716603279,0.01697390340268612
70,700000,0.016554784029722214,0.01861937716603279,0.01697390340268612
71,710000,0.016554784029722214,0.01861937716603279,0.01697390340268612
72,720000,0.016554784029722214,0.01861937716603279,0.01697390340268612
73,730000,0.016554784029722214,0.01861937716603279,0.01697390340268612
74,740000,0.016554784029722214,0.01861937716603279,0.01697390340268612
75,750000,0.016554784029722214,0.01861937716603279,0.01697390340268612
76,760000,0.016554784029722214,0.01861937716603279,0.01697390340268612
77,770000,0.016554784029722214,0.01861937716603279,0.01697390340268612
78,780000,0.016554784029722214,0.01861937716603279,0.01697390340268612
79,790000,0.016554784029722214,0.01861937716603279,0.01697390340268612
80,800000,0.016554784029722214,0.01861937716603279,0.01697390340268612
81,810000,0.016554784029722214,0.01861937716603279,0.01697390340268612
82,820000,0.016554784029722214,0.01861937716603279,0.01697390340268612
83,830000,0.016554784029722214,0.01861937716603279,0.01697390340268612
84,840000,0.016554784029722214,0.01861937716603279,0.01697390340268612
85,850000,0.016554784029722214,0.01861937716603279,0.01697390340268612
86,860000,0.016554784029722214,0.01861937716603279,0.01697390340268612
87,870000,0.016554784029722214,0.01861937716603279,0.01697390340268612
88,880000,0.016554784029722214,0.01861937716603279,0.01697390340268612
89,890000,0.016554784029722214,0.01861937716603279,0.01697390340268612
90,900000,0.016554784029722214,0.01861937716603279,0.01697390340268612
91,910000,0.016554784029722214,0.01861937716603279,0.01697390340268612
92,920000,0.016554784029722214,0.01861937716603279,0.01697390340268612
93,930000,0.016554784029722214,0.01861937716603279,0.01697390340268612
94,940000,0.016554784029722214,0.01861937716603279,0.01697390340268612
95,950000,0.016554784029722214,0.01861937716603279,0.01697390340268612
96,960000,0.016554784029722214,0.01861937716603279,0.01697390340268612
97,970000,0.016554784029722214,0.01861937716603279,0.01697390340268612
98,980000,0.016554784029722214,0.01861937716603279,0.01697390340268612
99,990000,0.016554784029722214,0.01861937716603279,0.01697390340268612
100,1000000,0.016554784029722214,0.01861937716603279,0.01697390340268612
101,1010000,0.016554784029722214,0.01861937716603279,0.01697390340268612
102,1020000,0.016554784029722214,0.01861937716603279,0.01697390340268612
103,1030000,0.016554784029722214,0.01861937716603279,0.01697390340268612
104,1040000,0.016554784029722214,0.01861937716603279,0.01697390340268612
105,1050000,0.016554784029722214,0.01861937716603279,0.01697390340268612
106,1060000,0.016554784029722214,0.01861937716603279,0.01697390340268612
107,1070000,0.016554784029722214,0.01861937716603279,0.01697390340268612
108,1080000,0.016554784029722214,0.01861937716603279,0.01697390340268612
109,1090000,0.016554784029722214,0.01861937716603279,0.01697390340268612
110,1100000,0.016554784029722214,0.01861937716603279,0.01697390340268612
111,1110000,0.016554784029722214,0.01861937716603279,0.01697390340268612
112,1120000,0.016554784029722214,0.01861937716603279,0.01697390340268612
113,1130000,0.016554784029722214,0.01861937716603279,0.01697390340268612
114,1140000,0.016554784029722214,0.01861937716603279,0.01697390340268612
115,1150000,0.016554784029722214,0.01861937716603279,0.01697390340268612
116,1160000,0.016554784029722214,0.01861937716603279,0.01697390340268612
117,1170000,0.016554784029722214,0.01861937716603279,0.01697390340268612
118,1180000,0.016554784029722214,0.01861937716603279,0.01697390340268612
119,1190000,0.016554784029722214,0.01861937716603279,0.01697390340268612
120,1200000,0.016554784029722214,0.01861937716603279,0.01697390340268612
121,1210000,0.016554784029722214,0.01861937716603279,0.01697390340268612
122,1220000,0.016554784029722214,0.01861937716603279,0.01697390340268612
123,1230000,0.016554784029722214,0.01861937716603279,0.01697390340268612
124,1240000,0.016554784029722214,0.01861937716603279,0.01697390340268612
125,1250000,0.016554784029722214,0.01861937716603279,0.01697390340268612
126,1260000,0.016554784029722214,0.01861937716603279,0.01697390340268612
127,1270000,0.016554784029722214,0.01861937716603279,0.01697390340268612
128,1280000,0.016554784029722214,0.01861937716603279,0.01697390340268612
129,1290000,0.016554784029722214,0.01861937716603279,0.01697390340268612
130,1300000,0.016554784029722214,0.01861937716603279,0.01697390340268612
131,1310000,0.016554784029722214,0.01861937716603279,0.01697390340268612
132,1320000,0.016554784029722214,0.01861937716603279,0.01697390340268612
133,1330000,0.016554784029722214,0.01861937716603279,0.01697390340268612
134,1340000,0.016554784029722214,0.01861937716603279,0.01697390340268612
135,1350000,0.016554784029722214,0.01861937716603279,0.01697390340268612
136,1360000,0.016554784029722214,0.01861937716603279,0.01697390340268612
137,1370000,0.016554784029722214,0.01861937716603279,0.01697390340268612
138,1380000,0.016554784029722214,0.01861937716603279,0.01697390340268612
139,1390000,0.016554784029722214,0.01861937716603279,0.01697390340268612
140,1400000,0.016554784029722214,0.01861937716603279,0.01697390340268612
141,1410000,0.016554784029722214,0.01861937716603279,0.01697390340268612
142,1420000,0.016554784029722214,0.01861937716603279,0.01697390340268612
143,1430000,0.016554784029722214,0.01861937716603279,0.01697390340268612
144,1440000,0.016554784029722214,0.01861937716603279,0.01697390340268612
145,1450000,0.016554784029722214,0.01861937716603279,0.01697390340268612
146,1460000,0.016554784029722214,0.01861937716603279,0.01697390340268612
147,1470000,0.016554784029722214,0.01861937716603279,0.01697390340268612
148,1480000,0.016554784029722214,0.01861937716603279,0.01697390340268612
149,1490000,0.016554784029722214,0.01861937716603279,0.01697390340268612
150,1500000,0.016554784029722214,0.01861937716603279,0.01697390340268612
151,1510000,0.016554784029722214,0.01861937716603279,0.01697390340268612
152,1520000,0.016554784029722214,0.01861937716603279,0.01697390340268612
153,1530000,0.016554784029722214,0.01861937716603279,0.01697390340268612
154,1540000,0.016554784029722214,0.01861937716603279,0.01697390340268612
155,1550000,0.016554784029722214,0.01861937716603279,0.01697390340268612
156,1560000,0.016554784029722214,0.01861937716603279,0.01697390340268612
157,1570000,0.016554784029722214,0.01861937716603279,0.01697390340268612
158,1580000,0.016554784029722214,0.01861937716603279,0.01697390340268612
159,1590000,0.016554784029722214,0.01861937716603279,0.01697390340268612
160,1600000,0.016554784029722214,0.01861937716603279,0.01697390340268612
161,1610000,0.016554784029722214,0.01861937716603279,0.01697390340268612
162,1620000,0.016554784029722214,0.01861937716603279,0.01697390340268612
163,1630000,0.016554784029722214,0.01861937716603279,0.01697390340268612
164,1640000,0.016554784029722214,0.01861937716603279,0.01697390340268612
165,1650000,0.016554784029722214,0.01861937716603279,0.01697390340268612
166,1660000,0.016554784029722214,0.01861937716603279,0.01697390340268612
167,1670000,0.016554784029722214,0.01861937716603279,0.01697390340268612
168,1680000,0.016554784029722214,0.01861937716603279,0.01697390340268612
169,1690000,0.016554784029722214,0.01861937716603279,0.01697390340268612
170,1700000,0.016554784029722214,0.01861937716603279,0.01697390340268612
171,1710000,0.016554784029722214,0.01861937716603279,0.01697390340268612
172,1720000,0.016554784029722214,0.01861937716603279,0.01697390340268612
173,1730000,0.016554784029722214,0.01861937716603279,0.01697390340268612
174,1740000,0.016554784029722214,0.01861937716603279,0.01697390340268612
175,1750000,0.016554784029722214,0.01861937716603279,0.01697390340268612
176,1760000,0.016554784029722214,0.01861937716603279,0.01697390340268612
177,1770000,0.016554784029722214,0.01861937716603279,0.01697390340268612
178,1780000,0.016554784029722214,0.01861937716603279,0.01697390340268612
179,1790000,0.016554784029722214,0.01861937716603279,0.01697390340268612
180,1800000,0.016554784029722214,0.01861937716603279,0.01697390340268612
181,1810000,0.016554784029722214,0.01861937716603279,0.01697390340268612
182,1820000,0.016554784029722214,0.01861937716603279,0.01697390340268612
183,1830000,0.016554784029722214,0.01861937716603279,0.01697390340268612
184,1840000,0.016554784029722214,0.01861937716603279,0.01697390340268612
185,1850000,0.016554784029722214,0.01861937716603279,0.01697390340268612
186,1860000,0.016554784029722214,0.01861937716603279,0.01697390340268612
187,1870000,0.016554784029722214,0.01861937716603279,0.01697390340268612
188,1880000,0.016554784029722214,0.01861937716603279,0.01697390340268612
189,1890000,0.016554784029722214,0.01861937716603279,0.01697390340268612
190,1900000,0.016554784029722214,0.01861937716603279,0.01697390340268612
191,1910000,0.016554784029722214,0.01861937716603279,0.01697390340268612
192,1920000,0.016554784029722214,0.01861937716603279,0.01697390340268612
193,1930000,0.016554784029722214,0.01861937716603279,0.01697390340268612
194,1940000,0.016554784029722214,0.01861937716603279,0.01697390340268612
195,1950000,0.016554784029722214,0.01861937716603279,0.01697390340268612
196,1960000,0.016554784029722214,0.01861937716603279,0.01697390340268612
197,1970000,0.016554784029722214,0.01861937716603279,0.01697390340268612
198,1980000,0.016554784029722214,0.01861937716603279,0.01697390340268612
199,1990000,0.016554784029722214,0.01861937716603279,0.01697390340268612
200,2000000,0.016554784029722214,0.01861937716603279,0.01697390340268612
201,2010000,0.016554784029722214,0.01861937716603279,0.01697390340268612
202,2020000,0.016554784029722214,0.01861937716603279,0.01697390340268612
203,2030000,0.016554784029722214,0.01861937716603279,0.01697390340268612
204,2040000,0.016554784029722214,0.01861937716603279,0.01697390340268612
205,2050000,0.016554784029722214,0.01861937716603279,0.01697390340268612
206,2060000,0.016554784029722214,0.01861937716603279,0.01697390340268612
207,2070000,0.016554784029722214,0.01861937716603279,0.01697390340268612
208,2080000,0.016554784029722214,0.01861937716603279,0.01697390340268612
209,2090000,0.016554784029722214,0.01861937716603279,0.01697390340268612
210,2100000,0.016554784029722214,0.01861937716603279,0.01697390340268612
211,2110000,0.016554784029722214,0.01861937716603279,0.01697390340268612
212,2120000,0.016554784029722214,0.01861937716603279,0.01697390340268612
213,2130000,0.016554784029722214,0.01861937716603279,0.01697390340268612
214,2140000,0.016554784029722214,0.01861937716603279,0.01697390340268612
215,2150000,0.016554784029722214,0.01861937716603279,0.01697390340268612
216,2160000,0.016554784029722214,0.01861937716603279,0.01697390340268612
217,2170000,0.016554784029722214,0.01861937716603279,0.01697390340268612
218,2180000,0.016554784029722214,0.01861937716603279,0.01697390340268612
219,2190000,0.016554784029722214,0.01861937716603279,0.01697390340268612
220,2200000,0.016554784029722214,0.01861937716603279,0.01697390340268612
221,2210000,0.016554784029722214,0.01861937716603279,0.01697390340268612
222,2220000,0.016554784029722214,0.01861937716603279,0.01697390340268612
223,2230000,0.016554784029722214,0.01861937716603279,0.01697390340268612
224,2240000,0.016554784029722214,0.01861937716603279,0.01697390340268612
225,2250000,0.016554784029722214,0.01861937716603279,0.01697390340268612
226,2260000,0.016554784029722214,0.01861937716603279,0.01697390340268612
227,2270000,0.016554784029722214,0.01861937716603279,0.01697390340268612
228,2280000,0.016554784029722214,0.01861937716603279,0.01697390340268612
229,2290000,0.016554784029722214,0.01861937716603279,0.01697390340268612
230,2300000,0.016554784029722214,0.01861937716603279,0.01697390340268612
231,2310000,0.016554784029722214,0.01861937716603279,0.01697390340268612
232,2320000,0.016554784029722214,0.01861937716603279,0.01697390340268612
233,2330000,0.016554784029722214,0.01861937716603279,0.01697390340268612
234,2340000,0.016554784029722214,0.01861937716603279,0.01697390340268612
235,2350000,0.016554784029722214,0.01861937716603279,0.01697390340268612
236,2360000,0.016554784029722214,0.01861937716603279,0.01697390340268612
237,2370000,0.016554784029722214,0.01861937716603279,0.01697390340268612
238,2380000,0.016554784029722214,0.01861937716603279,0.01697390340268612
239,2390000,0.016554784029722214,0.01861937716603279,0.01697390340268612
240,2400000,0.016554784029722214,0.01861937716603279,0.01697390340268612
241,2410000,0.016554784029722214,0.01861937716603279,0.01697390340268612
242,2420000,0.016554784029722214,0.01861937716603279,0.01697390340268612
243,2430000,0.016554784029722214,0.01861937716603279,0.01697390340268612
244,2440000,0.016554784029722214,0.01861937716603279,0.01697390340268612
245,2450000,0.016554784029722214,0.01861937716603279,0.01697390340268612
246,2460000,0.016554784029722214,0.01861937716603279,0.01697390340268612
247,2470000,0.016554784029722214,0.01861937716603279,0.01697390340268612
248,2480000,0.016554784029722214,0.01861937716603279,0.01697390340268612
249,2490000,0.016554784029722214,0.01861937716603279,0.01697390340268612
250,2500000,0.016554784029722214,0.01861937716603279,0.01697390340268612
251,2510000,0.016554784029722214,0.01861937716603279,0.01697390340268612
252,2520000,0.016554784029722214,0.01861937716603279,0.01697390340268612
253,2530000,0.016554784029722214,0.01861937716603279,0.01697390340268612
254,2540000,0.016554784029722214,0.01861937716603279,0.01697390340268612
255,2550000,0.016554784029722214,0.01861937716603279,0.01697390340268612
256,2560000,0.016554784029722214,0.01861937716603279,0.01697390340268612
257,2570000,0.016554784029722214,0.01861937716603279,0.01697390340268612
258,2580000,0.016554784029722214,0.01861937716603279,0.01697390340268612
259,2590000,0.016554784029722214,0.01861937716603279,0.01697390340268612
260,2600000,0.016554784029722214,0.01861937716603279,0.01697390340268612
261,2610000,0.016554784029722214,0.01861937716603279,0.01697390340268612
262,2620000,0.016554784029722214,0.01861937716603279,0.01697390340268612
263,2630000,0.016554784029722214,0.01861937716603279,0.01697390340268612
264,2640000,0.016554784029722214,0.01861937716603279,0.01697390340268612
265,2650000,0.016554784029722214,0.01861937716603279,0.01697390340268612
266,2660000,0.016554784029722214,0.01861937716603279,0.01697390340268612
267,2670000,0.016554784029722214,0.01861937716603279,0.01697390340268612
268,2680000,0.016554784029722214,0.01861937716603279,0.01697390340268612
269,2690000,0.016554784029722214,0.01861937716603279,0.01697390340268612
270,2700000,0.016554784029722214,0.01861937716603279,0.01697390340268612
271,2710000,0.016554784029722214,0.01861937716603279,0.01697390340268612
272,2720000,0.016554784029722214,0.01861937716603279,0.01697390340268612
273,2730000,0.016554784029722214,0.01861937716603279,0.01697390340268612
274,2740000,0.016554784029722214,0.01861937716603279,0.01697390340268612
275,2750000,0.016554784029722214,0.01861937716603279,0.01697390340268612
276,2760000,0.016554784029722214,0.01861937716603279,0.01697390340268612
277,2770000,0.016554784029722214,0.01861937716603279,0.01697390340268612
278,2780000,0.016554784029722214,0.01861937716603279,0.01697390340268612
279,2790000,0.016554784029722214,0.01861937716603279,0.01697390340268612
280,2800000,0.016554784029722214,0.01861937716603279,0.01697390340268612
281,2810000,0.016554784029722214,0.01861937716603279,0.01697390340268612
282,2820000,0.016554784029722214,0.01861937716603279,0.01697390340268612
283,2830000,0.016554784029722214,0.01861937716603279,0.01697390340268612
284,2840000,0.016554784029722214,0.01861937716603279,0.01697390340268612
285,2850000,0.016554784029722214,0.01861937716603279,0.01697390340268612
286,2860000,0.016554784029722214,0.01861937716603279,0.01697390340268612
287,2870000,0.016554784029722214,0.01861937716603279,0.01697390340268612
288,2880000,0.016554784029722214,0.01861937716603279,0.01697390340268612
289,2890000,0.016554784029722214,0.01861937716603279,0.01697390340268612
290,2900000,0.016554784029722214,0.01861937716603279,0.01697390340268612
291,2910000,0.016554784029722214,0.01861937716603279,0.01697390340268612
292,2920000,0.016554784029722214,0.01861937716603279,0.01697390340268612
293,2930000,0.016554784029722214,0.01861937716603279,0.01697390340268612
294,2940000,0.016554784029722214,0.01861937716603279,0.01697390340268612
295,2950000,0.016554784029722214,0.01861937716603279,0.01697390340268612
296,2960000,0.016554784029722214,0.01861937716603279,0.01697390340268612
297,2970000,0.016554784029722214,0.01861937716603279,0.01697390340268612
298,2980000,0.016554784029722214,0.01861937716603279,0.01697390340268612
299,2990000,0.016554784029722214,0.01861937716603279,0.01697390340268612
300,3000000,0.016554784029722214,0.01861937716603279,0.01697390340268612
301,3010000,0.016554784029722214,0.01861937716603279,0.01697390340268612
302,3020000,0.016554784029722214,0.01861937716603279,0.01697390340268612
303,3030000,0.016554784029722214,0.01861937716603279,0.01697390340268612
304,3040000,0.016554784029722214,0.01861937716603279,0.01697390340268612
305,3050000,0.016554784029722214,0.01861937716603279,0.01697390340268612
306,3060000,0.016554784029722214,0.01861937716603279,0.01697390340268612
307,3070000,0.016554784029722214,0.01861937716603279,0.01697390340268612
308,3080000,0.016554784029722214,0.01861937716603279,0.01697390340268612
309,3090000,0.016554784029722214,0.01861937716603279,0.01697390340268612
310,3100000,0.016554784029722214,0.01861937716603279,0.01697390340268612
311,3110000,0.016554784029722214,0.01861937716603279,0.01697390340268612
312,3120000,0.016554784029722214,0.01861937716603279,0.01697390340268612
313,3130000,0.016554784029722214,0.01861937716603279,0.01697390340268612
314,3140000,0.016554784029722214,0.01861937716603279,0.01697390340268612
315,3150000,0.016554784029722214,0.01861937716603279,0.01697390340268612
316,3160000,0.016554784029722214,0.01861937716603279,0.01697390340268612
317,3170000,0.016554784029722214,0.01861937716603279,0.01697390340268612
318,3180000,0.016554784029722214,0.01861937716603279,0.01697390340268612
319,3190000,0.016554784029722214,0.01861937716603279,0.01697390340268612
320,3200000,0.016554784029722214,0.01861937716603279,0.01697390340268612
321,3210000,0.016554784029722214,0.01861937716603279,0.01697390340268612
322,3220000,0.016554784029722214,0.01861937716603279,0.01697390340268612
323,3230000,0.016554784029722214,0.01861937716603279,0.01697390340268612
324,3240000,0.016554784029722214,0.01861937716603279,0.01697390340268612
325,3250000,0.016554784029722214,0.01861937716603279,0.01697390340268612
326,3260000,0.016554784029722214,0.01861937716603279,0.01697390340268612
327,3270000,0.016554784029722214,0.01861937716603279,0.01697390340268612
328,3280000,0.016554784029722214,0.01861937716603279,0.01697390340268612
329,3290000,0.016554784029722214,0.01861937716603279,0.01697390340268612
330,3300000,0.016554784029722214,0.01861937716603279,0.01697390340268612
331,3310000,0.016554784029722214,0.01861937716603279,0.01697390340268612
332,3320000,0.016554784029722214,0.01861937716603279,0.01697390340268612
333,3330000,0.016554784029722214,0.01861937716603279,0.01697390340268612
334,3340000,0.016554784029722214,0.01861937716603279,0.01697390340268612
335,3350000,0.016554784029722214,0.01861937716603279,0.01697390340268612
336,3360000,0.016554784029722214,0.01861937716603279,0.01697390340268612
337,3370000,0.016554784029722214,0.01861937716603279,0.01697390340268612
338,3380000,0.016554784029722214,0.01861937716603279,0.01697390340268612
339,3390000,0.016554784029722214,0.01861937716603279,0.01697390340268612
340,3400000,0.016554784029722214,0.01861937716603279,0.01697390340268612
341,3410000,0.016554784029722214,0.01861937716603279,0.01697390340268612
342,3420000,0.016554784029722214,0.01861937716603279,0.01697390340268612
343,3430000,0.016554784029722214,0.01861937716603279,0.01697390340268612
344,3440000,0.016554784029722214,0.01861937716603279,0.01697390340268612
345,3450000,0.016554784029722214,0.01861937716603279,0.01697390340268612
346,3460000,0.016554784029722214,0.01861937716603279,0.01697390340268612
347,3470000,0.016554784029722214,0.01861937716603279,0.01697390340268612
348,3480000,0.016554784029722214,0.01861937716603279,0.01697390340268612
349,3490000,0.016554784029722214,0.01861937716603279,0.01697390340268612
350,3500000,0.016554784029722214,0.01861937716603279,0.01697390340268612
351,3510000,0.016554784029722214,0.01861937716603279,0.01697390340268612
352,3520000,0.016554784029722214,0.01861937716603279,0.01697390340268612
353,3530000,0.016554784029722214,0.01861937716603279,0.01697390340268612
354,3540000,0.016554784029722214,0.01861937716603279,0.01697390340268612
355,3550000,0.016554784029722214,0.01861937716603279,0.01697390340268612
356,3560000,0.016554784029722214,0.01861937716603279,0.01697390340268612
357,3570000,0.016554784029722214,0.01861937716603279,0.01697390340268612
358,3580000,0.016554784029722214,0.01861937716603279,0.01697390340268612
359,3590000,0.016554784029722214,0.01861937716603279,0.01697390340268612
360,3600000,0.016554784029722214,0.01861937716603279,0.01697390340268612
361,3610000,0.016554784029722214,0.01861937716603279,0.01697390340268612
362,3620000,0.016554784029722214,0.01861937716603279,0.01697390340268612
363,3630000,0.016554784029722214,0.01861937716603279,0.01697390340268612
364,3640000,0.016554784029722214,0.01861937716603279,0.01697390340268612
365,3650000,0.016554784029722214,0.01861937716603279,0.01697390340268612
366,3660000,0.016554784029722214,0.01861937716603279,0.01697390340268612
367,3670000,0.016554784029722214,0.01861937716603279,0.01697390340268612
368,3680000,0.016554784029722214,0.01861937716603279,0.01697390340268612
369,3690000,0.016554784029722214,0.01861937716603279,0.01697390340268612
370,3700000,0.016554784029722214,0.01861937716603279,0.01697390340268612
371,3710000,0.016554784029722214,0.01861937716603279,0.01697390340268612
372,3720000,0.016554784029722214,0.01861937716603279,0.01697390340268612
373,3730000,0.016554784029722214,0.01861937716603279,0.01697390340268612
374,3740000,0.016554784029722214,0.01861937716603279,0.01697390340268612
375,3750000,0.016554784029722214,0.01861937716603279,0.01697390340268612
376,3760000,0.016554784029722214,0.01861937716603279,0.01697390340268612
377,3770000,0.016554784029722214,0.01861937716603279,0.01697390340268612
378,3780000,0.016554784029722214,0.01861937716603279,0.01697390340268612
379,3790000,0.016554784029722214,0.01861937716603279,0.01697390340268612
380,3800000,0.016554784029722214,0.01861937716603279,0.01697390340268612
381,3810000,0.016554784029722214,0.01861937716603279,0.01697390340268612
382,3820000,0.016554784029722214,0.01861937716603279,0.01697390340268612
383,3830000,0.016554784029722214,0.01861937716603279,0.01697390340268612
384,3840000,0.016554784029722214,0.01861937716603279,0.01697390340268612
385,3850000,0.016554784029722214,0.01861937716603279,0.01697390340268612
386,3860000,0.016554784029722214,0.01861937716603279,0.01697390340268612
387,3870000,0.016554784029722214,0.01861937716603279,0.01697390340268612
388,3880000,0.016554784029722214,0.01861937716603279,0.01697390340268612
389,3890000,0.016554784029722214,0.01861937716603279,0.01697390340268612
390,3900000,0.016554784029722214,0.01861937716603279,0.01697390340268612
391,3910000,0.016554784029722214,0.01861937716603279,0.01697390340268612
392,3920000,0.016554784029722214,0.01861937716603279,0.01697390340268612
393,3930000,0.016554784029722214,0.01861937716603279,0.01697390340268612
394,3940000,0.016554784029722214,0.01861937716603279,0.01697390340268612
395,3950000,0.016554784029722214,0.01861937716603279,0.01697390340268612
396,3960000,0.016554784029722214,0.01861937716603279,0.01697390340268612
397,3970000,0.016554784029722214,0.01861937716603279,0.01697390340268612
398,3980000,0.016554784029722214,0.01861937716603279,0.01697390340268612
399,3990000,0.016554784029722214,0.01861937716603279,0.01697390340268612
400,4000000,0.016554784029722214,0.01861937716603279,0.01697390340268612
401,4010000,0.016554784029722214,0.01861937716603279,0.01697390340268612
402,4020000,0.016554784029722214,0.01861937716603279,0.01697390340268612
403,4030000,0.016554784029722214,0.01861937716603279,0.01697390340268612
404,4040000,0.016554784029722214,0.01861937716603279,0.01697390340268612
405,4050000,0.016554784029722214,0.01861937716603279,0.01697390340268612
406,4060000,0.016554784029722214,0.01861937716603279,0.01697390340268612
407,4070000,0.016554784029722214,0.01861937716603279,0.01697390340268612
408,4080000,0.016554784029722214,0.01861937716603279,0.01697390340268612
409,4090000,0.016554784029722214,0.01861937716603279,0.01697390340268612
410,4100000,0.016554784029722214,0.01861937716603279,0.01697390340268612
411,4110000,0.016554784029722214,0.01861937716603279,0.01697390340268612
412,4120000,0.016554784029722214,0.01861937716603279,0.01697390340268612
413,4130000,0.016554784029722214,0.01861937716603279,0.01697390340268612
414,4140000,0.016554784029722214,0.01861937716603279,0.01697390340268612
415,4150000,0.016554784029722214,0.01861937716603279,0.01697390340268612
416,4160000,0.016554784029722214,0.01861937716603279,0.01697390340268612
417,4170000,0.016554784029722214,0.01861937716603279,0.01697390340268612
418,4180000,0.016554784029722214,0.01861937716603279,0.01697390340268612
419,4190000,0.016554784029722214,0.01861937716603279,0.01697390340268612
420,4200000,0.016554784029722214,0.01861937716603279,0.01697390340268612
421,4210000,0.016554784029722214,0.01861937716603279,0.01697390340268612
422,4220000,0.016554784029722214,0.01861937716603279,0.01697390340268612
423,4230000,0.016554784029722214,0.01861937716603279,0.01697390340268612
424,4240000,0.016554784029722214,0.01861937716603279,0.01697390340268612
425,4250000,0.016554784029722214,0.01861937716603279,0.01697390340268612
426,4260000,0.016554784029722214,0.01861937716603279,0.01697390340268612
427,4270000,0.016554784029722214,0.01861937716603279,0.01697390340268612
428,4280000,0.016554784029722214,0.01861937716603279,0.01697390340268612
429,4290000,0.016554784029722214,0.01861937716603279,0.01697390340268612
430,4300000,0.016554784029722214,0.01861937716603279,0.01697390340268612
431,4310000,0.016554784029722214,0.01861937716603279,0.01697390340268612
432,4320000,0.016554784029722214,0.01861937716603279,0.01697390340268612
433,4330000,0.016554784029722214,0.01861937716603279,0.01697390340268612
434,4340000,0.016554784029722214,0.01861937716603279,0.01697390340268612
435,4350000,0.016554784029722214,0.01861937716603279,0.01697390340268612
436,4360000,0.016554784029722214,0.01861937716603279,0.01697390340268612
437,4370000,0.016554784029722214,0.01861937716603279,0.01697390340268612
438,4380000,0.016554784029722214,0.01861937716603279,0.01697390340268612
439,4390000,0.016554784029722214,0.01861937716603279,0.01697390340268612
440,4400000,0.016554784029722214,0.01861937716603279,0.01697390340268612
441,4410000,0.016554784029722214,0.01861937716603279,0.01697390340268612
442,4420000,0.016554784029722214,0.01861937716603279,0.01697390340268612
443,4430000,0.016554784029722214,0.01861937716603279,0.01697390340268612
444,4440000,0.016554784029722214,0.01861937716603279,0.01697390340268612
445,4450000,0.016554784029722214,0.01861937716603279,0.01697390340268612
446,4460000,0.016554784029722214,0.01861937716603279,0.01697390340268612
447,4470000,0.016554784029722214,0.01861937716603279,0.01697390340268612
448,4480000,0.016554784029722214,0.01861937716603279,0.01697390340268612
449,4490000,0.016554784029722214,0.01861937716603279,0.01697390340268612
450,4500000,0.016554784029722214,0.01861937716603279,0.01697390340268612
451,4510000,0.016554784029722214,0.01861937716603279,0.01697390340268612
452,4520000,0.016554784029722214,0.01861937716603279,0.01697390340268612
453,4530000,0.016554784029722214,0.01861937716603279,0.01697390340268612
454,4540000,0.016554784029722214,0.01861937716603279,0.01697390340268612
455,4550000,0.016554784029722214,0.01861937716603279,0.01697390340268612
456,4560000,0.016554784029722214,0.01861937716603279,0.01697390340268612
457,4570000,0.016554784029722214,0.01861937716603279,0.01697390340268612
458,4580000,0.016554784029722214,0.01861937716603279,0.01697390340268612
459,4590000,0.016554784029722214,0.01861937716603279,0.01697390340268612
460,4600000,0.016554784029722214,0.01861937716603279,0.01697390340268612
461,4610000,0.016554784029722214,0.01861937716603279,0.01697390340268612
462,4620000,0.016554784029722214,0.01861937716603279,0.01697390340268612
463,4630000,0.016554784029722214,0.01861937716603279,0.01697390340268612
464,4640000,0.016554784029722214,0.01861937716603279,0.01697390340268612
465,4650000,0.016554784029722214,0.01861937716603279,0.01697390340268612
466,4660000,0.016554784029722214,0.01861937716603279,0.01697390340268612
467,4670000,0.016554784029722214,0.01861937716603279,0.01697390340268612
468,4680000,0.016554784029722214,0.01861937716603279,0.01697390340268612
469,4690000,0.016554784029722214,0.01861937716603279,0.01697390340268612
470,4700000,0.016554784029722214,0.01861937716603279,0.01697390340268612
471,4710000,0.016554784029722214,0.01861937716603279,0.01697390340268612
472,4720000,0.016554784029722214,0.01861937716603279,0.01697390340268612
473,4730000,0.016554784029722214,0.01861937716603279,0.01697390340268612
474,4740000,0.016554784029722214,0.01861937716603279,0.01697390340268612
475,4750000,0.016554784029722214,0.01861937716603279,0.01697390340268612
476,4760000,0.016554784029722214,0.01861937716603279,0.01697390340268612
477,4770000,0.016554784029722214,0.01861937716603279,0.01697390340268612
478,4780000,0.016554784029722214,0.01861937716603279,0.01697390340268612
479,4790000,0.016554784029722214,0.01861937716603279,0.01697390340268612
480,4800000,0.016554784029722214,0.01861937716603279,0.01697390340268612
481,4810000,0.016554784029722214,0.01861937716603279,0.01697390340268612
482,4820000,0.016554784029722214,0.01861937716603279,0.01697390340268612
483,4830000,0.016554784029722214,0.01861937716603279,0.01697390340268612
484,4840000,0.016554784029722214,0.01861937716603279,0.01697390340268612
485,4850000,0.016554784029722214,0.01861937716603279,0.01697390340268612
486,4860000,0.016554784029722214,0.01861937716603279,0.01697390340268612
487,4870000,0.016554784029722214,0.01861937716603279,0.01697390340268612
488,4880000,0.016554784029722214,0.01861937716603279,0.01697390340268612
489,4890000,0.016554784029722214,0.01861937716603279,0.01697390340268612
490,4900000,0.016554784029722214,0.01861937716603279,0.01697390340268612
491,4910000,0.016554784029722214,0.01861937716603279,0.01697390340268612
492,4920000,0.016554784029722214,0.01861937716603279,0.01697390340268612
493,4930000,0.016554784029722214,0.01861937716603279,0.01697390340268612
494,4940000,0.016554784029722214,0.01861937716603279,0.01697390340268612
495,4950000,0.016554784029722214,0.01861937716603279,0.01697390340268612
496,4960000,0.016554784029722214,0.01861937716603279,0.01697390340268612
497,4970000,0.016554784029722214,0.01861937716603279,0.01697390340268612
498,4980000,0.016554784029722214,0.01861937716603279,0.01697390340268612
499,4990000,0.016554784029722214,0.01861937716603279,0.01697390340268612
500,5000000,0.016554784029722214,0.01861937716603279,0.01697390340268612
501,5010000,0.016554784029722214,0.01861937716603279,0.01697390340268612
502,5020000,0.016554784029722214,0.01861937716603279,0.01697390340268612
503,5030000,0.016554784029722214,0.01861937716603279,0.01697390340268612
504,5040000,0.016554784029722214,0.01861937716603279,0.01697390340268612
505,5050000,0.016554784029722214,0.01861937716603279,0.01697390340268612
506,5060000,0.016554784029722214,0.01861937716603279,0.01697390340268612
507,5070000,0.016554784029722214,0.01861937716603279,0.01697390340268612
508,5080000,0.016554784029722214,0.01861937716603279,0.01697390340268612
509,5090000,0.016554784029722214,0.01861937716603279,0.01697390340268612
510,5100000,0.016554784029722214,0.01861937716603279,0.01697390340268612
511,5110000,0.016554784029722214,0.01861937716603279,0.01697390340268612
512,5120000,0.016554784029722214,0.01861937716603279,0.01697390340268612
513,5130000,0.016554784029722214,0.01861937716603279,0.01697390340268612
514,5140000,0.016554784029722214,0.01861937716603279,0.01697390340268612
515,5150000,0.016554784029722214,0.01861937716603279,0.01697390340268612
516,5160000,0.016554784029722214,0.01861937716603279,0.01697390340268612
517,5170000,0.016554784029722214,0.01861937716603279,0.01697390340268612
518,5180000,0.016554784029722214,0.01861937716603279,0.01697390340268612
519,5190000,0.016554784029722214,0.01861937716603279,0.01697390340268612
520,5200000,0.016554784029722214,0.01861937716603279,0.01697390340268612
521,5210000,0.016554784029722214,0.01861937716603279,0.01697390340268612
522,5220000,0.016554784029722214,0.01861937716603279,0.01697390340268612
523,5230000,0.016554784029722214,0.01861937716603279,0.01697390340268612
524,5240000,0.016554784029722214,0.01861937716603279,0.01697390340268612
525,5250000,0.016554784029722214,0.01861937716603279,0.01697390340268612
526,5260000,0.016554784029722214,0.01861937716603279,0.01697390340268612
527,5270000,0.016554784029722214,0.01861937716603279,0.01697390340268612
528,5280000,0.016554784029722214,0.01861937716603279,0.01697390340268612
529,5290000,0.016554784029722214,0.01861937716603279,0.01697390340268612
530,5300000,0.016554784029722214,0.01861937716603279,0.01697390340268612
531,5310000,0.016554784029722214,0.01861937716603279,0.01697390340268612
532,5320000,0.016554784029722214,0.01861937716603279,0.01697390340268612
533,5330000,0.016554784029722214,0.01861937716603279,0.01697390340268612
534,5340000,0.016554784029722214,0.01861937716603279,0.01697390340268612
535,5350000,0.016554784029722214,0.01861937716603279,0.01697390340268612
536,5360000,0.016554784029722214,0.01861937716603279,0.01697390340268612
537,5370000,0.016554784029722214,0.01861937716603279,0.01697390340268612
538,5380000,0.016554784029722214,0.01861937716603279,0.01697390340268612
539,5390000,0.016554784029722214,0.01861937716603279,0.01697390340268612
540,5400000,0.016554784029722214,0.01861937716603279,0.01697390340268612
541,5410000,0.016554784029722214,0.01861937716603279,0.01697390340268612
542,5420000,0.016554784029722214,0.01861937716603279,0.01697390340268612
543,5430000,0.016554784029722214,0.01861937716603279,0.01697390340268612
544,5440000,0.016554784029722214,0.01861937716603279,0.01697390340268612
545,5450000,0.016554784029722214,0.01861937716603279,0.01697390340268612
546,5460000,0.016554784029722214,0.01861937716603279,0.01697390340268612
547,5470000,0.016554784029722214,0.01861937716603279,0.01697390340268612
548,5480000,0.016554784029722214,0.01861937716603279,0.01697390340268612
549,5490000,0.016554784029722214,0.01861937716603279,0.01697390340268612
550,5500000,0.016554784029722214,0.01861937716603279,0.01697390340268612
551,5510000,0.016554784029722214,0.01861937716603279,0.01697390340268612
552,5520000,0.016554784029722214,0.01861937716603279,0.01697390340268612
553,5530000,0.016554784029722214,0.01861937716603279,0.01697390340268612
554,5540000,0.016554784029722214,0.01861937716603279,0.01697390340268612
555,5550000,0.016554784029722214,0.01861937716603279,0.01697390340268612
556,5560000,0.016554784029722214,0.01861937716603279,0.01697390340268612
557,5570000,0.016554784029722214,0.01861937716603279,0.01697390340268612
558,5580000,0.016554784029722214,0.01861937716603279,0.01697390340268612
559,5590000,0.016554784029722214,0.01861937716603279,0.01697390340268612
560,5600000,0.016554784029722214,0.01861937716603279,0.01697390340268612
561,5610000,0.016554784029722214,0.01861937716603279,0.01697390340268612
562,5620000,0.016554784029722214,0.01861937716603279,0.01697390340268612
563,5630000,0.016554784029722214,0.01861937716603279,0.01697390340268612
564,5640000,0.016554784029722214,0.01861937716603279,0.01697390340268612
565,5650000,0.016554784029722214,0.01861937716603279,0.01697390340268612
566,5660000,0.016554784029722214,0.01861937716603279,0.01697390340268612
567,5670000,0.016554784029722214,0.01861937716603279,0.01697390340268612
568,5680000,0.016554784029722214,0.01861937716603279,0.01697390340268612
569,5690000,0.016554784029722214,0.01861937716603279,0.01697390340268612
570,5700000,0.016554784029722214,0.01861937716603279,0.01697390340268612
571,5710000,0.016554784029722214,0.01861937716603279,0.01697390340268612
572,5720000,0.016554784029722214,0.01861937716603279,0.01697390340268612
573,5730000,0.016554784029722214,0.01861937716603279,0.01697390340268612
574,5740000,0.016554784029722214,0.01861937716603279,0.01697390340268612
575,5750000,0.016554784029722214,0.01861937716603279,0.01697390340268612
576,5760000,0.016554784029722214,0.01861937716603279,0.01697390340268612
577,5770000,0.016554784029722214,0.01861937716603279,0.01697390340268612
578,5780000,0.016554784029722214,0.01861937716603279,0.01697390340268612
579,5790000,0.016554784029722214,0.01861937716603279,0.01697390340268612
580,5800000,0.016554784029722214,0.01861937716603279,0.01697390340268612
581,5810000,0.016554784029722214,0.01861937716603279,0.01697390340268612
582,5820000,0.016554784029722214,0.01861937716603279,0.01697390340268612
583,5830000,0.016554784029722214,0.01861937716603279,0.01697390340268612
584,5840000,0.016554784029722214,0.01861937716603279,0.01697390340268612
585,5850000,0.016554784029722214,0.01861937716603279,0.01697390340268612
586,5860000,0.016554784029722214,0.01861937716603279,0.01697390340268612
587,5870000,0.016554784029722214,0.01861937716603279,0.01697390340268612
588,5880000,0.016554784029722214,0.01861937716603279,0.01697390340268612
589,5890000,0.016554784029722214,0.01861937716603279,0.01697390340268612
590,5900000,0.016554784029722214,0.01861937716603279,0.01697390340268612
591,5910000,0.016554784029722214,0.01861937716603279,0.01697390340268612
592,5920000,0.016554784029722214,0.01861937716603279,0.01697390340268612
593,5930000,0.016554784029722214,0.01861937716603279,0.01697390340268612
594,5940000,0.016554784029722214,0.01861937716603279,0.01697390340268612
595,5950000,0.016554784029722214,0.01861937716603279,0.01697390340268612
596,5960000,0.016554784029722214,0.01861937716603279,0.01697390340268612
597,5970000,0.016554784029722214,0.01861937716603279,0.01697390340268612
598,5980000,0.016554784029722214,0.01861937716603279,0.01697390340268612
599,5990000,0.016554784029722214,0.01861937716603279,0.01697390340268612
600,6000000,0.016554784029722214,0.01861937716603279,0.01697390340268612
601,6010000,0.016554784029722214,0.01861937716603279,0.01697390340268612
602,6020000,0.016554784029722214,0.01861937716603279,0.01697390340268612
603,6030000,0.016554784029722214,0.01861937716603279,0.01697390340268612
604,6040000,0.016554784029722214,0.01861937716603279,0.01697390340268612
605,6050000,0.016554784029722214,0.01861937716603279,0.01697390340268612
606,6060000,0.016554784029722214,0.01861937716603279,0.01697390340268612
607,6070000,0.016554784029722214,0.01861937716603279,0.01697390340268612
608,6080000,0.016554784029722214,0.01861937716603279,0.01697390340268612
609,6090000,0.016554784029722214,0.01861937716603279,0.01697390340268612
610,6100000,0.016554784029722214,0.01861937716603279,0.01697390340268612
611,6110000,0.016554784029722214,0.01861937716603279,0.01697390340268612
612,6120000,0.016554784029722214,0.01861937716603279,0.01697390340268612
613,6130000,0.016554784029722214,0.01861937716603279,0.01697390340268612
614,6140000,0.016554784029722214,0.01861937716603279,0.01697390340268612
615,6150000,0.016554784029722214,0.01861937716603279,0.01697390340268612
616,6160000,0.016554784029722214,0.01861937716603279,0.01697390340268612
617,6170000,0.016554784029722214,0.01861937716603279,0.01697390340268612
618,6180000,0.016554784029722214,0.01861937716603279,0.01697390340268612
619,6190000,0.016554784029722214,0.01861937716603279,0.01697390340268612
620,6200000,0.016554784029722214,0.01861937716603279,0.01697390340268612
621,6210000,0.016554784029722214,0.01861937716603279,0.01697390340268612
622,6220000,0.016554784029722214,0.01861937716603279,0.01697390340268612
623,6230000,0.016554784029722214,0.01861937716603279,0.01697390340268612
624,6240000,0.016554784029722214,0.01861937716603279,0.01697390340268612
625,6250000,0.016554784029722214,0.01861937716603279,0.01697390340268612
626,6260000,0.016554784029722214,0.01861937716603279,0.01697390340268612
627,6270000,0.016554784029722214,0.01861937716603279,0.01697390340268612
628,6280000,0.016554784029722214,0.01861937716603279,0.01697390340268612
629,6290000,0.016554784029722214,0.01861937716603279,0.01697390340268612
630,6300000,0.016554784029722214,0.01861937716603279,0.01697390340268612
631,6310000,0.016554784029722214,0.01861937716603279,0.01697390340268612
632,6320000,0.016554784029722214,0.01861937716603279,0.01697390340268612
633,6330000,0.016554784029722214,0.01861937716603279,0.01697390340268612
634,6340000,0.016554784029722214,0.01861937716603279,0.01697390340268612
635,6350000,0.016554784029722214,0.01861937716603279,0.01697390340268612
636,6360000,0.016554784029722214,0.01861937716603279,0.01697390340268612
637,6370000,0.016554784029722214,0.01861937716603279,0.01697390340268612
638,6380000,0.016554784029722214,0.01861937716603279,0.01697390340268612
639,6390000,0.016554784029722214,0.01861937716603279,0.01697390340268612
640,6400000,0.016554784029722214,0.01861937716603279,0.01697390340268612
641,6410000,0.016554784029722214,0.01861937716603279,0.01697390340268612
642,6420000,0.016554784029722214,0.01861937716603279,0.01697390340268612
643,6430000,0.016554784029722214,0.01861937716603279,0.01697390340268612
644,6440000,0.016554784029722214,0.01861937716603279,0.01697390340268612
645,6450000,0.016554784029722214,0.01861937716603279,0.01697390340268612
646,6460000,0.016554784029722214,0.01861937716603279,0.01697390340268612
647,6470000,0.016554784029722214,0.01861937716603279,0.01697390340268612
648,6480000,0.016554784029722214,0.01861937716603279,0.01697390340268612
649,6490000,0.016554784029722214,0.01861937716603279,0.01697390340268612
650,6500000,0.016554784029722214,0.01861937716603279,0.01697390340268612
651,6510000,0.016554784029722214,0.01861937716603279,0.01697390340268612
652,6520000,0.016554784029722214,0.01861937716603279,0.01697390340268612
653,6530000,0.016554784029722214,0.01861937716603279,0.01697390340268612
654,6540000,0.016554784029722214,0.01861937716603279,0.01697390340268612
655,6550000,0.016554784029722214,0.01861937716603279,0.01697390340268612
656,6560000,0.016554784029722214,0.01861937716603279,0.01697390340268612
657,6570000,0.016554784029722214,0.01861937716603279,0.01697390340268612
658,6580000,0.016554784029722214,0.01861937716603279,0.01697390340268612
659,6590000,0.016554784029722214,0.01861937716603279,0.01697390340268612
660,6600000,0.016554784029722214,0.01861937716603279,0.01697390340268612
661,6610000,0.016554784029722214,0.01861937716603279,0.01697390340268612
662,6620000,0.016554784029722214,0.01861937716603279,0.01697390340268612
663,6630000,0.016554784029722214,0.01861937716603279,0.01697390340268612
664,6640000,0.016554784029722214,0.01861937716603279,0.01697390340268612
665,6650000,0.016554784029722214,0.01861937716603279,0.01697390340268612
666,6660000,0.016554784029722214,0.01861937716603279,0.01697390340268612
667,6670000,0.016554784029722214,0.01861937716603279,0.01697390340268612
668,6680000,0.016554784029722214,0.01861937716603279,0.01697390340268612
669,6690000,0.016554784029722214,0.01861937716603279,0.01697390340268612
670,6700000,0.016554784029722214,0.01861937716603279,0.01697390340268612
671,6710000,0.016554784029722214,0.01861937716603279,0.01697390340268612
672,6720000,0.016554784029722214,0.01861937716603279,0.01697390340268612
673,6730000,0.016554784029722214,0.01861937716603279,0.01697390340268612
674,6740000,0.016554784029722214,0.01861937716603279,0.01697390340268612
675,6750000,0.016554784029722214,0.01861937716603279,0.01697390340268612
676,6760000,0.016554784029722214,0.01861937716603279,0.01697390340268612
677,6770000,0.016554784029722214,0.01861937716603279,0.01697390340268612
678,6780000,0.016554784029722214,0.01861937716603279,0.01697390340268612
679,6790000,0.016554784029722214,0.01861937716603279,0.01697390340268612
680,6800000,0.016554784029722214,0.01861937716603279,0.01697390340268612
681,6810000,0.016554784029722214,0.01861937716603279,0.01697390340268612
682,6820000,0.016554784029722214,0.01861937716603279,0.01697390340268612
683,6830000,0.016554784029722214,0.01861937716603279,0.01697390340268612
684,6840000,0.016554784029722214,0.01861937716603279,0.01697390340268612
685,6850000,0.016554784029722214,0.01861937716603279,0.01697390340268612
686,6860000,0.016554784029722214,0.01861937716603279,0.01697390340268612
687,6870000,0.016554784029722214,0.01861937716603279,0.01697390340268612
688,6880000,0.016554784029722214,0.01861937716603279,0.01697390340268612
689,6890000,0.016554784029722214,0.01861937716603279,0.01697390340268612
690,6900000,0.016554784029722214,0.01861937716603279,0.01697390340268612
691,6910000,0.016554784029722214,0.01861937716603279,0.01697390340268612
692,6920000,0.016554784029722214,0.01861937716603279,0.01697390340268612
693,6930000,0.016554784029722214,0.01861937716603279,0.01697390340268612
694,6940000,0.016554784029722214,0.01861937716603279,0.01697390340268612
695,6950000,0.016554784029722214,0.01861937716603279,0.01697390340268612
696,6960000,0.016554784029722214,0.01861937716603279,0.01697390340268612
697,6970000,0.016554784029722214,0.01861937716603279,0.01697390340268612
698,6980000,0.016554784029722214,0.01861937716603279,0.01697390340268612
699,6990000,0.016554784029722214,0.01861937716603279,0.01697390340268612
700,7000000,0.016554784029722214,0.01861937716603279,0.01697390340268612
701,7010000,0.016554784029722214,0.01861937716603279,0.01697390340268612
702,7020000,0.016554784029722214,0.01861937716603279,0.01697390340268612
703,7030000,0.016554784029722214,0.01861937716603279,0.01697390340268612
704,7040000,0.016554784029722214,0.01861937716603279,0.01697390340268612
705,7050000,0.016554784029722214,0.01861937716603279,0.01697390340268612
706,7060000,0.016554784029722214,0.01861937716603279,0.01697390340268612
707,7070000,0.016554784029722214,0.01861937716603279,0.01697390340268612
708,7080000,0.016554784029722214,0.01861937716603279,0.01697390340268612
709,7090000,0.016554784029722214,0.01861937716603279,0.01697390340268612
710,7100000,0.016554784029722214,0.01861937716603279,0.01697390340268612
711,7110000,0.016554784029722214,0.01861937716603279,0.01697390340268612
712,7120000,0.016554784029722214,0.01861937716603279,0.01697390340268612
713,7130000,0.016554784029722214,0.01861937716603279,0.01697390340268612
714,7140000,0.016554784029722214,0.01861937716603279,0.01697390340268612
715,7150000,0.016554784029722214,0.01861937716603279,0.01697390340268612
716,7160000,0.016554784029722214,0.01861937716603279,0.01697390340268612
717,7170000,0.016554784029722214,0.01861937716603279,0.01697390340268612
718,7180000,0.016554784029722214,0.01861937716603279,0.01697390340268612
719,7190000,0.016554784029722214,0.01861937716603279,0.01697390340268612
720,7200000,0.016554784029722214,0.01861937716603279,0.01697390340268612
721,7210000,0.016554784029722214,0.01861937716603279,0.01697390340268612
722,7220000,0.016554784029722214,0.01861937716603279,0.01697390340268612
723,7230000,0.016554784029722214,0.01861937716603279,0.01697390340268612
724,7240000,0.016554784029722214,0.01861937716603279,0.01697390340268612
725,7250000,0.016554784029722214,0.01861937716603279,0.01697390340268612
726,7260000,0.016554784029722214,0.01861937716603279,0.01697390340268612
727,7270000,0.016554784029722214,0.01861937716603279,0.01697390340268612
728,7280000,0.016554784029722214,0.01861937716603279,0.01697390340268612
729,7290000,0.016554784029722214,0.01861937716603279,0.01697390340268612
730,7300000,0.016554784029722214,0.01861937716603279,0.01697390340268612
731,7310000,0.016554784029722214,0.01861937716603279,0.01697390340268612
732,7320000,0.016554784029722214,0.01861937716603279,0.01697390340268612
733,7330000,0.016554784029722214,0.01861937716603279,0.01697390340268612
734,7340000,0.016554784029722214,0.01861937716603279,0.01697390340268612
735,7350000,0.016554784029722214,0.01861937716603279,0.01697390340268612
736,7360000,0.016554784029722214,0.01861937716603279,0.01697390340268612
737,7370000,0.016554784029722214,0.01861937716603279,0.01697390340268612
738,7380000,0.016554784029722214,0.01861937716603279,0.01697390340268612
739,7390000,0.016554784029722214,0.01861937716603279,0.01697390340268612
740,7400000,0.016554784029722214,0.01861937716603279,0.01697390340268612
741,7410000,0.016554784029722214,0.01861937716603279,0.01697390340268612
742,7420000,0.016554784029722214,0.01861937716603279,0.01697390340268612
743,7430000,0.016554784029722214,0.01861937716603279,0.01697390340268612
744,7440000,0.016554784029722214,0.01861937716603279,0.01697390340268612
745,7450000,0.016554784029722214,0.01861937716603279,0.01697390340268612
746,7460000,0.016554784029722214,0.01861937716603279,0.01697390340268612
747,7470000,0.016554784029722214,0.01861937716603279,0.01697390340268612
748,7480000,0.016554784029722214,0.01861937716603279,0.01697390340268612
749,7490000,0.016554784029722214,0.01861937716603279,0.01697390340268612
750,7500000,0.016554784029722214,0.01861937716603279,0.01697390340268612
751,7510000,0.016554784029722214,0.01861937716603279,0.01697390340268612
752,7520000,0.016554784029722214,0.01861937716603279,0.01697390340268612
753,7530000,0.016554784029722214,0.01861937716603279,0.01697390340268612
754,7540000,0.016554784029722214,0.01861937716603279,0.01697390340268612
755,7550000,0.016554784029722214,0.01861937716603279,0.01697390340268612
756,7560000,0.016554784029722214,0.01861937716603279,0.01697390340268612
757,7570000,0.016554784029722214,0.01861937716603279,0.01697390340268612
758,7580000,0.016554784029722214,0.01861937716603279,0.01697390340268612
759,7590000,0.016554784029722214,0.01861937716603279,0.01697390340268612
760,7600000,0.016554784029722214,0.01861937716603279,0.01697390340268612
761,7610000,0.016554784029722214,0.01861937716603279,0.01697390340268612
762,7620000,0.016554784029722214,0.01861937716603279,0.01697390340268612
763,7630000,0.016554784029722214,0.01861937716603279,0.01697390340268612
764,7640000,0.016554784029722214,0.01861937716603279,0.01697390340268612
765,7650000,0.016554784029722214,0.01861937716603279,0.01697390340268612
766,7660000,0.016554784029722214,0.01861937716603279,0.01697390340268612
767,7670000,0.016554784029722214,0.01861937716603279,0.01697390340268612
768,7680000,0.016554784029722214,0.01861937716603279,0.01697390340268612
769,7690000,0.016554784029722214,0.01861937716603279,0.01697390340268612
770,7700000,0.016554784029722214,0.01861937716603279,0.01697390340268612
771,7710000,0.016554784029722214,0.01861937716603279,0.01697390340268612
772,7720000,0.016554784029722214,0.01861937716603279,0.01697390340268612
773,7730000,0.016554784029722214,0.01861937716603279,0.01697390340268612
774,7740000,0.016554784029722214,0.01861937716603279,0.01697390340268612
775,7750000,0.016554784029722214,0.01861937716603279,0.01697390340268612
776,7760000,0.016554784029722214,0.01861937716603279,0.01697390340268612
777,7770000,0.016554784029722214,0.01861937716603279,0.01697390340268612
778,7780000,0.016554784029722214,0.01861937716603279,0.01697390340268612
779,7790000,0.016554784029722214,0.01861937716603279,0.01697390340268612
780,7800000,0.016554784029722214,0.01861937716603279,0.01697390340268612
781,7810000,0.016554784029722214,0.01861937716603279,0.01697390340268612
782,7820000,0.016554784029722214,0.01861937716603279,0.01697390340268612
783,7830000,0.016554784029722214,0.01861937716603279,0.01697390340268612
784,7840000,0.016554784029722214,0.01861937716603279,0.01697390340268612
785,7850000,0.016554784029722214,0.01861937716603279,0.01697390340268612
786,7860000,0.016554784029722214,0.01861937716603279,0.01697390340268612
787,7870000,0.016554784029722214,0.01861937716603279,0.01697390340268612
788,7880000,0.016554784029722214,0.01861937716603279,0.01697390340268612
789,7890000,0.016554784029722214,0.01861937716603279,0.01697390340268612
790,7900000,0.016554784029722214,0.01861937716603279,0.01697390340268612
791,7910000,0.016554784029722214,0.01861937716603279,0.01697390340268612
792,7920000,0.016554784029722214,0.01861937716603279,0.01697390340268612
793,7930000,0.016554784029722214,0.01861937716603279,0.01697390340268612
794,7940000,0.016554784029722214,0.01861937716603279,0.01697390340268612
795,7950000,0.016554784029722214,0.01861937716603279,0.01697390340268612
796,7960000,0.016554784029722214,0.01861937716603279,0.01697390340268612
797,7970000,0.016554784029722214,0.01861937716603279,0.01697390340268612
798,7980000,0.016554784029722214,0.01861937716603279,0.01697390340268612
799,7990000,0.016554784029722214,0.01861937716603279,0.01697390340268612
800,8000000,0.016554784029722214,0.01861937716603279,0.01697390340268612
801,8010000,0.016554784029722214,0.01861937716603279,0.01697390340268612
802,8020000,0.016554784029722214,0.01861937716603279,0.01697390340268612
803,8030000,0.016554784029722214,0.01861937716603279,0.01697390340268612
804,8040000,0.016554784029722214,0.01861937716603279,0.01697390340268612
805,8050000,0.016554784029722214,0.01861937716603279,0.01697390340268612
806,8060000,0.016554784029722214,0.01861937716603279,0.01697390340268612
807,8070000,0.016554784029722214,0.01861937716603279,0.01697390340268612
808,8080000,0.016554784029722214,0.01861937716603279,0.01697390340268612
809,8090000,0.016554784029722214,0.01861937716603279,0.01697390340268612
810,8100000,0.016554784029722214,0.01861937716603279,0.01697390340268612
811,8110000,0.016554784029722214,0.01861937716603279,0.01697390340268612
812,8120000,0.016554784029722214,0.01861937716603279,0.01697390340268612
813,8130000,0.016554784029722214,0.01861937716603279,0.01697390340268612
814,8140000,0.016554784029722214,0.01861937716603279,0.01697390340268612
815,8150000,0.016554784029722214,0.01861937716603279,0.01697390340268612
816,8160000,0.016554784029722214,0.01861937716603279,0.01697390340268612
817,8170000,0.016554784029722214,0.01861937716603279,0.01697390340268612
818,8180000,0.016554784029722214,0.01861937716603279,0.01697390340268612
819,8190000,0.016554784029722214,0.01861937716603279,0.01697390340268612
820,8200000,0.016554784029722214,0.01861937716603279,0.01697390340268612
821,8210000,0.016554784029722214,0.01861937716603279,0.01697390340268612
822,8220000,0.016554784029722214,0.01861937716603279,0.01697390340268612
823,8230000,0.016554784029722214,0.01861937716603279,0.01697390340268612
824,8240000,0.016554784029722214,0.01861937716603279,0.01697390340268612
825,8250000,0.016554784029722214,0.01861937716603279,0.01697390340268612
826,8260000,0.016554784029722214,0.01861937716603279,0.01697390340268612
827,8270000,0.016554784029722214,0.01861937716603279,0.01697390340268612
828,8280000,0.016554784029722214,0.01861937716603279,0.01697390340268612
829,8290000,0.016554784029722214,0.01861937716603279,0.01697390340268612
830,8300000,0.016554784029722214,0.01861937716603279,0.01697390340268612
831,8310000,0.016554784029722214,0.01861937716603279,0.01697390340268612
832,8320000,0.016554784029722214,0.01861937716603279,0.01697390340268612
833,8330000,0.016554784029722214,0.01861937716603279,0.01697390340268612
834,8340000,0.016554784029722214,0.01861937716603279,0.01697390340268612
835,8350000,0.016554784029722214,0.01861937716603279,0.01697390340268612
836,8360000,0.016554784029722214,0.01861937716603279,0.01697390340268612
837,8370000,0.016554784029722214,0.01861937716603279,0.01697390340268612
838,8380000,0.016554784029722214,0.01861937716603279,0.01697390340268612
839,8390000,0.016554784029722214,0.01861937716603279,0.01697390340268612
840,8400000,0.016554784029722214,0.01861937716603279,0.01697390340268612
841,8410000,0.016554784029722214,0.01861937716603279,0.01697390340268612
842,8420000,0.016554784029722214,0.01861937716603279,0.01697390340268612
843,8430000,0.016554784029722214,0.01861937716603279,0.01697390340268612
844,8440000,0.016554784029722214,0.01861937716603279,0.01697390340268612
845,8450000,0.016554784029722214,0.01861937716603279,0.01697390340268612
846,8460000,0.016554784029722214,0.01861937716603279,0.01697390340268612
847,8470000,0.016554784029722214,0.01861937716603279,0.01697390340268612
848,8480000,0.016554784029722214,0.01861937716603279,0.01697390340268612
849,8490000,0.016554784029722214,0.01861937716603279,0.01697390340268612
850,8500000,0.016554784029722214,0.01861937716603279,0.01697390340268612
851,8510000,0.016554784029722214,0.01861937716603279,0.01697390340268612
852,8520000,0.016554784029722214,0.01861937716603279,0.01697390340268612
853,8530000,0.016554784029722214,0.01861937716603279,0.01697390340268612
854,8540000,0.016554784029722214,0.01861937716603279,0.01697390340268612
855,8550000,0.016554784029722214,0.01861937716603279,0.01697390340268612
856,8560000,0.016554784029722214,0.01861937716603279,0.01697390340268612
857,8570000,0.016554784029722214,0.01861937716603279,0.01697390340268612
858,8580000,0.016554784029722214,0.01861937716603279,0.01697390340268612
859,8590000,0.016554784029722214,0.01861937716603279,0.01697390340268612
860,8600000,0.016554784029722214,0.01861937716603279,0.01697390340268612
861,8610000,0.016554784029722214,0.01861937716603279,0.01697390340268612
862,8620000,0.016554784029722214,0.01861937716603279,0.01697390340268612
863,8630000,0.016554784029722214,0.01861937716603279,0.01697390340268612
864,8640000,0.016554784029722214,0.01861937716603279,0.01697390340268612
865,8650000,0.016554784029722214,0.01861937716603279,0.01697390340268612
866,8660000,0.016554784029722214,0.01861937716603279,0.01697390340268612
867,8670000,0.016554784029722214,0.01861937716603279,0.01697390340268612
868,8680000,0.016554784029722214,0.01861937716603279,0.01697390340268612
869,8690000,0.016554784029722214,0.01861937716603279,0.01697390340268612
870,8700000,0.016554784029722214,0.01861937716603279,0.01697390340268612
871,8710000,0.016554784029722214,0.01861937716603279,0.01697390340268612
872,8720000,0.016554784029722214,0.01861937716603279,0.01697390340268612
873,8730000,0.016554784029722214,0.01861937716603279,0.01697390340268612
874,8740000,0.016554784029722214,0.01861937716603279,0.01697390340268612
875,8750000,0.016554784029722214,0.01861937716603279,0.01697390340268612
876,8760000,0.016554784029722214,0.01861937716603279,0.01697390340268612
877,8770000,0.016554784029722214,0.01861937716603279,0.01697390340268612
878,8780000,0.016554784029722214,0.01861937716603279,0.01697390340268612
879,8790000,0.016554784029722214,0.01861937716603279,0.01697390340268612
880,8800000,0.016554784029722214,0.01861937716603279,0.01697390340268612
881,8810000,0.016554784029722214,0.01861937716603279,0.01697390340268612
882,8820000,0.016554784029722214,0.01861937716603279,0.01697390340268612
883,8830000,0.016554784029722214,0.01861937716603279,0.01697390340268612
884,8840000,0.016554784029722214,0.01861937716603279,0.01697390340268612
885,8850000,0.016554784029722214,0.01861937716603279,0.01697390340268612
886,8860000,0.016554784029722214,0.01861937716603279,0.01697390340268612
887,8870000,0.016554784029722214,0.01861937716603279,0.01697390340268612
888,8880000,0.016554784029722214,0.01861937716603279,0.01697390340268612
889,8890000,0.016554784029722214,0.01861937716603279,0.01697390340268612
890,8900000,0.016554784029722214,0.01861937716603279,0.01697390340268612
891,8910000,0.016554784029722214,0.01861937716603279,0.01697390340268612
892,8920000,0.016554784029722214,0.01861937716603279,0.01697390340268612
893,8930000,0.016554784029722214,0.01861937716603279,0.01697390340268612
894,8940000,0.016554784029722214,0.01861937716603279,0.01697390340268612
895,8950000,0.016554784029722214,0.01861937716603279,0.01697390340268612
896,8960000,0.016554784029722214,0.01861937716603279,0.01697390340268612
897,8970000,0.016554784029722214,0.01861937716603279,0.01697390340268612
898,8980000,0.016554784029722214,0.01861937716603279,0.01697390340268612
899,8990000,0.016554784029722214,0.01861937716603279,0.01697390340268612
900,9000000,0.016554784029722214,0.01861937716603279,0.01697390340268612
901,9010000,0.016554784029722214,0.01861937716603279,0.01697390340268612
902,9020000,0.016554784029722214,0.01861937716603279,0.01697390340268612
903,9030000,0.016554784029722214,0.01861937716603279,0.01697390340268612
904,9040000,0.016554784029722214,0.01861937716603279,0.01697390340268612
905,9050000,0.016554784029722214,0.01861937716603279,0.01697390340268612
906,9060000,0.016554784029722214,0.01861937716603279,0.01697390340268612
907,9070000,0.016554784029722214,0.01861937716603279,0.01697390340268612
908,9080000,0.016554784029722214,0.01861937716603279,0.01697390340268612
909,9090000,0.016554784029722214,0.01861937716603279,0.01697390340268612
910,9100000,0.016554784029722214,0.01861937716603279,0.01697390340268612
911,9110000,0.016554784029722214,0.01861937716603279,0.01697390340268612
912,9120000,0.016554784029722214,0.01861937716603279,0.01697390340268612
913,9130000,0.016554784029722214,0.01861937716603279,0.01697390340268612
914,9140000,0.016554784029722214,0.01861937716603279,0.01697390340268612
915,9150000,0.016554784029722214,0.01861937716603279,0.01697390340268612
916,9160000,0.016554784029722214,0.01861937716603279,0.01697390340268612
917,9170000,0.016554784029722214,0.01861937716603279,0.01697390340268612
918,9180000,0.016554784029722214,0.01861937716603279,0.01697390340268612
919,9190000,0.016554784029722214,0.01861937716603279,0.01697390340268612
920,9200000,0.016554784029722214,0.01861937716603279,0.01697390340268612
921,9210000,0.016554784029722214,0.01861937716603279,0.01697390340268612
922,9220000,0.016554784029722214,0.01861937716603279,0.01697390340268612
923,9230000,0.016554784029722214,0.01861937716603279,0.01697390340268612
924,9240000,0.016554784029722214,0.01861937716603279,0.01697390340268612
925,9250000,0.016554784029722214,0.01861937716603279,0.01697390340268612
926,9260000,0.016554784029722214,0.01861937716603279,0.01697390340268612
927,9270000,0.016554784029722214,0.01861937716603279,0.01697390340268612
928,9280000,0.016554784029722214,0.01861937716603279,0.01697390340268612
929,9290000,0.016554784029722214,0.01861937716603279,0.01697390340268612
930,9300000,0.016554784029722214,0.01861937716603279,0.01697390340268612
931,9310000,0.016554784029722214,0.01861937716603279,0.01697390340268612
932,9320000,0.016554784029722214,0.01861937716603279,0.01697390340268612
933,9330000,0.016554784029722214,0.01861937716603279,0.01697390340268612
934,9340000,0.016554784029722214,0.01861937716603279,0.01697390340268612
935,9350000,0.016554784029722214,0.01861937716603279,0.01697390340268612
936,9360000,0.016554784029722214,0.01861937716603279,0.01697390340268612
937,9370000,0.016554784029722214,0.01861937716603279,0.01697390340268612
938,9380000,0.016554784029722214,0.01861937716603279,0.01697390340268612
939,9390000,0.016554784029722214,0.01861937716603279,0.01697390340268612
940,9400000,0.016554784029722214,0.01861937716603279,0.01697390340268612
941,9410000,0.016554784029722214,0.01861937716603279,0.01697390340268612
942,9420000,0.016554784029722214,0.01861937716603279,0.01697390340268612
943,9430000,0.016554784029722214,0.01861937716603279,0.01697390340268612
944,9440000,0.016554784029722214,0.01861937716603279,0.01697390340268612
945,9450000,0.016554784029722214,0.01861937716603279,0.01697390340268612
946,9460000,0.016554784029722214,0.01861937716603279,0.01697390340268612
947,9470000,0.016554784029722214,0.01861937716603279,0.01697390340268612
948,9480000,0.016554784029722214,0.01861937716603279,0.01697390340268612
949,9490000,0.016554784029722214,0.01861937716603279,0.01697390340268612
950,9500000,0.016554784029722214,0.01861937716603279,0.01697390340268612
951,9510000,0.016554784029722214,0.01861937716603279,0.01697390340268612
952,9520000,0.016554784029722214,0.01861937716603279,0.01697390340268612
953,9530000,0.016554784029722214,0.01861937716603279,0.01697390340268612
954,9540000,0.016554784029722214,0.01861937716603279,0.01697390340268612
955,9550000,0.016554784029722214,0.01861937716603279,0.01697390340268612
956,9560000,0.016554784029722214,0.01861937716603279,0.01697390340268612
957,9570000,0.016554784029722214,0.01861937716603279,0.01697390340268612
958,9580000,0.016554784029722214,0.01861937716603279,0.01697390340268612
959,9590000,0.016554784029722214,0.01861937716603279,0.01697390340268612
960,9600000,0.016554784029722214,0.01861937716603279,0.01697390340268612
961,9610000,0.016554784029722214,0.01861937716603279,0.01697390340268612
962,9620000,0.016554784029722214,0.01861937716603279,0.01697390340268612
963,9630000,0.016554784029722214,0.01861937716603279,0.01697390340268612
964,9640000,0.016554784029722214,0.01861937716603279,0.01697390340268612
965,9650000,0.016554784029722214,0.01861937716603279,0.01697390340268612
966,9660000,0.016554784029722214,0.01861937716603279,0.01697390340268612
967,9670000,0.016554784029722214,0.01861937716603279,0.01697390340268612
968,9680000,0.016554784029722214,0.01861937716603279,0.01697390340268612
969,9690000,0.016554784029722214,0.01861937716603279,0.01697390340268612
970,9700000,0.016554784029722214,0.01861937716603279,0.01697390340268612
971,9710000,0.016554784029722214,0.01861937716603279,0.01697390340268612
972,9720000,0.016554784029722214,0.01861937716603279,0.01697390340268612
973,9730000,0.016554784029722214,0.01861937716603279,0.01697390340268612
974,9740000,0.016554784029722214,0.01861937716603279,0.01697390340268612
975,9750000,0.016554784029722214,0.01861937716603279,0.01697390340268612
976,9760000,0.016554784029722214,0.01861937716603279,0.01697390340268612
977,9770000,0.016554784029722214,0.01861937716603279,0.01697390340268612
978,9780000,0.016554784029722214,0.01861937716603279,0.01697390340268612
979,9790000,0.016554784029722214,0.01861937716603279,0.01697390340268612
980,9800000,0.016554784029722214,0.01861937716603279,0.01697390340268612
981,9810000,0.016554784029722214,0.01861937716603279,0.01697390340268612
982,9820000,0.016554784029722214,0.01861937716603279,0.01697390340268612
983,9830000,0.016554784029722214,0.01861937716603279,0.01697390340268612
984,9840000,0.016554784029722214,0.01861937716603279,0.01697390340268612
985,9850000,0.016554784029722214,0.01861937716603279,0.01697390340268612
986,9860000,0.016554784029722214,0.01861937716603279,0.01697390340268612
987,9870000,0.016554784029722214,0.01861937716603279,0.01697390340268612
988,9880000,0.016554784029722214,0.01861937716603279,0.01697390340268612
989,9890000,0.016554784029722214,0.01861937716603279,0.01697390340268612
990,9900000,0.016554784029722214,0.01861937716603279,0.01697390340268612
991,9910000,0.016554784029722214,0.01861937716603279,0.01697390340268612
992,9920000,0.016554784029722214,0.01861937716603279,0.01697390340268612
993,9930000,0.016554784029722214,0.01861937716603279,0.01697390340268612
994,9940000,0.016554784029722214,0.01861937716603279,0.01697390340268612
995,9950000,0.016554784029722214,0.01861937716603279,0.01697390340268612
996,9960000,0.016554784029722214,0.01861937716603279,0.01697390340268612
997,9970000,0.016554784029722214,0.01861937716603279,0.01697390340268612
998,9980000,0.016554784029722214,0.01861937716603279,0.01697390340268612
999,9990000,0.016554784029722214,0.01861937716603279,0.01697390340268612


==> data/grw_cls_00_diff.csv <==
id,epochs,iw,gdro
0,0,0.10014526546001434,0.11831393837928772
1,10000,0.08813218772411346,0.10462715476751328
2,20000,0.08239971101284027,0.09806418418884277
3,30000,0.07877548038959503,0.09390421211719513
4,40000,0.076180599629879,0.0909162238240242
5,50000,0.07418422400951385,0.08861073851585388
6,60000,0.07257872819900513,0.08675099909305573
7,70000,0.07124190032482147,0.08520004898309708
8,80000,0.07010345160961151,0.08387703448534012
9,90000,0.0691145732998848,0.08272770047187805
10,100000,0.06824608892202377,0.08171524852514267
11,110000,0.06746614724397659,0.08080758899450302
12,120000,0.06677127629518509,0.07999682426452637
13,130000,0.06613408774137497,0.0792541429400444
14,140000,0.06555603444576263,0.07857947051525116
15,150000,0.06501954048871994,0.07795247435569763
16,160000,0.06453590840101242,0.07738743722438812
17,170000,0.06407073140144348,0.07684386521577835
18,180000,0.06364321708679199,0.0763431191444397
19,190000,0.06323909759521484,0.0758732259273529
20,200000,0.06287282705307007,0.07545270770788193
21,210000,0.06251105666160583,0.07502701878547668
22,220000,0.062170058488845825,0.074622243642807
23,230000,0.06184916943311691,0.07424579560756683
24,240000,0.06155441328883171,0.0739016979932785
25,250000,0.06128630042076111,0.0735868290066719
26,260000,0.06101883202791214,0.07327152043581009
27,270000,0.06073440983891487,0.0729396641254425
28,280000,0.06046068295836449,0.07262219488620758
29,290000,0.06021798029541969,0.07233598083257675
30,300000,0.0599985234439373,0.07207635045051575
31,310000,0.05978458374738693,0.07182451337575912
32,320000,0.059571027755737305,0.07157184928655624
33,330000,0.059362903237342834,0.07132536172866821
34,340000,0.05916288122534752,0.07109393179416656
35,350000,0.05897779390215874,0.07088391482830048
36,360000,0.05880206823348999,0.0706804096698761
37,370000,0.05862617492675781,0.07047642022371292
38,380000,0.05843684822320938,0.07026025652885437
39,390000,0.05825556814670563,0.070057213306427
40,400000,0.05807708576321602,0.06985548138618469
41,410000,0.05790923163294792,0.0696633830666542
42,420000,0.057755645364522934,0.06948540359735489
43,430000,0.057612836360931396,0.0693158507347107
44,440000,0.05747443065047264,0.06914638727903366
45,450000,0.05733746290206909,0.06897923350334167
46,460000,0.057201944291591644,0.06881702691316605
47,470000,0.05706231668591499,0.06865745782852173
48,480000,0.05691661685705185,0.06849384307861328
49,490000,0.056778132915496826,0.06833864748477936
50,500000,0.05664921551942825,0.06818996369838715
51,510000,0.05653004348278046,0.06804672628641129
52,520000,0.056417953222990036,0.0679113119840622
53,530000,0.056314826011657715,0.06778515130281448
54,540000,0.056221410632133484,0.06766659766435623
55,550000,0.05613534897565842,0.06755819171667099
56,560000,0.056040193885564804,0.06744310259819031
57,570000,0.055941056460142136,0.06732308119535446
58,580000,0.05584099888801575,0.06720315665006638
59,590000,0.05573408305644989,0.06707767397165298
60,600000,0.05563248693943024,0.06695833802223206
61,610000,0.05553736910223961,0.06684385240077972
62,620000,0.055439308285713196,0.0667218342423439
63,630000,0.05533360689878464,0.0665905773639679
64,640000,0.055231813341379166,0.06647153198719025
65,650000,0.05512600392103195,0.06634270399808884
66,660000,0.05501848831772804,0.06622124463319778
67,670000,0.054915912449359894,0.06610514223575592
68,680000,0.054819077253341675,0.06598978489637375
69,690000,0.054723747074604034,0.06587651371955872
70,700000,0.05462892726063728,0.06576147675514221
71,710000,0.0545370876789093,0.06564846634864807
72,720000,0.05444394424557686,0.06553598493337631
73,730000,0.05434952303767204,0.0654250904917717
74,740000,0.054259832948446274,0.06531739979982376
75,750000,0.0541791208088398,0.06521477550268173
76,760000,0.054101187735795975,0.06512057781219482
77,770000,0.05402475222945213,0.06503256410360336
78,780000,0.0539524182677269,0.06494995206594467
79,790000,0.05388687923550606,0.06487520784139633
80,800000,0.05382696911692619,0.06480596214532852
81,810000,0.053771983832120895,0.06474731862545013
82,820000,0.05371050536632538,0.06468040496110916
83,830000,0.053648196160793304,0.0646100863814354
84,840000,0.05358550325036049,0.06454426050186157
85,850000,0.05352460592985153,0.06447577476501465
86,860000,0.05346858873963356,0.06441708654165268
87,870000,0.053406961262226105,0.06435680389404297
88,880000,0.05335177853703499,0.06429587304592133
89,890000,0.053296685218811035,0.06423468142747879
90,900000,0.05324290692806244,0.06417383253574371
91,910000,0.05318548157811165,0.06411062926054001
92,920000,0.05313301458954811,0.0640510767698288
93,930000,0.05308167263865471,0.06399473547935486
94,940000,0.053028546273708344,0.0639348104596138
95,950000,0.05297556519508362,0.06387446075677872
96,960000,0.05292180925607681,0.06381387263536453
97,970000,0.052871543914079666,0.06375657021999359
98,980000,0.05282321572303772,0.06370097398757935
99,990000,0.05277278274297714,0.0636431872844696
100,1000000,0.05272471159696579,0.06358730792999268
101,1010000,0.05267968028783798,0.06353513151407242
102,1020000,0.05263666436076164,0.0634850561618805
103,1030000,0.05259156972169876,0.06343312561511993
104,1040000,0.05254800245165825,0.06338386982679367
105,1050000,0.05250721797347069,0.06333725899457932
106,1060000,0.05246514454483986,0.06328828632831573
107,1070000,0.05243203416466713,0.06324811279773712
108,1080000,0.052399735897779465,0.06320949643850327
109,1090000,0.05236693099141121,0.06316915154457092
110,1100000,0.052335307002067566,0.06312970072031021
111,1110000,0.05230429396033287,0.06309259682893753
112,1120000,0.05227186158299446,0.06305541843175888
113,1130000,0.05224260315299034,0.0630209743976593
114,1140000,0.05221310630440712,0.06298583000898361
115,1150000,0.05218132212758064,0.06294766813516617
116,1160000,0.05215323343873024,0.06291795521974564
117,1170000,0.0521262027323246,0.06288877129554749
118,1180000,0.05209680274128914,0.0628528818488121
119,1190000,0.05206609144806862,0.06281609833240509
120,1200000,0.0520378053188324,0.06278342008590698
121,1210000,0.0520114004611969,0.06275180727243423
122,1220000,0.05198550969362259,0.06272073090076447
123,1230000,0.051959313452243805,0.06268609315156937
124,1240000,0.05193300172686577,0.06264495104551315
125,1250000,0.051908284425735474,0.06259902566671371
126,1260000,0.05188848450779915,0.06256340444087982
127,1270000,0.05187223106622696,0.06253732740879059
128,1280000,0.051857102662324905,0.06251497566699982
129,1290000,0.05184241756796837,0.06249311938881874
130,1300000,0.05182759463787079,0.06247078627347946
131,1310000,0.05181365832686424,0.06244483217597008
132,1320000,0.051801398396492004,0.06242282688617706
133,1330000,0.05179060623049736,0.062398701906204224
134,1340000,0.05178171023726463,0.06237415969371796
135,1350000,0.051772817969322205,0.062353573739528656
136,1360000,0.05176221579313278,0.062332883477211
137,1370000,0.051752615720033646,0.062312543392181396
138,1380000,0.051743991672992706,0.06229303032159805
139,1390000,0.05173708125948906,0.062268294394016266
140,1400000,0.05172829329967499,0.06224594637751579
141,1410000,0.05171985924243927,0.06222093477845192
142,1420000,0.051708824932575226,0.062192294746637344
143,1430000,0.05169859901070595,0.06216444447636604
144,1440000,0.05168693885207176,0.062134433537721634
145,1450000,0.05167720839381218,0.062102027237415314
146,1460000,0.05166345089673996,0.06205631047487259
147,1470000,0.05164531245827675,0.06201109290122986
148,1480000,0.051618464291095734,0.06196608394384384
149,1490000,0.051591239869594574,0.061921682208776474
150,1500000,0.05155898258090019,0.06187017634510994
151,1510000,0.051520172506570816,0.06181386858224869
152,1520000,0.05147920176386833,0.06173858419060707
153,1530000,0.05143186077475548,0.061656318604946136
154,1540000,0.051372986286878586,0.06157006695866585
155,1550000,0.051311783492565155,0.061479464173316956
156,1560000,0.05125751346349716,0.06139255315065384
157,1570000,0.05120651051402092,0.06132035329937935
158,1580000,0.051154542714357376,0.06124459207057953
159,1590000,0.05110828951001167,0.06117352098226547
160,1600000,0.051066864281892776,0.06111008673906326
161,1610000,0.051024943590164185,0.06104820966720581
162,1620000,0.05098302289843559,0.06098765507340431
163,1630000,0.050942715257406235,0.06093233451247215
164,1640000,0.050899688154459,0.060878727585077286
165,1650000,0.05085787922143936,0.060825128108263016
166,1660000,0.05081595852971077,0.06076760217547417
167,1670000,0.050771068781614304,0.06070674583315849
168,1680000,0.05072564631700516,0.06064769625663757
169,1690000,0.050674740225076675,0.06058090925216675
170,1700000,0.05062830448150635,0.06052020937204361
171,1710000,0.05058274790644646,0.06045042723417282
172,1720000,0.05053454637527466,0.06036977097392082
173,1730000,0.05047694221138954,0.06028861552476883
174,1740000,0.050421033054590225,0.060209210962057114
175,1750000,0.05036024749279022,0.06012773513793945
176,1760000,0.05029645562171936,0.06004509702324867
177,1770000,0.05022593215107918,0.05993931367993355
178,1780000,0.05013718083500862,0.05983266979455948
179,1790000,0.05006055161356926,0.059739865362644196
180,1800000,0.050007451325654984,0.059671495109796524
181,1810000,0.049955103546381,0.05961240082979202
182,1820000,0.049903370440006256,0.05955417454242706
183,1830000,0.049852147698402405,0.05949486792087555
184,1840000,0.04980164021253586,0.05943350866436958
185,1850000,0.04975968226790428,0.05937826633453369
186,1860000,0.04971771314740181,0.059321656823158264
187,1870000,0.04968063533306122,0.05926722660660744
188,1880000,0.049648988991975784,0.05921175330877304
189,1890000,0.04961914196610451,0.05915861576795578
190,1900000,0.0495910681784153,0.05910797417163849
191,1910000,0.049557674676179886,0.05905720964074135
192,1920000,0.049521856009960175,0.05900843068957329
193,1930000,0.0494866743683815,0.05895506963133812
194,1940000,0.049453724175691605,0.05890444293618202
195,1950000,0.04942842945456505,0.05886266008019447
196,1960000,0.049406085163354874,0.058823954313993454
197,1970000,0.04938213899731636,0.05878356844186783
198,1980000,0.049358345568180084,0.05874327942728996
199,1990000,0.04933428764343262,0.058704979717731476
200,2000000,0.04931337386369705,0.05867556110024452
201,2010000,0.04929730296134949,0.058651477098464966
202,2020000,0.049286387860774994,0.05863112956285477
203,2030000,0.04927467554807663,0.05861013010144234
204,2040000,0.04925711080431938,0.05858740955591202
205,2050000,0.0492384247481823,0.05856487154960632
206,2060000,0.049222733825445175,0.05854376032948494
207,2070000,0.04920220747590065,0.058522120118141174
208,2080000,0.049173157662153244,0.05850031226873398
209,2090000,0.04914459213614464,0.05848011001944542
210,2100000,0.04911697655916214,0.05846026912331581
211,2110000,0.04909185692667961,0.058443594723939896
212,2120000,0.04906729236245155,0.058431465178728104
213,2130000,0.0490407831966877,0.058418113738298416
214,2140000,0.049021925777196884,0.058405499905347824
215,2150000,0.049001313745975494,0.05839383974671364
216,2160000,0.048981327563524246,0.058381326496601105
217,2170000,0.048961229622364044,0.05836981534957886
218,2180000,0.04894479736685753,0.058359626680612564
219,2190000,0.048929955810308456,0.058350320905447006
220,2200000,0.04891235753893852,0.05832960456609726
221,2210000,0.04889728128910065,0.05830690637230873
222,2220000,0.048883967101573944,0.058286428451538086
223,2230000,0.04887370020151138,0.05827132612466812
224,2240000,0.04886358976364136,0.058258675038814545
225,2250000,0.04885691776871681,0.05824943259358406
226,2260000,0.04885245859622955,0.058246154338121414
227,2270000,0.048847004771232605,0.05824824050068855
228,2280000,0.0488453172147274,0.058256570249795914
229,2290000,0.048854582011699677,0.05827724188566208
230,2300000,0.04886370897293091,0.05830197036266327
231,2310000,0.04887539520859718,0.05833089351654053
232,2320000,0.04889162629842758,0.05836009979248047
233,2330000,0.048911675810813904,0.058390844613313675
234,2340000,0.04893062263727188,0.05841793864965439
235,2350000,0.04895135387778282,0.05845468491315842
236,2360000,0.048968590795993805,0.05848955735564232
237,2370000,0.0489886999130249,0.058529339730739594
238,2380000,0.0490134172141552,0.05857807770371437
239,2390000,0.04903901740908623,0.0586254857480526
240,2400000,0.04906531050801277,0.05867486074566841
241,2410000,0.04908571392297745,0.058727167546749115
242,2420000,0.049105823040008545,0.058780819177627563
243,2430000,0.04912763833999634,0.05883711948990822
244,2440000,0.049150485545396805,0.05889435112476349
245,2450000,0.049176037311553955,0.058955442160367966
246,2460000,0.04920294135808945,0.05901713669300079
247,2470000,0.04922889173030853,0.05907424911856651
248,2480000,0.04925476759672165,0.05913543701171875
249,2490000,0.04928617551922798,0.059197936207056046
250,2500000,0.04931305721402168,0.05925513431429863
251,2510000,0.049329858273267746,0.05930958315730095
252,2520000,0.049350302666425705,0.05936703458428383
253,2530000,0.049371372908353806,0.059431836009025574
254,2540000,0.049389295279979706,0.0594860278069973
255,2550000,0.04940484091639519,0.05953866243362427
256,2560000,0.04942577704787254,0.05959508568048477
257,2570000,0.049448877573013306,0.05965432524681091
258,2580000,0.04947223514318466,0.05971524491906166
259,2590000,0.04950137063860893,0.05978415906429291
260,2600000,0.04952821508049965,0.05984857678413391
261,2610000,0.04955253005027771,0.05991082638502121
262,2620000,0.04958069697022438,0.05996329337358475
263,2630000,0.049606453627347946,0.0600084625184536
264,2640000,0.04963739216327667,0.060055311769247055
265,2650000,0.04967042803764343,0.060101378709077835
266,2660000,0.04969881847500801,0.06014490872621536
267,2670000,0.04972444102168083,0.06018761172890663
268,2680000,0.04974830523133278,0.06022655963897705
269,2690000,0.04975965991616249,0.06025844067335129
270,2700000,0.04976886138319969,0.0602901317179203
271,2710000,0.049772705882787704,0.060317572206258774
272,2720000,0.04977672919631004,0.06034516170620918
273,2730000,0.04978375509381294,0.06037239730358124
274,2740000,0.04979242384433746,0.06040124595165253
275,2750000,0.04979928210377693,0.06043049693107605
276,2760000,0.049804821610450745,0.06045691296458244
277,2770000,0.04980769380927086,0.06047660857439041
278,2780000,0.04980848729610443,0.060492996126413345
279,2790000,0.04980545863509178,0.06050671637058258
280,2800000,0.04980001226067543,0.06051880493760109
281,2810000,0.04979245737195015,0.06052395701408386
282,2820000,0.04979482293128967,0.06053249537944794
283,2830000,0.04980503395199776,0.060548942536115646
284,2840000,0.049818236380815506,0.0605645477771759
285,2850000,0.04983220621943474,0.06057408079504967
286,2860000,0.04984657093882561,0.06057243049144745
287,2870000,0.049861278384923935,0.06056901440024376
288,2880000,0.0498763732612133,0.06056292727589607
289,2890000,0.04989190027117729,0.06055571883916855
290,2900000,0.049907926470041275,0.06054924428462982
291,2910000,0.0499243289232254,0.06054339185357094
292,2920000,0.04994111880660057,0.0605381578207016
293,2930000,0.049958210438489914,0.0605335533618927
294,2940000,0.049980856478214264,0.060534246265888214
295,2950000,0.050004228949546814,0.0605357401072979
296,2960000,0.05003102123737335,0.060541801154613495
297,2970000,0.05005777254700661,0.060550086200237274
298,2980000,0.05008503422141075,0.06055586785078049
299,2990000,0.050111714750528336,0.06056129187345505
300,3000000,0.05013880506157875,0.06056724861264229
301,3010000,0.05016351863741875,0.06057377904653549
302,3020000,0.050180353224277496,0.060580894351005554
303,3030000,0.05019329488277435,0.06058851256966591
304,3040000,0.05020666494965553,0.06059655919671059
305,3050000,0.050216615200042725,0.060605183243751526
306,3060000,0.05022382736206055,0.06061270087957382
307,3070000,0.05023135244846344,0.06062065809965134
308,3080000,0.05023939162492752,0.0606292299926281
309,3090000,0.05024588480591774,0.0606355220079422
310,3100000,0.05024080350995064,0.06063457578420639
311,3110000,0.05023558437824249,0.06063397228717804
312,3120000,0.050234355032444,0.06063413619995117
313,3130000,0.050235290080308914,0.0606335885822773
314,3140000,0.050238363444805145,0.06063340976834297
315,3150000,0.050242532044649124,0.060633569955825806
316,3160000,0.05024714767932892,0.060633838176727295
317,3170000,0.050252288579940796,0.06063443049788475
318,3180000,0.050257887691259384,0.060635361820459366
319,3190000,0.05026393011212349,0.06062979996204376
320,3200000,0.0502704381942749,0.060623083263635635
321,3210000,0.05027738958597183,0.06061597913503647
322,3220000,0.05028478801250458,0.06060932204127312
323,3230000,0.050292640924453735,0.06060311198234558
324,3240000,0.050300728529691696,0.06059735268354416
325,3250000,0.05030147731304169,0.06059205159544945
326,3260000,0.050302665680646896,0.060583531856536865
327,3270000,0.05030433461070061,0.060573332011699677
328,3280000,0.05030525475740433,0.060562603175640106
329,3290000,0.05030611529946327,0.0605519562959671
330,3300000,0.0503082349896431,0.06054263934493065
331,3310000,0.05031081289052963,0.06053384765982628
332,3320000,0.050313714891672134,0.06052586808800697
333,3330000,0.05031692981719971,0.06051868200302124
334,3340000,0.05032048374414444,0.0605117492377758
335,3350000,0.05032437667250633,0.060505080968141556
336,3360000,0.05032623931765556,0.06049671024084091
337,3370000,0.05032633990049362,0.06048685684800148
338,3380000,0.05032671242952347,0.060477323830127716
339,3390000,0.05032734200358391,0.06046644225716591
340,3400000,0.05032822862267494,0.06045534461736679
341,3410000,0.05032871291041374,0.06044444069266319
342,3420000,0.0503230057656765,0.06043373793363571
343,3430000,0.05031747743487358,0.060423243790864944
344,3440000,0.050312139093875885,0.06041295453906059
345,3450000,0.050307221710681915,0.060402851551771164
346,3460000,0.050302669405937195,0.06039295345544815
347,3470000,0.050298966467380524,0.06038326770067215
348,3480000,0.050296250730752945,0.06037385016679764
349,3490000,0.05029386654496193,0.060364995151758194
350,3500000,0.050290606915950775,0.06035498157143593
351,3510000,0.05028742179274559,0.06034492701292038
352,3520000,0.050284452736377716,0.06033508479595184
353,3530000,0.05028104409575462,0.06032484024763107
354,3540000,0.050276994705200195,0.060314029455184937
355,3550000,0.05027374252676964,0.060304176062345505
356,3560000,0.05027524754405022,0.06029924005270004
357,3570000,0.05027702823281288,0.06029459089040756
358,3580000,0.05027906969189644,0.06029023230075836
359,3590000,0.050281375646591187,0.06028616428375244
360,3600000,0.05028395354747772,0.060282379388809204
361,3610000,0.05028678849339485,0.060278888791799545
362,3620000,0.05028989538550377,0.06027568504214287
363,3630000,0.050293244421482086,0.06027274951338768
364,3640000,0.05029618367552757,0.06026950478553772
365,3650000,0.05029938369989395,0.06026651710271835
366,3660000,0.050302814692258835,0.06026379391551018
367,3670000,0.05030650645494461,0.06026134267449379
368,3680000,0.05031037703156471,0.06025910750031471
369,3690000,0.050314318388700485,0.06025693193078041
370,3700000,0.05031849443912506,0.060255017131567
371,3710000,0.05032293125987053,0.060253385454416275
372,3720000,0.05032762885093689,0.060252025723457336
373,3730000,0.05033259093761444,0.06025094911456108
374,3740000,0.05033782124519348,0.06024355813860893
375,3750000,0.05034318566322327,0.060236163437366486
376,3760000,0.0503486804664135,0.06022888049483299
377,3770000,0.05035444349050522,0.060221824795007706
378,3780000,0.050360459834337234,0.06021497771143913
379,3790000,0.05036672204732895,0.06020834296941757
380,3800000,0.05037325248122215,0.060201939195394516
381,3810000,0.05038004368543625,0.06019574776291847
382,3820000,0.0503869503736496,0.060189779847860336
383,3830000,0.050394102931022644,0.06018403172492981
384,3840000,0.050401490181684494,0.06017850339412689
385,3850000,0.050409119576215744,0.060173194855451584
386,3860000,0.050416991114616394,0.06016811355948448
387,3870000,0.050425104796886444,0.06016325205564499
388,3880000,0.0504334457218647,0.06015859916806221
389,3890000,0.05044201761484146,0.06015428900718689
390,3900000,0.05045083537697792,0.060150425881147385
391,3910000,0.05045989155769348,0.0601467601954937
392,3920000,0.050469186156988144,0.060143303126096725
393,3930000,0.05047871172428131,0.060140058398246765
394,3940000,0.05048847198486328,0.06013701483607292
395,3950000,0.05049847438931465,0.06013377383351326
396,3960000,0.05050870403647423,0.06013031676411629
397,3970000,0.05052155256271362,0.060129422694444656
398,3980000,0.05053779110312462,0.060131873935461044
399,3990000,0.050554320216178894,0.06013457104563713
400,4000000,0.050571076571941376,0.060137420892715454
401,4010000,0.050587963312864304,0.06014033779501915
402,4020000,0.05060514807701111,0.06014346703886986
403,4030000,0.05062263831496239,0.06014680489897728
404,4040000,0.05064024403691292,0.06015023589134216
405,4050000,0.05065589025616646,0.06015195697546005
406,4060000,0.050671763718128204,0.06015397980809212
407,4070000,0.050688039511442184,0.06015636399388313
408,4080000,0.050704725086688995,0.060158971697092056
409,4090000,0.050721704959869385,0.0601617805659771
410,4100000,0.05073896422982216,0.06016480177640915
411,4110000,0.05075637996196747,0.06016789749264717
412,4120000,0.05077395960688591,0.06017138063907623
413,4130000,0.05079185217618942,0.06016983464360237
414,4140000,0.050810035318136215,0.060167912393808365
415,4150000,0.050828538835048676,0.060166168957948685
416,4160000,0.05084823817014694,0.060165561735630035
417,4170000,0.050869062542915344,0.06016606092453003
418,4180000,0.050890002399683,0.06016671285033226
419,4190000,0.05091105028986931,0.06016738340258598
420,4200000,0.050932377576828,0.06016825884580612
421,4210000,0.05095398426055908,0.06016933172941208
422,4220000,0.05097585916519165,0.06017062067985535
423,4230000,0.0509980134665966,0.060172151774168015
424,4240000,0.05102044343948364,0.06017386540770531
425,4250000,0.05104314535856247,0.06017576530575752
426,4260000,0.05106612294912338,0.06017785146832466
427,4270000,0.05108937248587608,0.06018013134598732
428,4280000,0.051106102764606476,0.06017940491437912
429,4290000,0.05112283676862717,0.06017868593335152
430,4300000,0.05113563314080238,0.06017456203699112
431,4310000,0.051148343831300735,0.06017034500837326
432,4320000,0.05116119235754013,0.06016627326607704
433,4330000,0.05117417499423027,0.06016236171126366
434,4340000,0.05118729919195175,0.060158610343933105
435,4350000,0.051200561225414276,0.06015500798821449
436,4360000,0.051213931292295456,0.06015155464410782
437,4370000,0.0512273833155632,0.060148388147354126
438,4380000,0.05124090239405632,0.06014537066221237
439,4390000,0.051254525780677795,0.06014248728752136
440,4400000,0.05126814916729927,0.06013959273695946
441,4410000,0.05128190666437149,0.060136862099170685
442,4420000,0.051295407116413116,0.060133885592222214
443,4430000,0.05130896717309952,0.06013099104166031
444,4440000,0.05132268741726875,0.06012828275561333
445,4450000,0.051336620002985,0.06012575700879097
446,4460000,0.051350951194763184,0.06012341380119324
447,4470000,0.051365479826927185,0.06012124568223953
448,4480000,0.051380179822444916,0.060119256377220154
449,4490000,0.05139526352286339,0.06011698395013809
450,4500000,0.05141051113605499,0.060114409774541855
451,4510000,0.05142593011260033,0.06011202558875084
452,4520000,0.05144045874476433,0.060109078884124756
453,4530000,0.051454897969961166,0.06010610982775688
454,4540000,0.05146946385502815,0.0601029098033905
455,4550000,0.05148414894938469,0.06009967625141144
456,4560000,0.05149875581264496,0.060096289962530136
457,4570000,0.051513418555259705,0.0600929819047451
458,4580000,0.05152125656604767,0.06008971482515335
459,4590000,0.05152300372719765,0.06008641794323921
460,4600000,0.05152479559183121,0.06008324772119522
461,4610000,0.05152665078639984,0.060080211609601974
462,4620000,0.05152873694896698,0.060077425092458725
463,4630000,0.05153089016675949,0.060074739158153534
464,4640000,0.05153273791074753,0.060072097927331924
465,4650000,0.05153166130185127,0.060069575905799866
466,4660000,0.0515306331217289,0.06006718799471855
467,4670000,0.05152960121631622,0.060064896941185
468,4680000,0.051528386771678925,0.06006245315074921
469,4690000,0.051527202129364014,0.06006014347076416
470,4700000,0.051526058465242386,0.06005796045064926
471,4710000,0.051524944603443146,0.060055918991565704
472,4720000,0.051523834466934204,0.0600542314350605
473,4730000,0.05152251943945885,0.060052771121263504
474,4740000,0.05152122676372528,0.06005266308784485
475,4750000,0.051519975066185,0.06005338206887245
476,4760000,0.051518745720386505,0.0600542277097702
477,4770000,0.0515175461769104,0.06005518510937691
478,4780000,0.05151637643575668,0.06005626171827316
479,4790000,0.05151522532105446,0.06005718559026718
480,4800000,0.05151411145925522,0.06005752086639404
481,4810000,0.05151301994919777,0.06005818396806717
482,4820000,0.051511961966753006,0.06005895882844925
483,4830000,0.05151093006134033,0.060059815645217896
484,4840000,0.051509927958250046,0.06006079167127609
485,4850000,0.05150895565748215,0.06006186082959175
486,4860000,0.051508013159036636,0.060063038021326065
487,4870000,0.05150708928704262,0.06006380170583725
488,4880000,0.05150619521737099,0.060064394026994705
489,4890000,0.05150534212589264,0.060065075755119324
490,4900000,0.051504503935575485,0.0600658543407917
491,4910000,0.05150369927287102,0.06006670370697975
492,4920000,0.051502928137779236,0.060067661106586456
493,4930000,0.051500894129276276,0.06006740778684616
494,4940000,0.051498714834451675,0.06006724387407303
495,4950000,0.05149655044078827,0.06006673350930214
496,4960000,0.05149443447589874,0.060065872967243195
497,4970000,0.05149233341217041,0.06006506830453873
498,4980000,0.05149027705192566,0.060064349323511124
499,4990000,0.0514882430434227,0.060063686221838
500,5000000,0.05148622766137123,0.06006310135126114
501,5010000,0.05148426070809364,0.060062579810619354
502,5020000,0.05148230493068695,0.06006212532520294
503,5030000,0.051480382680892944,0.0600617416203022
504,5040000,0.051478538662195206,0.06006142869591713
505,5050000,0.05147680267691612,0.06006119027733803
506,5060000,0.05147504806518555,0.06006107106804848
507,5070000,0.051473218947649,0.06006096675992012
508,5080000,0.05147143825888634,0.06006007269024849
509,5090000,0.05146967992186546,0.060059238225221634
510,5100000,0.05146796256303787,0.06005845591425896
511,5110000,0.05146627128124237,0.0600578598678112
512,5120000,0.05146462097764015,0.06005733832716942
513,5130000,0.051462993025779724,0.06005686894059181
514,5140000,0.05146140605211258,0.06005645543336868
515,5150000,0.05145984888076782,0.060056108981370926
516,5160000,0.05145832523703575,0.06005583330988884
517,5170000,0.05145683139562607,0.060055628418922424
518,5180000,0.051455382257699966,0.06005549058318138
519,5190000,0.05145395174622536,0.06005474552512169
520,5200000,0.05145256221294403,0.06005376577377319
521,5210000,0.05145120993256569,0.06005284562706947
522,5220000,0.05144987255334854,0.060051947832107544
523,5230000,0.05144858732819557,0.060051098465919495
524,5240000,0.05144732445478439,0.060050301253795624
525,5250000,0.0514460988342762,0.06004953756928444
526,5260000,0.05144490301609039,0.06004883348941803
527,5270000,0.05144374072551727,0.06004815548658371
528,5280000,0.051442623138427734,0.06004710868000984
529,5290000,0.05144152790307999,0.06004581227898598
530,5300000,0.05144045874476433,0.0600445382297039
531,5310000,0.05143943056464195,0.060043301433324814
532,5320000,0.051439318805933,0.060042086988687515
533,5330000,0.051439329981803894,0.0600409097969532
534,5340000,0.05143938586115837,0.06003975123167038
535,5350000,0.05143950507044792,0.06003863364458084
536,5360000,0.05143967643380165,0.060037534683942795
537,5370000,0.05143987759947777,0.06003645434975624
538,5380000,0.05143988877534866,0.060035184025764465
539,5390000,0.05143994092941284,0.06003393232822418
540,5400000,0.05143926665186882,0.06003200635313988
541,5410000,0.051438335329294205,0.06002984195947647
542,5420000,0.05143769830465317,0.060027722269296646
543,5430000,0.05143725872039795,0.06002596393227577
544,5440000,0.05143686756491661,0.060024891048669815
545,5450000,0.05143652856349945,0.06002384424209595
546,5460000,0.051436230540275574,0.06002282351255417
547,5470000,0.051435984671115875,0.06002183258533478
548,5480000,0.05143577978014946,0.06002126261591911
549,5490000,0.051435623317956924,0.06002082675695419
550,5500000,0.05143551900982857,0.06002045050263405
551,5510000,0.05143546685576439,0.06002011150121689
552,5520000,0.051435451954603195,0.06001981347799301
553,5530000,0.05143533647060394,0.06001943722367287
554,5540000,0.05143527686595917,0.06001908332109451
555,5550000,0.05143525451421738,0.06001875922083855
556,5560000,0.05143528804183006,0.06001848727464676
557,5570000,0.05143536254763603,0.06001826375722885
558,5580000,0.05143548175692558,0.06001807004213333
559,5590000,0.051435649394989014,0.0600179024040699
560,5600000,0.05143586918711662,0.06001777946949005
561,5610000,0.05143612250685692,0.060017697513103485
562,5620000,0.05143642798066139,0.0600176565349102
563,5630000,0.051436781883239746,0.060017652809619904
564,5640000,0.05143718048930168,0.06001768633723259
565,5650000,0.0514376275241375,0.06001775711774826
566,5660000,0.0514381118118763,0.06001787260174751
567,5670000,0.051438651978969574,0.06001802906394005
568,5680000,0.05143923684954643,0.06001822650432587
569,5690000,0.05143986642360687,0.06001846492290497
570,5700000,0.0514405332505703,0.060018740594387054
571,5710000,0.0514412447810173,0.06001904979348183
572,5720000,0.051442015916109085,0.06001940369606018
573,5730000,0.05144282802939415,0.06001979857683182
574,5740000,0.051443688571453094,0.06002023443579674
575,5750000,0.05144459754228592,0.06002071127295494
576,5760000,0.051445551216602325,0.06002121791243553
577,5770000,0.05144655331969261,0.06002177298069
578,5780000,0.05144759640097618,0.06002236530184746
579,5790000,0.05144806206226349,0.06002242863178253
580,5800000,0.05144812539219856,0.06002214923501015
581,5810000,0.05144823342561722,0.06002189218997955
582,5820000,0.051448360085487366,0.06002166122198105
583,5830000,0.0514485202729702,0.06002145633101463
584,5840000,0.051448702812194824,0.06002127006649971
585,5850000,0.05144891515374184,0.06002110615372658
586,5860000,0.05144915729761124,0.060020968317985535
587,5870000,0.051449429243803024,0.06002078950405121
588,5880000,0.0514497347176075,0.06002054736018181
589,5890000,0.051450058817863464,0.06002030894160271
590,5900000,0.051450420171022415,0.06002011522650719
591,5910000,0.05145081877708435,0.06001996621489525
592,5920000,0.051451247185468674,0.0600198395550251
593,5930000,0.05145169049501419,0.06001974269747734
594,5940000,0.05145217105746269,0.06001966819167137
595,5950000,0.051452841609716415,0.06001961976289749
596,5960000,0.05145354941487312,0.060019589960575104
597,5970000,0.05145428702235222,0.060019589960575104
598,5980000,0.0514550618827343,0.06001961603760719
599,5990000,0.05145585909485817,0.060019657015800476
600,6000000,0.05145668238401413,0.060019731521606445
601,6010000,0.051457539200782776,0.060019828379154205
602,6020000,0.05145842209458351,0.060019951313734055
603,6030000,0.05145933851599693,0.060020096600055695
604,6040000,0.051460277289152145,0.060020264238119125
605,6050000,0.051461245864629745,0.06002045422792435
606,6060000,0.05146224424242973,0.06002067029476166
607,6070000,0.05146330967545509,0.060020919889211655
608,6080000,0.051464397460222244,0.060021184384822845
609,6090000,0.05146552622318268,0.06002146750688553
610,6100000,0.0514666810631752,0.06002177298069
611,6110000,0.051467861980199814,0.060022104531526566
612,6120000,0.051469072699546814,0.06002245843410492
613,6130000,0.0514703206717968,0.06002284958958626
614,6140000,0.05147165805101395,0.06002330034971237
615,6150000,0.05147303268313408,0.060023803263902664
616,6160000,0.0514744333922863,0.060024358332157135
617,6170000,0.05147586390376091,0.060024943202733994
618,6180000,0.051477327942848206,0.06002555415034294
619,6190000,0.05147881805896759,0.06002619117498398
620,6200000,0.051480330526828766,0.060026854276657104
621,6210000,0.05148187279701233,0.06002753600478172
622,6220000,0.05148345232009888,0.06002824753522873
623,6230000,0.05148523673415184,0.06002899259328842
624,6240000,0.05148710682988167,0.06002974137663841
625,6250000,0.05148893967270851,0.060030497610569
626,6260000,0.051490794867277145,0.060031283646821976
627,6270000,0.05149267986416817,0.060032084584236145
628,6280000,0.05149457976222038,0.06003275886178017
629,6290000,0.051496513187885284,0.06003274768590927
630,6300000,0.05149982124567032,0.06003411114215851
631,6310000,0.05150436609983444,0.060036685317754745
632,6320000,0.051508933305740356,0.06003930792212486
633,6330000,0.05151353031396866,0.060041945427656174
634,6340000,0.05151815712451935,0.060044627636671066
635,6350000,0.05152275040745735,0.06004728376865387
636,6360000,0.05152736231684685,0.06004996597766876
637,6370000,0.05153200775384903,0.06005268171429634
638,6380000,0.051536671817302704,0.06005542352795601
639,6390000,0.05154136195778847,0.06005819886922836
640,6400000,0.05154608562588692,0.0600610114634037
641,6410000,0.051550835371017456,0.06006384640932083
642,6420000,0.051555607467889786,0.060066722333431244
643,6430000,0.0515604130923748,0.06006961688399315
644,6440000,0.05156521871685982,0.06007256358861923
645,6450000,0.05157003551721573,0.06007552519440651
646,6460000,0.051574863493442535,0.060078516602516174
647,6470000,0.051579736173152924,0.060081545263528824
648,6480000,0.051584623754024506,0.06008460000157356
649,6490000,0.051589544862508774,0.060087691992521286
650,6500000,0.05159449949860573,0.0600908137857914
651,6510000,0.051599469035863876,0.0600939616560936
652,6520000,0.05160446837544441,0.06009715050458908
653,6530000,0.051609501242637634,0.060100361704826355
654,6540000,0.05161457136273384,0.06010360270738602
655,6550000,0.05161968618631363,0.060106679797172546
656,6560000,0.05162486433982849,0.06010711193084717
657,6570000,0.051630087196826935,0.0601075105369091
658,6580000,0.05163533240556717,0.06010797247290611
659,6590000,0.05164061859250069,0.06010845676064491
660,6600000,0.05164593458175659,0.0601089671254158
661,6610000,0.05165128409862518,0.06010950729250908
662,6620000,0.051656659692525864,0.06011008843779564
663,6630000,0.05166207253932953,0.06011069938540459
664,6640000,0.051667507737874985,0.06011129543185234
665,6650000,0.051672983914613724,0.06011190637946129
666,6660000,0.051678482443094254,0.060112569481134415
667,6670000,0.0516834557056427,0.060113243758678436
668,6680000,0.05168817937374115,0.06011395528912544
669,6690000,0.05169294402003288,0.06011470407247543
670,6700000,0.051697731018066406,0.06011546775698662
671,6710000,0.05170256271958351,0.06011627987027168
672,6720000,0.0517074353992939,0.06011711061000824
673,6730000,0.051712337881326675,0.06011798232793808
674,6740000,0.05171727389097214,0.06011888012290001
675,6750000,0.05172225460410118,0.06011980399489403
676,6760000,0.05172726511955261,0.06012076884508133
677,6770000,0.051732324063777924,0.06012175604701042
678,6780000,0.051737405359745026,0.0601227842271328
679,6790000,0.05174252390861511,0.06012384220957756
680,6800000,0.051747679710388184,0.060124922543764114
681,6810000,0.05175287276506424,0.060126032680273056
682,6820000,0.05175809934735298,0.06012718006968498
683,6830000,0.051763348281383514,0.060128360986709595
684,6840000,0.05176865682005882,0.060129564255476
685,6850000,0.05177399143576622,0.06013081595301628
686,6860000,0.0517793633043766,0.06013208255171776
687,6870000,0.05178476870059967,0.06013339385390282
688,6880000,0.05179021507501602,0.060134727507829666
689,6890000,0.051795683801174164,0.060136083513498306
690,6900000,0.05180120840668678,0.060137487947940826
691,6910000,0.051806751638650894,0.060138918459415436
692,6920000,0.05181233584880829,0.060140371322631836
693,6930000,0.05181795731186867,0.06014185771346092
694,6940000,0.05182361975312233,0.06014338508248329
695,6950000,0.05182930827140808,0.06014493480324745
696,6960000,0.051835041493177414,0.060146514326334
697,6970000,0.051840804517269135,0.06014813855290413
698,6980000,0.05184660851955414,0.06014977768063545
699,6990000,0.05185243487358093,0.06015145406126976
700,7000000,0.051858313381671906,0.060153163969516754
701,7010000,0.05186419561505318,0.060154907405376434
702,7020000,0.05187012255191803,0.060156673192977905
703,7030000,0.05187607184052467,0.06015847250819206
704,7040000,0.05188078433275223,0.06015961617231369
705,7050000,0.05188547074794769,0.06016075238585472
706,7060000,0.051890164613723755,0.06016189232468605
707,7070000,0.05189487710595131,0.06016305461525917
708,7080000,0.05189959704875946,0.060164231806993484
709,7090000,0.051904331892728806,0.06016559526324272
710,7100000,0.051909081637859344,0.06016702577471733
711,7110000,0.05191383883357048,0.06016846373677254
712,7120000,0.05191861093044281,0.060169901698827744
713,7130000,0.051923397928476334,0.06017134711146355
714,7140000,0.05192819610238075,0.060172807425260544
715,7150000,0.05193300545215607,0.06017427518963814
716,7160000,0.051937833428382874,0.06017575040459633
717,7170000,0.05194266885519028,0.06017722934484482
718,7180000,0.05194751173257828,0.060178712010383606
719,7190000,0.05195237323641777,0.06018019840121269
720,7200000,0.05195724964141846,0.06018169969320297
721,7210000,0.051962122321128845,0.06018320098519325
722,7220000,0.05196695029735565,0.06018465384840965
723,7230000,0.05197179690003395,0.06018611788749695
724,7240000,0.051976654678583145,0.06018758937716484
725,7250000,0.05198151618242264,0.06018906459212303
726,7260000,0.05198640003800392,0.06019054725766182
727,7270000,0.0519912913441658,0.060192033648490906
728,7280000,0.05199618637561798,0.06019352376461029
729,7290000,0.052001096308231354,0.06019502505660057
730,7300000,0.05200602859258652,0.060196537524461746
731,7310000,0.05201096087694168,0.060198042541742325
732,7320000,0.05201590806245804,0.060199569910764694
733,7330000,0.05202086642384529,0.06020108982920647
734,7340000,0.05202583968639374,0.06020263209939003
735,7350000,0.05203082039952278,0.060204166918992996
736,7360000,0.05203580483794212,0.06020570918917656
737,7370000,0.052040811628103256,0.06020725890994072
738,7380000,0.05204582214355469,0.06020880490541458
739,7390000,0.052050843834877014,0.06021036580204964
740,7400000,0.05205588787794113,0.060211941599845886
741,7410000,0.052060939371585846,0.06021351367235184
742,7420000,0.05206511914730072,0.060215096920728683
743,7430000,0.052067261189222336,0.06021668389439583
744,7440000,0.05206941440701485,0.06021823361515999
745,7450000,0.05207158252596855,0.06021978706121445
746,7460000,0.05207374691963196,0.060221344232559204
747,7470000,0.05207591876387596,0.06022290885448456
748,7480000,0.05207810178399086,0.06022460386157036
749,7490000,0.05208028480410576,0.06022636219859123
750,7500000,0.05208248645067215,0.0602281354367733
751,7510000,0.05208469182252884,0.06022990494966507
752,7520000,0.052086904644966125,0.060231685638427734
753,7530000,0.05208912119269371,0.06023348122835159
754,7540000,0.05209134891629219,0.06023527309298515
755,7550000,0.05209358036518097,0.06023706868290901
756,7560000,0.05209581181406975,0.060238879173994064
757,7570000,0.052098073065280914,0.060240697115659714
758,7580000,0.052100326865911484,0.06024251878261566
759,7590000,0.05210259184241295,0.060244347900152206
760,7600000,0.05210485681891441,0.06024617701768875
761,7610000,0.05210713669657707,0.06024801731109619
762,7620000,0.05210942402482033,0.06024986878037453
763,7630000,0.05211171135306358,0.06025172024965286
764,7640000,0.05211368203163147,0.060253337025642395
765,7650000,0.05211556330323219,0.06025487184524536
766,7660000,0.05211745202541351,0.06025642156600952
767,7670000,0.052119337022304535,0.06025797128677368
768,7680000,0.05212124064564705,0.06025952845811844
769,7690000,0.05212317779660225,0.06026109308004379
770,7700000,0.052125122398138046,0.06026265770196915
771,7710000,0.05212706699967384,0.0602642297744751
772,7720000,0.052129022777080536,0.060265813022851944
773,7730000,0.052130989730358124,0.06026739627122879
774,7740000,0.05213295668363571,0.06026899069547653
775,7750000,0.05213494226336479,0.060270581394433975
776,7760000,0.05213691666722298,0.06027218699455261
777,7770000,0.052138905972242355,0.060273803770542145
778,7780000,0.05214085802435875,0.06027546525001526
779,7790000,0.052142806351184845,0.060277119278907776
780,7800000,0.05214478075504303,0.060278795659542084
781,7810000,0.052146755158901215,0.06028047204017639
782,7820000,0.0521487332880497,0.060282155871391296
783,7830000,0.05215071886777878,0.0602838471531868
784,7840000,0.052152715623378754,0.0602855421602726
785,7850000,0.052154723554849625,0.060287244617938995
786,7860000,0.05215674266219139,0.060288961976766586
787,7870000,0.05215875059366226,0.06029067561030388
788,7880000,0.05216078460216522,0.06029239296913147
789,7890000,0.05216281861066818,0.06029412895441055
790,7900000,0.05216486006975174,0.060295864939689636
791,7910000,0.05216691270470619,0.06029761582612991
792,7920000,0.05216897279024124,0.060299359261989594
793,7930000,0.05217108130455017,0.06030115857720375
794,7940000,0.05217324197292328,0.06030301749706268
795,7950000,0.052175406366586685,0.060304880142211914
796,7960000,0.05217758193612099,0.06030675023794174
797,7970000,0.052179768681526184,0.06030862033367157
798,7980000,0.05218195170164108,0.06031050533056259
799,7990000,0.0521840862929821,0.06031233072280884
800,8000000,0.05218622833490372,0.06031416729092598
801,8010000,0.05218837410211563,0.060316018760204315
802,8020000,0.05219053104519844,0.06031787022948265
803,8030000,0.05219268426299095,0.060319721698760986
804,8040000,0.05219486355781555,0.060321588069200516
805,8050000,0.05219703167676926,0.06032345071434975
806,8060000,0.052199214696884155,0.06032532826066017
807,8070000,0.05220141261816025,0.060327205806970596
808,8080000,0.052203599363565445,0.06032908707857132
809,8090000,0.052205804735422134,0.06033097952604294
810,8100000,0.05220801383256912,0.060332879424095154
811,8110000,0.05221023038029671,0.06033477559685707
812,8120000,0.05221244692802429,0.06033668294548988
813,8130000,0.05221468582749367,0.06033860146999359
814,8140000,0.052216921001672745,0.0603405237197876
815,8150000,0.05221915245056152,0.060342442244291306
816,8160000,0.05222141370177269,0.060344383120536804
817,8170000,0.05222366750240326,0.0603463239967823
818,8180000,0.052225932478904724,0.0603482648730278
819,8190000,0.05222820118069649,0.0603502131998539
820,8200000,0.052230481058359146,0.06035216525197029
821,8210000,0.0522327683866024,0.06035413220524788
822,8220000,0.05223504826426506,0.06035609170794487
823,8230000,0.052237339317798615,0.06035806983709335
824,8240000,0.05223965644836426,0.060360051691532135
825,8250000,0.052241966128349304,0.060362037271261215
826,8260000,0.05224427580833435,0.060364022850990295
827,8270000,0.05224660784006119,0.06036601960659027
828,8280000,0.05224892869591713,0.06036801636219025
829,8290000,0.052251268178224564,0.06037002056837082
830,8300000,0.0522536039352417,0.06037203595042229
831,8310000,0.05225595831871033,0.06037406250834465
832,8320000,0.052258312702178955,0.06037607043981552
833,8330000,0.05226067826151848,0.06037810817360878
834,8340000,0.0522630475461483,0.06038014590740204
835,8350000,0.05226542055606842,0.0603821836411953
836,8360000,0.052267808467149734,0.060384225100278854
837,8370000,0.05227019265294075,0.060386281460523605
838,8380000,0.05227259546518326,0.060388341546058655
839,8390000,0.05227499455213547,0.060390405356884
840,8400000,0.05227740481495857,0.06039247661828995
841,8410000,0.052279818803071976,0.06039455160498619
842,8420000,0.05228225141763687,0.06039663404226303
843,8430000,0.05228466913104057,0.06039872020483017
844,8440000,0.052287109196186066,0.06040080636739731
845,8450000,0.05228954926133156,0.06040291115641594
846,8460000,0.052292000502347946,0.06040472909808159
847,8470000,0.05229446291923523,0.06040649488568306
848,8480000,0.052296921610832214,0.06040826812386513
849,8490000,0.052299391478300095,0.060410041362047195
850,8500000,0.05230186879634857,0.06041182577610016
851,8510000,0.05230434983968735,0.06041361764073372
852,8520000,0.05230684205889702,0.06041540578007698
853,8530000,0.05230933800339699,0.060417208820581436
854,8540000,0.052311837673187256,0.06041902303695679
855,8550000,0.05231435224413872,0.060420844703912735
856,8560000,0.05231686681509018,0.06042266637086868
857,8570000,0.052319400012493134,0.060424502938985825
858,8580000,0.05232192575931549,0.060426343232393265
859,8590000,0.052324458956718445,0.060428187251091
860,8600000,0.05232700705528259,0.060430046170949936
861,8610000,0.05232955515384674,0.06043190881609917
862,8620000,0.052332110702991486,0.060433775186538696
863,8630000,0.05233467370271683,0.060435645282268524
864,8640000,0.052337273955345154,0.06043753772974014
865,8650000,0.052339907735586166,0.06043942645192146
866,8660000,0.05234255641698837,0.060441333800554276
867,8670000,0.05234529823064804,0.060443297028541565
868,8680000,0.05234807729721069,0.060445286333560944
869,8690000,0.05235087871551514,0.06044728681445122
870,8700000,0.052353691309690475,0.06044929102063179
871,8710000,0.052356526255607605,0.060451313853263855
872,8720000,0.052359383553266525,0.06045342981815338
873,8730000,0.05236223712563515,0.06045558676123619
874,8740000,0.05236510932445526,0.060457777231931686
875,8750000,0.052368007600307465,0.06045997142791748
876,8760000,0.05237092450261116,0.06046218425035477
877,8770000,0.052373841404914856,0.06046441197395325
878,8780000,0.05237678810954094,0.06046665087342262
879,8790000,0.05237973853945732,0.060468900948762894
880,8800000,0.05238271877169609,0.06047118082642555
881,8810000,0.052385710179805756,0.06047346815466881
882,8820000,0.05238872021436691,0.06047577038407326
883,8830000,0.05239173769950867,0.0604780837893486
884,8840000,0.05239477381110191,0.06048041209578514
885,8850000,0.05239782854914665,0.06048275902867317
886,8860000,0.052400898188352585,0.0604851134121418
887,8870000,0.05240399017930031,0.060487497597932816
888,8880000,0.05240709334611893,0.06048988923430443
889,8890000,0.05241020768880844,0.060492292046546936
890,8900000,0.052413344383239746,0.06049470975995064
891,8910000,0.05241648852825165,0.06049714609980583
892,8920000,0.05241965502500534,0.06049959361553192
893,8930000,0.05242283642292023,0.060502052307128906
894,8940000,0.052426040172576904,0.06050454452633858
895,8950000,0.05242924392223358,0.06050703674554825
896,8960000,0.05243246629834175,0.06050954386591911
897,8970000,0.05243570730090141,0.06051206216216087
898,8980000,0.05243895947933197,0.060514599084854126
899,8990000,0.052442193031311035,0.06051712483167648
900,9000000,0.05244544520974159,0.06051965430378914
901,9010000,0.05244871601462364,0.060522206127643585
902,9020000,0.0524519681930542,0.060524746775627136
903,9030000,0.05245497077703476,0.06052708253264427
904,9040000,0.052457667887210846,0.0605294331908226
905,9050000,0.05246037244796753,0.06053178384900093
906,9060000,0.05246308445930481,0.06053415313363075
907,9070000,0.05246581509709358,0.060536522418260574
908,9080000,0.05246855318546295,0.06053890660405159
909,9090000,0.05247129872441292,0.0605412982404232
910,9100000,0.05247405543923378,0.06054370477795601
911,9110000,0.05247664451599121,0.06054594740271568
912,9120000,0.0524790920317173,0.060548070818185806
913,9130000,0.05248153209686279,0.06055018678307533
914,9140000,0.052483975887298584,0.060552313923835754
915,9150000,0.05248642340302467,0.060554444789886475
916,9160000,0.05248888209462166,0.0605565682053566
917,9170000,0.05249125137925148,0.06055862084031105
918,9180000,0.05249359831213951,0.060560666024684906
919,9190000,0.05249595269560814,0.060562700033187866
920,9200000,0.05249830335378647,0.06056474149227142
921,9210000,0.05250066518783569,0.06056678667664528
922,9220000,0.05250302702188492,0.060568831861019135
923,9230000,0.05250539630651474,0.06057088449597359
924,9240000,0.05250776559114456,0.06057294085621834
925,9250000,0.05251014232635498,0.060575004667043686
926,9260000,0.0525125153362751,0.06057705730199814
927,9270000,0.05251489207148552,0.06057911738753319
928,9280000,0.052517279982566833,0.06058118864893913
929,9290000,0.05251966416835785,0.06058325245976448
930,9300000,0.05252205580472946,0.060585327446460724
931,9310000,0.05252443999052048,0.06058739870786667
932,9320000,0.052526842802762985,0.060589466243982315
933,9330000,0.052529241889715195,0.060591548681259155
934,9340000,0.0525316447019577,0.06059363856911659
935,9350000,0.05253405123949051,0.060595717281103134
936,9360000,0.052536461502313614,0.06059780716896057
937,9370000,0.05253887176513672,0.06059989705681801
938,9380000,0.052541282027959824,0.060601990669965744
939,9390000,0.052543703466653824,0.06060408800840378
940,9400000,0.052546124905347824,0.06060619279742241
941,9410000,0.05254855006933212,0.06060829386115074
942,9420000,0.05255097895860672,0.060610391199588776
943,9430000,0.05255340784788132,0.060612499713897705
944,9440000,0.05255584418773651,0.060614604502916336
945,9450000,0.05255827680230141,0.06061673164367676
946,9460000,0.0525607205927372,0.06061884015798569
947,9470000,0.05256316810846329,0.06062096357345581
948,9480000,0.05256561189889908,0.06062307953834534
949,9490000,0.052568066865205765,0.06062520667910576
950,9500000,0.05257051810622215,0.06062733381986618
951,9510000,0.05257297679781914,0.0606294609606266
952,9520000,0.052575431764125824,0.06063159182667732
953,9530000,0.052577905356884,0.06063373014330864
954,9540000,0.052580371499061584,0.060635872185230255
955,9550000,0.052582841366529465,0.06063801050186157
956,9560000,0.052585311233997345,0.060640159994363785
957,9570000,0.052587784826755524,0.0606423020362854
958,9580000,0.052590262144804,0.060644447803497314
959,9590000,0.05259275808930397,0.060646604746580124
960,9600000,0.05259525030851364,0.060648757964372635
961,9610000,0.05259775370359421,0.06065092235803604
962,9620000,0.05260024964809418,0.06065307930111885
963,9630000,0.05260275676846504,0.06065523996949196
964,9640000,0.052605267614126205,0.060657404363155365
965,9650000,0.05260777845978737,0.06065957620739937
966,9660000,0.05261028930544853,0.06066174805164337
967,9670000,0.05261280760169029,0.060663919895887375
968,9680000,0.05261533334851265,0.060666102916002274
969,9690000,0.05261785909533501,0.060668282210826874
970,9700000,0.052620381116867065,0.060670457780361176
971,9710000,0.05262291803956032,0.06067264452576637
972,9720000,0.05262547358870506,0.060674846172332764
973,9730000,0.05262807756662369,0.06067706272006035
974,9740000,0.052630696445703506,0.060679275542497635
975,9750000,0.05263332277536392,0.06068149954080582
976,9760000,0.052635956555604935,0.06068374216556549
977,9770000,0.052638594061136246,0.06068596988916397
978,9780000,0.052641239017248154,0.06068821996450424
979,9790000,0.05264389142394066,0.06069047003984451
980,9800000,0.05264655500650406,0.06069273129105568
981,9810000,0.05264921486377716,0.060694996267557144
982,9820000,0.05265189707279205,0.0606972761452198
983,9830000,0.05265458673238754,0.06069955974817276
984,9840000,0.05265728756785393,0.06070184335112572
985,9850000,0.052659984678030014,0.06070414558053017
986,9860000,0.052662696689367294,0.06070644035935402
987,9870000,0.05266541987657547,0.06070874631404877
988,9880000,0.05266813561320305,0.06071106716990471
989,9890000,0.05267080292105675,0.06071331351995468
990,9900000,0.05267319083213806,0.060715239495038986
991,9910000,0.052675582468509674,0.060717180371284485
992,9920000,0.052675485610961914,0.06071911379694939
993,9930000,0.052674371749162674,0.06072106212377548
994,9940000,0.05267326533794403,0.060723017901182175
995,9950000,0.05267217382788658,0.060724981129169464
996,9960000,0.052671100944280624,0.060726962983608246
997,9970000,0.05266997590661049,0.060728881508111954
998,9980000,0.05266859382390976,0.060730524361133575
999,9990000,0.0526684895157814,0.06073321774601936


==> data/grw_cls_00_train.csv <==
id,epochs,iw,gdro,erm
0,0,0.00427478551864624,0.004851951263844967,0.004917224403470755
1,10000,0.002129762899130583,0.0024165064096450806,0.002435217844322324
2,20000,0.001418362371623516,0.0016094314632937312,0.001617875648662448
3,30000,0.0010633657220751047,0.0012067754287272692,0.0012113433331251144
4,40000,0.0008505798759870231,0.0009653900633566082,0.0009681297815404832
5,50000,0.0007088009151630104,0.0008045213762670755,0.000806292868219316
6,60000,0.0006075769197195768,0.0006896470440551639,0.0006908510695211589
7,70000,0.0005316478782333434,0.0006034722900949419,0.0006043200846761465
8,80000,0.00047261928557418287,0.0005364735843613744,0.0005370849976316094
9,90000,0.0004254173836670816,0.0004829040262848139,0.00048332702135667205
10,100000,0.0003867803607136011,0.00043904921039938927,0.00043936033034697175
11,110000,0.00035457941703498363,0.0004024976515211165,0.0004027236136607826
12,120000,0.00032733738771639764,0.00037157288170419633,0.00037172617157921195
13,130000,0.0003039589792024344,0.00034504113136790693,0.00034514837898314
14,140000,0.00028372250380925834,0.00032206912874244153,0.0003221592342015356
15,150000,0.00026605671155266464,0.00030201926711015403,0.00030204898212105036
16,160000,0.00025039404863491654,0.0002842396788764745,0.0002842704125214368
17,170000,0.0002365460095461458,0.000268518109805882,0.00026848592096939683
18,180000,0.0002240894245915115,0.0002543717564549297,0.00025438505690544844
19,190000,0.00021284361719153821,0.00024161278270184994,0.0002416169736534357
20,200000,0.00020285339269321412,0.00023028926807455719,0.00023019085347186774
21,210000,0.00019362536841072142,0.00021980676683597267,0.00021973023831378669
22,220000,0.00018513781833462417,0.00021015069796703756,0.0002101478021359071
23,230000,0.00017743435455486178,0.00020140083506703377,0.0002013951016124338
24,240000,0.00017043628031387925,0.0001934717147378251,0.00019336515106260777
25,250000,0.00016393027908634394,0.00018608698155730963,0.00018597461166791618
26,260000,0.000157825110363774,0.00017915379430633038,0.00017905730055645108
27,270000,0.0001521491794846952,0.00017269809904973954,0.0001726351329125464
28,280000,0.0001468850241508335,0.00016672034689690918,0.00016666363808326423
29,290000,0.00014209044456947595,0.00016127561684697866,0.00016119533393066376
30,300000,0.00013755590771324933,0.00015612985589541495,0.00015605711087118834
31,310000,0.0001332383108092472,0.00015123171033337712,0.00015117204748094082
32,320000,0.00012916103878524154,0.0001466021640226245,0.00014655731501989067
33,330000,0.00012531106767710298,0.00014223289326764643,0.00014219211880117655
34,340000,0.00012168866669526324,0.0001381206384394318,0.00013811030657961965
35,350000,0.00011830185394501314,0.00013428251259028912,0.0001342655305052176
36,360000,0.0001151247852249071,0.0001306840276811272,0.00013064441736787558
37,370000,0.00011218405416002497,0.00012736003554891795,0.0001272443332709372
38,380000,0.00010941566142719239,0.00012422296276781708,0.0001240515848621726
39,390000,0.00010672469943528995,0.00012117548612877727,0.00012099576997570693
40,400000,0.00010411434777779505,0.00011821791849797592,0.00011803997040260583
41,410000,0.00010159840894630179,0.00011536423698998988,0.0001152109180111438
42,420000,9.920915908878669e-05,0.00011264851491432637,0.00011255428398726508
43,430000,9.69394895946607e-05,0.00011006387649103999,0.0001100154040614143
44,440000,9.476073319092393e-05,0.00010757992276921868,0.00010757511336123571
45,450000,9.267517452826723e-05,0.0001052065854310058,0.00010522865341044962
46,460000,9.066559141501784e-05,0.00010292652586940676,0.00010297114931745455
47,470000,8.872790931491181e-05,0.00010073598241433501,0.00010079008643515408
48,480000,8.686249930178747e-05,9.862118167802691e-05,9.868686174741015e-05
49,490000,8.509604958817363e-05,9.661942021921277e-05,9.667059930507094e-05
50,500000,8.341032662428916e-05,9.470961958868429e-05,9.473834506934509e-05
51,510000,8.181581506505609e-05,9.290067100664601e-05,9.289315494243056e-05
52,520000,8.032669575186446e-05,9.121753828367218e-05,9.113847045227885e-05
53,530000,7.892659050412476e-05,8.963572327047586e-05,8.949151379056275e-05
54,540000,7.7586984843947e-05,8.81178057170473e-05,8.792895823717117e-05
55,550000,7.628305320395157e-05,8.664270717417821e-05,8.642043394502252e-05
56,560000,7.49978789826855e-05,8.518897084286436e-05,8.494524809066206e-05
57,570000,7.374431879725307e-05,8.377013728022575e-05,8.350409189006314e-05
58,580000,7.252419163705781e-05,8.238644659286365e-05,8.211175736505538e-05
59,590000,7.13434856152162e-05,8.104760490823537e-05,8.075661025941372e-05
60,600000,7.019801705610007e-05,7.975044718477875e-05,7.944885146571323e-05
61,610000,6.908684008521959e-05,7.848868699511513e-05,7.819309394108132e-05
62,620000,6.800313713029027e-05,7.725339673925191e-05,7.697922410443425e-05
63,630000,6.695208139717579e-05,7.604849815834314e-05,7.58039386710152e-05
64,640000,6.592445424757898e-05,7.487124821636826e-05,7.466707029379904e-05
65,650000,6.492297688964754e-05,7.37194495741278e-05,7.355357229243964e-05
66,660000,6.394178490154445e-05,7.259902486111969e-05,7.246369204949588e-05
67,670000,6.297997606452554e-05,7.150434248615056e-05,7.139665831346065e-05
68,680000,6.203520752023906e-05,7.042638026177883e-05,7.035207818262279e-05
69,690000,6.111558468546718e-05,6.937448779353872e-05,6.933121767360717e-05
70,700000,6.0211019444977865e-05,6.834153464296833e-05,6.833185761934146e-05
71,710000,5.93262338952627e-05,6.73276954330504e-05,6.735734496032819e-05
72,720000,5.847229476785287e-05,6.635046156588942e-05,6.640530773438513e-05
73,730000,5.763927401858382e-05,6.539822788909078e-05,6.54768300591968e-05
74,740000,5.6824719649739563e-05,6.447000487241894e-05,6.457001290982589e-05
75,750000,5.603744284599088e-05,6.357084203045815e-05,6.369351467583328e-05
76,760000,5.528208566829562e-05,6.271079473663121e-05,6.284844130277634e-05
77,770000,5.455136124510318e-05,6.188146653585136e-05,6.202379881870002e-05
78,780000,5.383963434724137e-05,6.107549415901303e-05,6.121785554569215e-05
79,790000,5.314696318237111e-05,6.029201176716015e-05,6.043580287951045e-05
80,800000,5.2474199037533253e-05,5.953115032752976e-05,5.967545439489186e-05
81,810000,5.182530003366992e-05,5.8801302657229826e-05,5.89387200307101e-05
82,820000,5.1208258810220286e-05,5.810758739244193e-05,5.822928505949676e-05
83,830000,5.060944749857299e-05,5.743284054915421e-05,5.753717414336279e-05
84,840000,5.002926627639681e-05,5.6784287153277546e-05,5.686415170202963e-05
85,850000,4.9475063860882074e-05,5.616248381556943e-05,5.621294258162379e-05
86,860000,4.8939662519842386e-05,5.5566109949722886e-05,5.558192060561851e-05
87,870000,4.8437428631586954e-05,5.5012613302096725e-05,5.497832898981869e-05
88,880000,4.796752909896895e-05,5.449035597848706e-05,5.440071618068032e-05
89,890000,4.7503941459581256e-05,5.3970463341102004e-05,5.38399581273552e-05
90,900000,4.7043948143254966e-05,5.345395038602874e-05,5.3289310017134994e-05
91,910000,4.65879675175529e-05,5.2942672482458875e-05,5.2747018344234675e-05
92,920000,4.613734927261248e-05,5.2435556426644325e-05,5.2214971219655126e-05
93,930000,4.569244629237801e-05,5.1935159717686474e-05,5.169410724192858e-05
94,940000,4.5253473217599094e-05,5.1440991228446364e-05,5.117880573379807e-05
95,950000,4.4817970774602145e-05,5.094996595289558e-05,5.067014353699051e-05
96,960000,4.438671749085188e-05,5.046324076829478e-05,5.0168349844170734e-05
97,970000,4.3960164475720376e-05,4.99804737046361e-05,4.968010034644976e-05
98,980000,4.354069096734747e-05,4.950636503053829e-05,4.920256833429448e-05
99,990000,4.312930832384154e-05,4.90410893689841e-05,4.873308353126049e-05
100,1000000,4.2724212107714266e-05,4.858159809373319e-05,4.827300290344283e-05
101,1010000,4.233029540046118e-05,4.813584382645786e-05,4.7822435590205714e-05
102,1020000,4.194321809336543e-05,4.76975656056311e-05,4.7381043259520084e-05
103,1030000,4.1560047975508496e-05,4.726347833639011e-05,4.694735980592668e-05
104,1040000,4.1181476262863725e-05,4.683481529355049e-05,4.651971539715305e-05
105,1050000,4.080675353179686e-05,4.641029954655096e-05,4.609625830198638e-05
106,1060000,4.043730587000027e-05,4.5991466322448105e-05,4.567913856590167e-05
107,1070000,4.0073016862152144e-05,4.5577755372505635e-05,4.5271495764609426e-05
108,1080000,3.9712205762043595e-05,4.516860281000845e-05,4.48677092208527e-05
109,1090000,3.9356636989396065e-05,4.47638267360162e-05,4.446884850040078e-05
110,1100000,3.9005946746328846e-05,4.4366221118252724e-05,4.4075346522731707e-05
111,1110000,3.8658708945149556e-05,4.3972362618660554e-05,4.3687483412213624e-05
112,1120000,3.831493086181581e-05,4.3583055230556056e-05,4.330394949647598e-05
113,1130000,3.797581302933395e-05,4.319862273405306e-05,4.292561425245367e-05
114,1140000,3.763980566873215e-05,4.2818479414563626e-05,4.255116073181853e-05
115,1150000,3.730816024472006e-05,4.244256706442684e-05,4.218128742650151e-05
116,1160000,3.6980127333663404e-05,4.207158781355247e-05,4.181706754025072e-05
117,1170000,3.6655117582995445e-05,4.1703191527631134e-05,4.145613274886273e-05
118,1180000,3.633391679613851e-05,4.133701077080332e-05,4.1099192458204925e-05
119,1190000,3.601636490202509e-05,4.0974089642986655e-05,4.074623211636208e-05
120,1200000,3.57031385647133e-05,4.06176877731923e-05,4.0398161218035966e-05
121,1210000,3.5393444704823196e-05,4.02649020543322e-05,4.0054001146927476e-05
122,1220000,3.508816007524729e-05,3.991569974459708e-05,3.971328987972811e-05
123,1230000,3.478795406408608e-05,3.957173612434417e-05,3.937834844691679e-05
124,1240000,3.449251380516216e-05,3.92298934457358e-05,3.9046877645887434e-05
125,1250000,3.4203312679892406e-05,3.889208164764568e-05,3.8719605072401464e-05
126,1260000,3.391717837075703e-05,3.856240800814703e-05,3.8397647585952654e-05
127,1270000,3.363179348525591e-05,3.823603401542641e-05,3.8084235711721703e-05
128,1280000,3.334824214107357e-05,3.791242488659918e-05,3.777592064579949e-05
129,1290000,3.306776488898322e-05,3.7591940781567246e-05,3.747068694792688e-05
130,1300000,3.2791122066555545e-05,3.727484363480471e-05,3.716827995958738e-05
131,1310000,3.251885937061161e-05,3.696132262120955e-05,3.686918716994114e-05
132,1320000,3.2248455681838095e-05,3.665317490231246e-05,3.657251363620162e-05
133,1330000,3.1981064239516854e-05,3.634783934103325e-05,3.6278797779232264e-05
134,1340000,3.171842035953887e-05,3.604589801398106e-05,3.5988312447443604e-05
135,1350000,3.145791924907826e-05,3.574949369067326e-05,3.570014814613387e-05
136,1360000,3.119915345450863e-05,3.545570871210657e-05,3.5414846934145316e-05
137,1370000,3.094328712904826e-05,3.516437573125586e-05,3.513216506689787e-05
138,1380000,3.069019294343889e-05,3.4876036806963384e-05,3.485173874651082e-05
139,1390000,3.0440938644460402e-05,3.458936043898575e-05,3.457431012066081e-05
140,1400000,3.0193488782970235e-05,3.430709330132231e-05,3.4299493563594297e-05
141,1410000,2.994803617184516e-05,3.402599395485595e-05,3.402688889764249e-05
142,1420000,2.9704588087042794e-05,3.3746808185242116e-05,3.3756892662495375e-05
143,1430000,2.9463115424732678e-05,3.3469921618234366e-05,3.348893369548023e-05
144,1440000,2.9223912861198187e-05,3.319524694234133e-05,3.322375050629489e-05
145,1450000,2.8987618861719966e-05,3.292263863841072e-05,3.2961717806756496e-05
146,1460000,2.8754293452948332e-05,3.2653060770826414e-05,3.270262459409423e-05
147,1470000,2.8523470973595977e-05,3.2387055398430675e-05,3.2445859687868506e-05
148,1480000,2.8294842195464298e-05,3.212440060451627e-05,3.219154677935876e-05
149,1490000,2.806885095196776e-05,3.1865281926002353e-05,3.194012970197946e-05
150,1500000,2.7845686418004334e-05,3.160776032018475e-05,3.168988769175485e-05
151,1510000,2.7624473659670912e-05,3.135434599244036e-05,3.1440948077943176e-05
152,1520000,2.7404730644775555e-05,3.110166289843619e-05,3.1194547773338854e-05
153,1530000,2.7187814339413308e-05,3.0851660994812846e-05,3.095019201282412e-05
154,1540000,2.6973269996233284e-05,3.060394010390155e-05,3.070885577471927e-05
155,1550000,2.6762949346448295e-05,3.0360693926922977e-05,3.0472103389911354e-05
156,1560000,2.6555659133009613e-05,3.0119870643829927e-05,3.023828139703255e-05
157,1570000,2.634925112943165e-05,2.988478445331566e-05,3.0010813134140335e-05
158,1580000,2.614838012959808e-05,2.9652026569237933e-05,2.9789371183142066e-05
159,1590000,2.595240766822826e-05,2.9422639272524975e-05,2.9570925107691437e-05
160,1600000,2.5760644348338246e-05,2.9201893994468264e-05,2.935502379841637e-05
161,1610000,2.5571858714101836e-05,2.8984190066694282e-05,2.9141130653442815e-05
162,1620000,2.5384468244737945e-05,2.8769884011126123e-05,2.8928840038133785e-05
163,1630000,2.5198554794769734e-05,2.8560200007632375e-05,2.8718386602122337e-05
164,1640000,2.50147841143189e-05,2.8352562367217615e-05,2.8509512048913166e-05
165,1650000,2.483463686075993e-05,2.8146576369181275e-05,2.8302403734414838e-05
166,1660000,2.4656736059114337e-05,2.794355350488331e-05,2.8097607355448417e-05
167,1670000,2.4482031221850775e-05,2.7743502869270742e-05,2.7894944651052356e-05
168,1680000,2.4311455490533262e-05,2.754582055786159e-05,2.7694330128724687e-05
169,1690000,2.4143704649759457e-05,2.7350368327461183e-05,2.74956037173979e-05
170,1700000,2.3977545424713753e-05,2.7159225282957777e-05,2.7302379749016836e-05
171,1710000,2.381371450610459e-05,2.6967893063556403e-05,2.711057459237054e-05
172,1720000,2.3651808078284375e-05,2.677860902622342e-05,2.6920133677776903e-05
173,1730000,2.3492108084610663e-05,2.6591846108203754e-05,2.6731713660410605e-05
174,1740000,2.333285374334082e-05,2.6405483367852867e-05,2.6547171728452668e-05
175,1750000,2.317526377737522e-05,2.6222038286505267e-05,2.6366598831373267e-05
176,1760000,2.302041684743017e-05,2.6040685042971745e-05,2.618871621962171e-05
177,1770000,2.287105962750502e-05,2.5866087526082993e-05,2.6016559786512516e-05
178,1780000,2.2724834707332775e-05,2.5696315788081847e-05,2.5848892619251274e-05
179,1790000,2.2586214981856756e-05,2.5530676794005558e-05,2.569077150837984e-05
180,1800000,2.2452220946433954e-05,2.536847568990197e-05,2.554219463490881e-05
181,1810000,2.231913458672352e-05,2.5214361812686548e-05,2.5400124286534265e-05
182,1820000,2.218687950517051e-05,2.506160490156617e-05,2.5258857931476086e-05
183,1830000,2.205542659794446e-05,2.4909399144235067e-05,2.511842285457533e-05
184,1840000,2.192485408158973e-05,2.475711880833842e-05,2.4978773581096902e-05
185,1850000,2.179558578063734e-05,2.4605073122074828e-05,2.4842633138177916e-05
186,1860000,2.1668140107067302e-05,2.445400423312094e-05,2.4708126147743315e-05
187,1870000,2.1542580725508742e-05,2.430369204375893e-05,2.4575430870754644e-05
188,1880000,2.141898949048482e-05,2.415443850622978e-05,2.4444245354970917e-05
189,1890000,2.129765198333189e-05,2.4007731553865597e-05,2.4313780158990994e-05
190,1900000,2.117784424626734e-05,2.3864005925133824e-05,2.4184095309465192e-05
191,1910000,2.1058154743514024e-05,2.3721548132016324e-05,2.4055470930761658e-05
192,1920000,2.0938819943694398e-05,2.358112033107318e-05,2.392754322499968e-05
193,1930000,2.082036735373549e-05,2.3441778466803953e-05,2.380029036430642e-05
194,1940000,2.0704377675428987e-05,2.330525421712082e-05,2.3673765099374577e-05
195,1950000,2.0592458895407617e-05,2.3174634407041594e-05,2.354932075832039e-05
196,1960000,2.0481831597862765e-05,2.3045757188810967e-05,2.3427404812537134e-05
197,1970000,2.0371873688418418e-05,2.2917656679055654e-05,2.3307269657379948e-05
198,1980000,2.0262537873350084e-05,2.2790292860008776e-05,2.3188782506622374e-05
199,1990000,2.0153805962763727e-05,2.2665122742182575e-05,2.3071230316418223e-05
200,2000000,2.004706038860604e-05,2.2545642423210666e-05,2.2954278392717242e-05
201,2010000,1.99437745322939e-05,2.2430813260143623e-05,2.2838037693873048e-05
202,2020000,1.984469054150395e-05,2.231705548183527e-05,2.2723761503584683e-05
203,2030000,1.9746394173125736e-05,2.220440364908427e-05,2.2612341126659885e-05
204,2040000,1.9648883608169854e-05,2.2095566237112507e-05,2.2503407308249734e-05
205,2050000,1.9552433514036238e-05,2.198853144363966e-05,2.2395783162210137e-05
206,2060000,1.9457727830740623e-05,2.1882418877794407e-05,2.228866287623532e-05
207,2070000,1.9363933461136185e-05,2.177723217755556e-05,2.2182726752362214e-05
208,2080000,1.9270908524049446e-05,2.1673688024748117e-05,2.2078062102082185e-05
209,2090000,1.9178904040018097e-05,2.1571762772509828e-05,2.197423600591719e-05
210,2100000,1.908780905068852e-05,2.1470323190442286e-05,2.1871041099075228e-05
211,2110000,1.899892777146306e-05,2.137252886313945e-05,2.1768591977888718e-05
212,2120000,1.89105085155461e-05,2.1279402062646113e-05,2.1666626707883552e-05
213,2130000,1.882269134512171e-05,2.1188239770708606e-05,2.156609480152838e-05
214,2140000,1.873938163043931e-05,2.1099152945680544e-05,2.14671490539331e-05
215,2150000,1.865838021331001e-05,2.1014120648032986e-05,2.1370802642195486e-05
216,2160000,1.8579432435217313e-05,2.0929670426994562e-05,2.1275765902828425e-05
217,2170000,1.850131775427144e-05,2.084616971842479e-05,2.1181582269491628e-05
218,2180000,1.842730307544116e-05,2.076505006698426e-05,2.1089053916512057e-05
219,2190000,1.8353915947955102e-05,2.0684317860286683e-05,2.099698394886218e-05
220,2200000,1.8281140000908636e-05,2.0603893062798306e-05,2.0907100406475365e-05
221,2210000,1.8210070265922695e-05,2.0525174477370456e-05,2.0818035409320146e-05
222,2220000,1.8139855455956422e-05,2.0448303985176608e-05,2.0729374227812514e-05
223,2230000,1.8070018995786086e-05,2.037388003373053e-05,2.064247200905811e-05
224,2240000,1.800083919079043e-05,2.0301749827922322e-05,2.0557035895762965e-05
225,2250000,1.793345290934667e-05,2.02314586204011e-05,2.047201087407302e-05
226,2260000,1.7867652786662802e-05,2.0164294255664572e-05,2.038734601228498e-05
227,2270000,1.7803416994865984e-05,2.0102235794183798e-05,2.0304409190430306e-05
228,2280000,1.7740618204697967e-05,2.0043295080540702e-05,2.022302578552626e-05
229,2290000,1.767996946000494e-05,1.998727020691149e-05,2.0144350855844095e-05
230,2300000,1.7619202481000684e-05,1.993196019611787e-05,2.006683462241199e-05
231,2310000,1.7560660126036964e-05,1.9879515093634836e-05,1.9990129658253863e-05
232,2320000,1.7505662981420755e-05,1.9829647499136627e-05,1.9914707081625238e-05
233,2330000,1.7452517568017356e-05,1.97804893105058e-05,1.98404577531619e-05
234,2340000,1.7402442608727142e-05,1.9732207874767482e-05,1.9768902348005213e-05
235,2350000,1.735229125188198e-05,1.9684441213030368e-05,1.9700692064361647e-05
236,2360000,1.730283474898897e-05,1.9636801880551502e-05,1.963471731869504e-05
237,2370000,1.7254888007300906e-05,1.9590366719057783e-05,1.9570139556890354e-05
238,2380000,1.7209114957950078e-05,1.954881736310199e-05,1.9506709577399306e-05
239,2390000,1.7165355529868975e-05,1.950751175172627e-05,1.9444343706709333e-05
240,2400000,1.7122289136750624e-05,1.9468474420136772e-05,1.9383554899832234e-05
241,2410000,1.7079004464903846e-05,1.9431985492701642e-05,1.932396844495088e-05
242,2420000,1.703617090242915e-05,1.9396860807319172e-05,1.926487311720848e-05
243,2430000,1.6993759345496073e-05,1.9362820239621215e-05,1.9205959688406438e-05
244,2440000,1.6951602447079495e-05,1.9328839698573574e-05,1.9147308194078505e-05
245,2450000,1.6909547412069514e-05,1.9295512174721807e-05,1.9089180568698794e-05
246,2460000,1.6868438251549378e-05,1.9265953596914187e-05,1.903231895994395e-05
247,2470000,1.6830348613439128e-05,1.9237144442740828e-05,1.897746551549062e-05
248,2480000,1.6792457245173864e-05,1.9208360754419118e-05,1.892306136141997e-05
249,2490000,1.6755995602579787e-05,1.9179340597474948e-05,1.8870317944674753e-05
250,2500000,1.672232974669896e-05,1.9150109437759966e-05,1.8819086108123884e-05
251,2510000,1.66888512467267e-05,1.9120940123684704e-05,1.8769074813462794e-05
252,2520000,1.6657068044878542e-05,1.90927239600569e-05,1.8721017113421112e-05
253,2530000,1.662550312175881e-05,1.9068991605308838e-05,1.8673254089662805e-05
254,2540000,1.659423105593305e-05,1.904421515064314e-05,1.8626556993694976e-05
255,2550000,1.656364111113362e-05,1.9020544641534798e-05,1.8580840333015658e-05
256,2560000,1.6535752365598455e-05,1.8998973246198148e-05,1.8535576600697823e-05
257,2570000,1.6508849512320012e-05,1.8978671505465172e-05,1.8490429283701815e-05
258,2580000,1.6481995771755464e-05,1.8958613509312272e-05,1.8447601178195328e-05
259,2590000,1.645517477300018e-05,1.8940907466458157e-05,1.840612640080508e-05
260,2600000,1.642815550439991e-05,1.892309774120804e-05,1.8367423763265833e-05
261,2610000,1.64010634762235e-05,1.8907119738287292e-05,1.8330996681470424e-05
262,2620000,1.637720561120659e-05,1.8891896615969017e-05,1.8295471818419173e-05
263,2630000,1.6354228137061e-05,1.887642065412365e-05,1.8261465811519884e-05
264,2640000,1.6333004168700427e-05,1.8860973796108738e-05,1.822793456085492e-05
265,2650000,1.6313642845489085e-05,1.8845536033040844e-05,1.8196387827629223e-05
266,2660000,1.6294827219098806e-05,1.8830127373803407e-05,1.8165963410865515e-05
267,2670000,1.6275640518870205e-05,1.881482603494078e-05,1.8135759091819637e-05
268,2680000,1.6257963579846546e-05,1.8799948520609178e-05,1.8106651623384096e-05
269,2690000,1.624133437871933e-05,1.878654984466266e-05,1.8080852896673605e-05
270,2700000,1.6224459614022635e-05,1.877335671451874e-05,1.80553543032147e-05
271,2710000,1.6207257431233302e-05,1.876032183645293e-05,1.8030912542599253e-05
272,2720000,1.6189937014132738e-05,1.8748498405329883e-05,1.8006521713687107e-05
273,2730000,1.61741172632901e-05,1.873835572041571e-05,1.798222729121335e-05
274,2740000,1.615870678506326e-05,1.8728340364759788e-05,1.7958489479497075e-05
275,2750000,1.614467691979371e-05,1.871832864708267e-05,1.793479714251589e-05
276,2760000,1.613121094123926e-05,1.870824780780822e-05,1.7912196199176833e-05
277,2770000,1.6117774066515267e-05,1.8697406630963087e-05,1.7890819435706362e-05
278,2780000,1.6104246242321096e-05,1.8685772374738008e-05,1.7869455405161716e-05
279,2790000,1.6090460121631622e-05,1.867341052275151e-05,1.7848138668341562e-05
280,2800000,1.607635203981772e-05,1.8660197383724153e-05,1.7826911062002182e-05
281,2810000,1.6062676877481863e-05,1.8645831005414948e-05,1.7805874449550174e-05
282,2820000,1.6052121281973086e-05,1.8631322745932266e-05,1.7786118405638263e-05
283,2830000,1.604155477252789e-05,1.8616830857354216e-05,1.7767786630429327e-05
284,2840000,1.6031022823881358e-05,1.8601913325255737e-05,1.7749986000126228e-05
285,2850000,1.6020485418266617e-05,1.8585866200737655e-05,1.773259646142833e-05
286,2860000,1.6009978935471736e-05,1.8569413441582583e-05,1.7715261492412537e-05
287,2870000,1.5999483366613276e-05,1.8552911569713615e-05,1.7697937437333167e-05
288,2880000,1.598900416865945e-05,1.8536438801675104e-05,1.7680627934169024e-05
289,2890000,1.597854497958906e-05,1.851997512858361e-05,1.766335844877176e-05
290,2900000,1.5968076695571654e-05,1.850354419730138e-05,1.764610715326853e-05
291,2910000,1.595763023942709e-05,1.848712781793438e-05,1.7628866771701723e-05
292,2920000,1.594721652509179e-05,1.8470724171493202e-05,1.7611671864870004e-05
293,2930000,1.593677188793663e-05,1.845434235292487e-05,1.7594486052985303e-05
294,2940000,1.5926354535622522e-05,1.843795871536713e-05,1.7578367987880483e-05
295,2950000,1.5915942640276626e-05,1.8421602362650447e-05,1.7562342691235244e-05
296,2960000,1.5905396139714867e-05,1.8405258742859587e-05,1.7547021343489178e-05
297,2970000,1.5894453099463135e-05,1.8388785974821076e-05,1.7532122001284733e-05
298,2980000,1.5883511878200807e-05,1.8371689293417148e-05,1.751724812493194e-05
299,2990000,1.587259248481132e-05,1.835456714616157e-05,1.7502752598375082e-05
300,3000000,1.5861682186368853e-05,1.833746864576824e-05,1.7488298908574507e-05
301,3010000,1.585080099175684e-05,1.8320384697290137e-05,1.7473852494731545e-05
302,3020000,1.5839825209695846e-05,1.8303322576684877e-05,1.7459420632803813e-05
303,3030000,1.5829016774659976e-05,1.8286278645973653e-05,1.744501423672773e-05
304,3040000,1.5818222891539335e-05,1.8269234715262428e-05,1.7430624211556278e-05
305,3050000,1.580771458975505e-05,1.825223444029689e-05,1.7416252376278862e-05
306,3060000,1.5797297237440944e-05,1.8235235984320752e-05,1.740215884638019e-05
307,3070000,1.5786905350978486e-05,1.821825935621746e-05,1.7388090782333165e-05
308,3080000,1.577651346451603e-05,1.8201291823061183e-05,1.737403727020137e-05
309,3090000,1.5766236174385995e-05,1.8187842215411365e-05,1.735998557705898e-05
310,3100000,1.5756002540001646e-05,1.8175323930336162e-05,1.7345953892800026e-05
311,3110000,1.5745767086627893e-05,1.81628256541444e-05,1.7331934941466898e-05
312,3120000,1.5735538909211755e-05,1.815045834518969e-05,1.7318676327704452e-05
313,3130000,1.5725330740679055e-05,1.813819835660979e-05,1.7305792425759137e-05
314,3140000,1.5716126654297113e-05,1.8125956557923928e-05,1.7292913980782032e-05
315,3150000,1.5707217244198546e-05,1.811371839721687e-05,1.7280061001656577e-05
316,3160000,1.5698686183895916e-05,1.8101496607414447e-05,1.7267444491153583e-05
317,3170000,1.5690327927586623e-05,1.8089285731548443e-05,1.7254880731343292e-05
318,3180000,1.568197512824554e-05,1.807706394174602e-05,1.7242327885469422e-05
319,3190000,1.5673625966883264e-05,1.8064636606140994e-05,1.7229785953531973e-05
320,3200000,1.566529317642562e-05,1.8049770005745813e-05,1.721726221148856e-05
321,3210000,1.565695674798917e-05,1.8033355445368215e-05,1.7204727555508725e-05
322,3220000,1.5648629414499737e-05,1.801697726477869e-05,1.7192229279316962e-05
323,3230000,1.5640307537978515e-05,1.800060272216797e-05,1.7179725546156988e-05
324,3240000,1.5631998394383118e-05,1.798424455046188e-05,1.7167243640869856e-05
325,3250000,1.56235255417414e-05,1.796790093067102e-05,1.7154763554572128e-05
326,3260000,1.5615232769050635e-05,1.795137723092921e-05,1.7142301658168435e-05
327,3270000,1.5607249224558473e-05,1.793476076272782e-05,1.7129850675701164e-05
328,3280000,1.5599267499055713e-05,1.7918151570484042e-05,1.7117607058025897e-05
329,3290000,1.559128941153176e-05,1.790154965419788e-05,1.7105448932852596e-05
330,3300000,1.5583314961986616e-05,1.7884995031636208e-05,1.7093319911509752e-05
331,3310000,1.5575338693452068e-05,1.7868438590085134e-05,1.7081199985113926e-05
332,3320000,1.556737333885394e-05,1.785406857379712e-05,1.7069101886590943e-05
333,3330000,1.5559395251329988e-05,1.7841970475274138e-05,1.7057016520993784e-05
334,3340000,1.5551428077742457e-05,1.7829872376751155e-05,1.704492387943901e-05
335,3350000,1.554346272314433e-05,1.7817790649132803e-05,1.703285306575708e-05
336,3360000,1.553550100652501e-05,1.780570892151445e-05,1.702147892501671e-05
337,3370000,1.552755566081032e-05,1.7793634469853714e-05,1.70107014128007e-05
338,3380000,1.5519617591053247e-05,1.7781760107027367e-05,1.6999947547446936e-05
339,3390000,1.551168315927498e-05,1.7770242266124114e-05,1.698919186310377e-05
340,3400000,1.550375236547552e-05,1.775862619979307e-05,1.6978436178760603e-05
341,3410000,1.549581065773964e-05,1.7747024685377255e-05,1.6967695046332665e-05
342,3420000,1.5487790733459406e-05,1.773543408489786e-05,1.6956968465819955e-05
343,3430000,1.5479772628168575e-05,1.772383984643966e-05,1.694624006631784e-05
344,3440000,1.5471759979845956e-05,1.7712263797875494e-05,1.6935518942773342e-05
345,3450000,1.5464012903976254e-05,1.770069866324775e-05,1.6924814190133475e-05
346,3460000,1.545648956380319e-05,1.7689135347609408e-05,1.6914109437493607e-05
347,3470000,1.544916995044332e-05,1.7677592040854506e-05,1.6903417417779565e-05
348,3480000,1.544210681458935e-05,1.7666141502559185e-05,1.6892721760086715e-05
349,3490000,1.543517100799363e-05,1.7655189367360435e-05,1.68820442922879e-05
350,3500000,1.5428397091454826e-05,1.7644260879023932e-05,1.6871443222044036e-05
351,3510000,1.5421712305396795e-05,1.763333239068743e-05,1.6860849427757785e-05
352,3520000,1.541502570034936e-05,1.7622403902350925e-05,1.685027382336557e-05
353,3530000,1.5408353647217155e-05,1.7611499060876667e-05,1.6839836462168023e-05
354,3540000,1.540167249913793e-05,1.7600581486476585e-05,1.6829555534059182e-05
355,3550000,1.5395005902973935e-05,1.7589751223567873e-05,1.6819554730318487e-05
356,3560000,1.538833930680994e-05,1.757900281518232e-05,1.6810698070912622e-05
357,3570000,1.538167089165654e-05,1.7568261682754382e-05,1.680182322161272e-05
358,3580000,1.5375015209428966e-05,1.7557522369315848e-05,1.6792972019175068e-05
359,3590000,1.5368357708211988e-05,1.7546795788803138e-05,1.6784128092695028e-05
360,3600000,1.536170566396322e-05,1.753608012222685e-05,1.6775273252278566e-05
361,3610000,1.535504634375684e-05,1.752535899868235e-05,1.6766422049840912e-05
362,3620000,1.5348396118497476e-05,1.7514650608063675e-05,1.6757596313254908e-05
363,3630000,1.5341762264142744e-05,1.7503958588349633e-05,1.674877421464771e-05
364,3640000,1.53351211338304e-05,1.749325565469917e-05,1.6740221326472238e-05
365,3650000,1.532848909846507e-05,1.748255454003811e-05,1.6731684809201397e-05
366,3660000,1.5321857063099742e-05,1.7471851606387645e-05,1.672313919698354e-05
367,3670000,1.5315226846723817e-05,1.7461152310715988e-05,1.671459904173389e-05
368,3680000,1.530861118226312e-05,1.7450471204938367e-05,1.6706089809304103e-05
369,3690000,1.5301986422855407e-05,1.7439784642192535e-05,1.6697827959433198e-05
370,3700000,1.52953653014265e-05,1.7429119907319546e-05,1.6689598851371557e-05
371,3710000,1.528875873191282e-05,1.7418455172446556e-05,1.668138793320395e-05
372,3720000,1.528215034340974e-05,1.7407790437573567e-05,1.6673173377057537e-05
373,3730000,1.5275547411874868e-05,1.739714207360521e-05,1.6664973372826353e-05
374,3740000,1.5268939023371786e-05,1.7386269973940216e-05,1.6656762454658747e-05
375,3750000,1.5262347005773336e-05,1.7375392417307012e-05,1.664859701122623e-05
376,3760000,1.5255745893227868e-05,1.7364514860673808e-05,1.6640478861518204e-05
377,3770000,1.5249148418661207e-05,1.7353657312924042e-05,1.6632362530799583e-05
378,3780000,1.5242565496009775e-05,1.7342805222142488e-05,1.6624237105133943e-05
379,3790000,1.5235986211337149e-05,1.7331964045297354e-05,1.661611531744711e-05
380,3800000,1.522939965070691e-05,1.7321126506431028e-05,1.6608011719654314e-05
381,3810000,1.5222827641991898e-05,1.731029260554351e-05,1.659991539781913e-05
382,3820000,1.5216237443382852e-05,1.72994641616242e-05,1.659180998103693e-05
383,3830000,1.5209686353045981e-05,1.7288648450630717e-05,1.6583715478191152e-05
384,3840000,1.5203571820165962e-05,1.7277840015594848e-05,1.657562461332418e-05
385,3850000,1.5197451830317732e-05,1.7267038856516592e-05,1.6567542843404226e-05
386,3860000,1.5191347301879432e-05,1.7256248611374758e-05,1.655946471146308e-05
387,3870000,1.5185242773441132e-05,1.724546200421173e-05,1.655139021750074e-05
388,3880000,1.5179139154497534e-05,1.723469904391095e-05,1.65433157235384e-05
389,3890000,1.5173034626059234e-05,1.7224108887603506e-05,1.6535248505533673e-05
390,3900000,1.5166935554589145e-05,1.721388616715558e-05,1.652718856348656e-05
391,3910000,1.5160842849581968e-05,1.720365798973944e-05,1.6519121345481835e-05
392,3920000,1.5154745597101282e-05,1.7193448002217337e-05,1.651106504141353e-05
393,3930000,1.5148661987041123e-05,1.7183248928631656e-05,1.6503032384207472e-05
394,3940000,1.5142570191528648e-05,1.7173055312014185e-05,1.649497789912857e-05
395,3950000,1.5136491128941998e-05,1.7163145457743667e-05,1.6486930690007284e-05
396,3960000,1.5130419342312962e-05,1.715349208097905e-05,1.6478898032801226e-05
397,3970000,1.512433937023161e-05,1.7143856894108467e-05,1.6471352864755318e-05
398,3980000,1.5118261217139661e-05,1.713423989713192e-05,1.646442797209602e-05
399,3990000,1.511219670646824e-05,1.7124617443187162e-05,1.645752308832016e-05
400,4000000,1.510611764388159e-05,1.7115009541157633e-05,1.645070551603567e-05
401,4010000,1.5100064047146589e-05,1.710539436317049e-05,1.644407893763855e-05
402,4020000,1.509399135102285e-05,1.7095797375077382e-05,1.6437581507489085e-05
403,4030000,1.508793775428785e-05,1.7086184016079642e-05,1.643123323447071e-05
404,4040000,1.508187961007934e-05,1.7076592484954745e-05,1.642499046283774e-05
405,4050000,1.507583147031255e-05,1.706701186776627e-05,1.6419760868302546e-05
406,4060000,1.5069907931319904e-05,1.7057549484889023e-05,1.6414522178820334e-05
407,4070000,1.5064389117469545e-05,1.704827809589915e-05,1.6409288946306333e-05
408,4080000,1.5059124962135684e-05,1.703900852589868e-05,1.6404068446718156e-05
409,4090000,1.5053861716296524e-05,1.7029951777658425e-05,1.6398840671172366e-05
410,4100000,1.5048608474899083e-05,1.70209095813334e-05,1.6393618352594785e-05
411,4110000,1.5043347957544029e-05,1.7011874660965987e-05,1.6388537915190682e-05
412,4120000,1.5038097444630694e-05,1.700348911981564e-05,1.638359753997065e-05
413,4130000,1.5032839655759744e-05,1.699507629382424e-05,1.6378653526771814e-05
414,4140000,1.5027588233351707e-05,1.6986654372885823e-05,1.6373713151551783e-05
415,4150000,1.5022398656583391e-05,1.6978243365883827e-05,1.636877641431056e-05
416,4160000,1.501762744737789e-05,1.6969835996860638e-05,1.636388333281502e-05
417,4170000,1.5012852600193582e-05,1.6961432265816256e-05,1.6359048458980396e-05
418,4180000,1.5008440641395282e-05,1.695303217275068e-05,1.635424814594444e-05
419,4190000,1.5004122360551264e-05,1.694465390755795e-05,1.6349686120520346e-05
420,4200000,1.4999801351223141e-05,1.693626109044999e-05,1.6345129552064463e-05
421,4210000,1.4995501260273159e-05,1.6927875549299642e-05,1.6340571164619178e-05
422,4220000,1.4991192074376158e-05,1.6919633708312176e-05,1.633601277717389e-05
423,4230000,1.4986877431510948e-05,1.6911799320951104e-05,1.6331452570739202e-05
424,4240000,1.4982567336119246e-05,1.6903975847526453e-05,1.6326905097230338e-05
425,4250000,1.4978271792642772e-05,1.6896148736122996e-05,1.6322348528774455e-05
426,4260000,1.4973964425735176e-05,1.6888334357645363e-05,1.6317791960318573e-05
427,4270000,1.4969655239838175e-05,1.6880523617146537e-05,1.63132408488309e-05
428,4280000,1.4965748050599359e-05,1.687218900769949e-05,1.6308697013300844e-05
429,4290000,1.4962053683120757e-05,1.68638325703796e-05,1.6304144082823768e-05
430,4300000,1.4958406609366648e-05,1.6855479771038517e-05,1.630082078918349e-05
431,4310000,1.4954759535612538e-05,1.6847137885633856e-05,1.6297721231239848e-05
432,4320000,1.4951112461858429e-05,1.6838796000229195e-05,1.629463986319024e-05
433,4330000,1.4947463569114916e-05,1.683045775280334e-05,1.629154576221481e-05
434,4340000,1.4943827409297228e-05,1.682214133325033e-05,1.6288460756186396e-05
435,4350000,1.4940189430490136e-05,1.681382673268672e-05,1.628537393116858e-05
436,4360000,1.4936542356736027e-05,1.6805544873932377e-05,1.6282285287161358e-05
437,4370000,1.4933108104742132e-05,1.6797432181192562e-05,1.627920391911175e-05
438,4380000,1.4929923054296523e-05,1.678930493653752e-05,1.627612073207274e-05
439,4390000,1.4926745279808529e-05,1.6781194062787108e-05,1.6273064829874784e-05
440,4400000,1.4923572962288745e-05,1.6773088646004908e-05,1.6270269043161534e-05
441,4410000,1.4920397916284855e-05,1.6764995962148532e-05,1.6267458704533055e-05
442,4420000,1.4917231965227984e-05,1.6756897821323946e-05,1.6264884834527038e-05
443,4430000,1.4914046914782375e-05,1.6748817870393395e-05,1.6262354620266706e-05
444,4440000,1.4910880963725504e-05,1.6740734281484038e-05,1.6259837138932198e-05
445,4450000,1.490772956458386e-05,1.67326616065111e-05,1.625731965759769e-05
446,4460000,1.490460545028327e-05,1.6724588931538165e-05,1.625479490030557e-05
447,4470000,1.4901524991728365e-05,1.671652171353344e-05,1.625226650503464e-05
448,4480000,1.4898438166710548e-05,1.6708738257875666e-05,1.624974174774252e-05
449,4490000,1.489550959377084e-05,1.6701480490155518e-05,1.624721335247159e-05
450,4500000,1.4892595572746359e-05,1.6694513760739937e-05,1.624469950911589e-05
451,4510000,1.4889687008690089e-05,1.6687561583239585e-05,1.624217657081317e-05
452,4520000,1.488712223363109e-05,1.6680620319675654e-05,1.6239946489804424e-05
453,4530000,1.4884680240356829e-05,1.667367723712232e-05,1.62377800734248e-05
454,4540000,1.4882224604662042e-05,1.6667212548782118e-05,1.6235617295023985e-05
455,4550000,1.4879780792398378e-05,1.6660827895975672e-05,1.623343996470794e-05
456,4560000,1.4877327885187697e-05,1.6654437786201015e-05,1.6231359040830284e-05
457,4570000,1.4874883163429331e-05,1.6648045857436955e-05,1.622928903088905e-05
458,4580000,1.4872397514409386e-05,1.664166120463051e-05,1.622724812477827e-05
459,4590000,1.486989640397951e-05,1.663527473283466e-05,1.6225269064307213e-05
460,4600000,1.4867377103655599e-05,1.662888826103881e-05,1.622329182282556e-05
461,4610000,1.4864854165352881e-05,1.6622512703179382e-05,1.6221323676290922e-05
462,4620000,1.4862751413602382e-05,1.6616260836599395e-05,1.6219335520872846e-05
463,4630000,1.4860726878396235e-05,1.661007627262734e-05,1.6217374650295824e-05
464,4640000,1.4858643226034474e-05,1.6603873518761247e-05,1.621539740881417e-05
465,4650000,1.4856226698611863e-05,1.6597679859842174e-05,1.6213420167332515e-05
466,4660000,1.4853797438263427e-05,1.659149711485952e-05,1.6211441106861457e-05
467,4670000,1.4851928426651284e-05,1.658530891290866e-05,1.6209463865379803e-05
468,4680000,1.4850169463898055e-05,1.6579140719841234e-05,1.620758484932594e-05
469,4690000,1.484841777710244e-05,1.6572932509006932e-05,1.620569673832506e-05
470,4700000,1.484666336182272e-05,1.6566686099395156e-05,1.6203815903281793e-05
471,4710000,1.4844908946543e-05,1.656043423281517e-05,1.6201924154302105e-05
472,4720000,1.4843157259747386e-05,1.6554262401768938e-05,1.6200050595216453e-05
473,4730000,1.4841399206488859e-05,1.654816878726706e-05,1.61982788995374e-05
474,4740000,1.4839649338682648e-05,1.6542340745218098e-05,1.6196490832953714e-05
475,4750000,1.4837889466434717e-05,1.6536656403332017e-05,1.6194706404348835e-05
476,4760000,1.4836145965091418e-05,1.653097933740355e-05,1.6192925613722764e-05
477,4770000,1.4834387911832891e-05,1.6525311366422102e-05,1.6191141185117885e-05
478,4780000,1.483263258705847e-05,1.6519645214430057e-05,1.6189362213481218e-05
479,4790000,1.4830880900262855e-05,1.651411730563268e-05,1.618758324184455e-05
480,4800000,1.4829125575488433e-05,1.6509000488440506e-05,1.6185800632229075e-05
481,4810000,1.4827368431724608e-05,1.650411286391318e-05,1.6184025298571214e-05
482,4820000,1.4825617654423695e-05,1.649923433433287e-05,1.618224268895574e-05
483,4830000,1.4823871424596291e-05,1.649436126172077e-05,1.6180470993276685e-05
484,4840000,1.4822117918811273e-05,1.6489486370119266e-05,1.6178690202650614e-05
485,4850000,1.482036168454215e-05,1.6484611478517763e-05,1.6176909412024543e-05
486,4860000,1.4818619092693552e-05,1.6479752957820892e-05,1.6175126802409068e-05
487,4870000,1.4816860129940324e-05,1.647523822612129e-05,1.6173344192793593e-05
488,4880000,1.4815111171628814e-05,1.647091266931966e-05,1.617157249711454e-05
489,4890000,1.4813362213317305e-05,1.6466587112518027e-05,1.6169800801435485e-05
490,4900000,1.4811611436016392e-05,1.646227428864222e-05,1.6168021829798818e-05
491,4910000,1.4809860658715479e-05,1.645795964577701e-05,1.6166239220183343e-05
492,4920000,1.4808116247877479e-05,1.645365045988001e-05,1.616446752450429e-05
493,4930000,1.4806368199060671e-05,1.64493358170148e-05,1.6162650354090147e-05
494,4940000,1.4804604688833933e-05,1.6445021174149588e-05,1.6160833183676004e-05
495,4950000,1.4802841178607196e-05,1.644096482777968e-05,1.6159021470230073e-05
496,4960000,1.4801065844949335e-05,1.6437201338703744e-05,1.615720429981593e-05
497,4970000,1.4799304153712e-05,1.6433432392659597e-05,1.6155387129401788e-05
498,4980000,1.4797536096011754e-05,1.6429665265604854e-05,1.615358269191347e-05
499,4990000,1.479576894780621e-05,1.6425899957539514e-05,1.615177097846754e-05
500,5000000,1.4794000890105963e-05,1.642213283048477e-05,1.6149951989063993e-05
501,5010000,1.4792242836847436e-05,1.641837297938764e-05,1.614814027561806e-05
502,5020000,1.4790479326620698e-05,1.6414600395364687e-05,1.614631764823571e-05
503,5030000,1.4788713997404557e-05,1.641084236325696e-05,1.614450229681097e-05
504,5040000,1.4787004147365224e-05,1.6407073417212814e-05,1.6142697859322652e-05
505,5050000,1.478538160881726e-05,1.6403309928136878e-05,1.6140878869919106e-05
506,5060000,1.4783759070269298e-05,1.639958645682782e-05,1.6139072613441385e-05
507,5070000,1.4782104699406773e-05,1.6395904822275043e-05,1.6137257262016647e-05
508,5080000,1.478044123359723e-05,1.639272886677645e-05,1.613544736756012e-05
509,5090000,1.4778782315261196e-05,1.6389538359362632e-05,1.613363201613538e-05
510,5100000,1.4777120668441057e-05,1.6386355127906427e-05,1.6131827578647062e-05
511,5110000,1.4775464478589129e-05,1.638333560549654e-05,1.6130012227222323e-05
512,5120000,1.4773806469747797e-05,1.6380321540054865e-05,1.6128193237818778e-05
513,5130000,1.477215118939057e-05,1.63773129315814e-05,1.6126392438309267e-05
514,5140000,1.4770497728022747e-05,1.637431705603376e-05,1.612458800082095e-05
515,5150000,1.4768825167266186e-05,1.6371317542507313e-05,1.612277264939621e-05
516,5160000,1.476716988690896e-05,1.6368310753023252e-05,1.6120957297971472e-05
517,5170000,1.4765513697057031e-05,1.636531851545442e-05,1.6119156498461962e-05
518,5180000,1.4763862054678611e-05,1.6362317182938568e-05,1.611734478501603e-05
519,5190000,1.4762207683816087e-05,1.6359703295165673e-05,1.6115531252580695e-05
520,5200000,1.4760545127501246e-05,1.6357251297449693e-05,1.6113730453071184e-05
521,5210000,1.4758889847144019e-05,1.6354781109839678e-05,1.611191146366764e-05
522,5220000,1.4757227290829178e-05,1.635233456909191e-05,1.6110114302136935e-05
523,5230000,1.4755583833903074e-05,1.6349875295418315e-05,1.6108304407680407e-05
524,5240000,1.4753926734556444e-05,1.6347417840734124e-05,1.6106503608170897e-05
525,5250000,1.4752265997231007e-05,1.6344965843018144e-05,1.6104691894724965e-05
526,5260000,1.4750608897884376e-05,1.6342513845302165e-05,1.610288381925784e-05
527,5270000,1.4748954527021851e-05,1.6340056390617974e-05,1.6101079381769523e-05
528,5280000,1.4747302884643432e-05,1.6337984561687335e-05,1.609926766832359e-05
529,5290000,1.474565033277031e-05,1.6336167391273193e-05,1.6097459592856467e-05
530,5300000,1.4743989595444873e-05,1.6334342944901437e-05,1.6095658793346956e-05
531,5310000,1.4742343410034664e-05,1.6332516679540277e-05,1.6093850717879832e-05
532,5320000,1.4741204722668044e-05,1.6330694052157924e-05,1.6092055375338532e-05
533,5330000,1.4740120604983531e-05,1.6328878700733185e-05,1.6090240023913793e-05
534,5340000,1.4739031030330807e-05,1.6327048797393218e-05,1.60884483193513e-05
535,5350000,1.4737938727193978e-05,1.632521889405325e-05,1.608663660590537e-05
536,5360000,1.4736850971530657e-05,1.6323405361617915e-05,1.608482671144884e-05
537,5370000,1.4735762306372635e-05,1.632158091524616e-05,1.608303136890754e-05
538,5380000,1.4734672731719911e-05,1.6319761925842613e-05,1.6081310604931787e-05
539,5390000,1.4733591342519503e-05,1.631793929846026e-05,1.607959347893484e-05
540,5400000,1.4732500858372077e-05,1.6316120309056714e-05,1.607812737347558e-05
541,5410000,1.473141492169816e-05,1.6314295862684958e-05,1.6076743122539483e-05
542,5420000,1.473067095503211e-05,1.6312475054292008e-05,1.6075358871603385e-05
543,5430000,1.4730149814567994e-05,1.631087070563808e-05,1.6073985534603707e-05
544,5440000,1.4729623217135668e-05,1.6309702914441004e-05,1.6072615835582837e-05
545,5450000,1.4729102076671552e-05,1.6308560589095578e-05,1.6071233403636143e-05
546,5460000,1.4728585483680945e-05,1.6307396435877308e-05,1.6069854609668255e-05
547,5470000,1.4728058886248618e-05,1.630623228265904e-05,1.606847217772156e-05
548,5480000,1.4727537745784502e-05,1.6305602912325412e-05,1.606709702173248e-05
549,5490000,1.4727024790772703e-05,1.6305113604175858e-05,1.6065714589785784e-05
550,5500000,1.472650001232978e-05,1.6304624296026304e-05,1.606434307177551e-05
551,5510000,1.4725970686413348e-05,1.630412407394033e-05,1.6062964277807623e-05
552,5520000,1.4725456821906846e-05,1.630363658478018e-05,1.6061583664850332e-05
553,5530000,1.472493568144273e-05,1.630314000067301e-05,1.6060170310083777e-05
554,5540000,1.4724413631483912e-05,1.6302645235555246e-05,1.6058762412285432e-05
555,5550000,1.472389976697741e-05,1.630215410841629e-05,1.6057336324593052e-05
556,5560000,1.4723368622071575e-05,1.6301644791383296e-05,1.6055928426794708e-05
557,5570000,1.4722852029080968e-05,1.6301157302223146e-05,1.6054511434049346e-05
558,5580000,1.4722328160132747e-05,1.630066253710538e-05,1.6053090803325176e-05
559,5590000,1.4721807929163333e-05,1.6300156858051196e-05,1.6051682905526832e-05
560,5600000,1.4721292245667428e-05,1.629965663596522e-05,1.6050267731770873e-05
561,5610000,1.4720763829245698e-05,1.6299161870847456e-05,1.6048863471951336e-05
562,5620000,1.4720246326760389e-05,1.6298659829772078e-05,1.604745011718478e-05
563,5630000,1.4719724276801571e-05,1.6298150512739085e-05,1.6046036762418225e-05
564,5640000,1.4719206774316262e-05,1.6297657566610724e-05,1.604461795068346e-05
565,5650000,1.4718685633852147e-05,1.629715370654594e-05,1.6043206414906308e-05
566,5660000,1.4718163583893329e-05,1.6296653484459966e-05,1.6041789422160946e-05
567,5670000,1.4717645171913318e-05,1.6296160538331605e-05,1.6040379705373198e-05
568,5680000,1.471713312639622e-05,1.6295663954224437e-05,1.6038968169596046e-05
569,5690000,1.4716611985932104e-05,1.6295158275170252e-05,1.603756390977651e-05
570,5700000,1.4716024452354759e-05,1.6294652596116066e-05,1.6036152373999357e-05
571,5710000,1.4715446013724431e-05,1.629416146897711e-05,1.6034729924285784e-05
572,5720000,1.4714870303578209e-05,1.629365397093352e-05,1.603332748345565e-05
573,5730000,1.4714281860506162e-05,1.629315738682635e-05,1.6031910490710288e-05
574,5740000,1.471370615035994e-05,1.6292662621708587e-05,1.6030497135943733e-05
575,5750000,1.47131213452667e-05,1.6292164218612015e-05,1.60290946951136e-05
576,5760000,1.4712541087646969e-05,1.629165853955783e-05,1.602768497832585e-05
577,5770000,1.4711962649016641e-05,1.629115649848245e-05,1.60262734425487e-05
578,5780000,1.47113769344287e-05,1.629066355235409e-05,1.6024860087782145e-05
579,5790000,1.4710791219840758e-05,1.6290112398564816e-05,1.602365227881819e-05
580,5800000,1.4710210962221026e-05,1.6289541235892102e-05,1.6022588170017116e-05
581,5810000,1.4709636161569506e-05,1.6288968254229985e-05,1.6021509509300813e-05
582,5820000,1.4709059541928582e-05,1.6288398910546675e-05,1.6020449038478546e-05
583,5830000,1.4708471098856535e-05,1.6287827747873962e-05,1.6019364920794033e-05
584,5840000,1.4707888112752698e-05,1.628725294722244e-05,1.6018298993003555e-05
585,5850000,1.4707306945638265e-05,1.6286685422528535e-05,1.6017238522181287e-05
586,5860000,1.470672941650264e-05,1.6286116078845225e-05,1.6016170775401406e-05
587,5870000,1.4706143701914698e-05,1.628551399335265e-05,1.6015093933674507e-05
588,5880000,1.4705561625305563e-05,1.628489735594485e-05,1.6014026186894625e-05
589,5890000,1.4704988643643446e-05,1.6284269804600626e-05,1.601295662112534e-05
590,5900000,1.4704399291076697e-05,1.6283644072245806e-05,1.6011885236366652e-05
591,5910000,1.4703822671435773e-05,1.628301470191218e-05,1.6010802937671542e-05
592,5920000,1.4703233318869025e-05,1.6282396245514974e-05,1.600971881998703e-05
593,5930000,1.4702658518217504e-05,1.628176323720254e-05,1.600864743522834e-05
594,5940000,1.4702069165650755e-05,1.6281141142826527e-05,1.6007561498554423e-05
595,5950000,1.4701526197313797e-05,1.6280519048450515e-05,1.600648829480633e-05
596,5960000,1.4700992323923856e-05,1.627988604013808e-05,1.6005404177121818e-05
597,5970000,1.4700446627102792e-05,1.6279271221719682e-05,1.6004321878426708e-05
598,5980000,1.4699908206239343e-05,1.6278636394417845e-05,1.6003252312657423e-05
599,5990000,1.4699368875881191e-05,1.627801248105243e-05,1.6002177289919928e-05
600,6000000,1.4698822269565426e-05,1.6277399481623434e-05,1.600110044819303e-05
601,6010000,1.469829112465959e-05,1.6276775568258017e-05,1.6000012692529708e-05
602,6020000,1.4697745427838527e-05,1.627614074095618e-05,1.5998932212824002e-05
603,6030000,1.469720882596448e-05,1.627552046556957e-05,1.5997851733118296e-05
604,6040000,1.469666949560633e-05,1.627489473321475e-05,1.5996780348359607e-05
605,6050000,1.4696134712721687e-05,1.6274265362881124e-05,1.5995698049664497e-05
606,6060000,1.4695588106405921e-05,1.627364690648392e-05,1.5994624845916405e-05
607,6070000,1.4695076970383525e-05,1.6273024812107906e-05,1.5993548004189506e-05
608,6080000,1.4694581295771059e-05,1.6272391803795472e-05,1.599247843842022e-05
609,6090000,1.4694078345200978e-05,1.6271767890430056e-05,1.5991387044778094e-05
610,6100000,1.46935763041256e-05,1.627114397706464e-05,1.599031384103e-05
611,6110000,1.4693076082039624e-05,1.6270510968752205e-05,1.5989233361324295e-05
612,6120000,1.4692574040964246e-05,1.6269890693365596e-05,1.5988167433533818e-05
613,6130000,1.4692063814436551e-05,1.6269259504042566e-05,1.5987088772817515e-05
614,6140000,1.469156541133998e-05,1.6268631952698343e-05,1.5986015569069423e-05
615,6150000,1.4691063370264601e-05,1.6267993487417698e-05,1.598494782228954e-05
616,6160000,1.4690564057673328e-05,1.6267418686766177e-05,1.5983872799552046e-05
617,6170000,1.4690058378619142e-05,1.6266836610157043e-05,1.5982806871761568e-05
618,6180000,1.468955451855436e-05,1.6266258171526715e-05,1.598173548700288e-05
619,6190000,1.4689059753436595e-05,1.626567609491758e-05,1.5980660464265384e-05
620,6200000,1.4688557712361217e-05,1.6265088561340235e-05,1.5979589079506695e-05
621,6210000,1.4688053852296434e-05,1.62645064847311e-05,1.5978515875758603e-05
622,6220000,1.4687551811221056e-05,1.6263918951153755e-05,1.5977448128978722e-05
623,6230000,1.4687275324831717e-05,1.626334233151283e-05,1.597636946826242e-05
624,6240000,1.4687109796795994e-05,1.6262754797935486e-05,1.597530354047194e-05
625,6250000,1.4686937902297359e-05,1.6262176359305158e-05,1.5974197594914585e-05
626,6260000,1.4686785107187461e-05,1.6261588825727813e-05,1.597309164935723e-05
627,6270000,1.4686605936731212e-05,1.6261001292150468e-05,1.5971982065821066e-05
628,6280000,1.4686447684653103e-05,1.626039193070028e-05,1.5970879758242518e-05
629,6290000,1.4686280337627977e-05,1.6259629774140194e-05,1.5969770174706355e-05
630,6300000,1.4686119357065763e-05,1.6258851246675476e-05,1.596870606590528e-05
631,6310000,1.4685955648019444e-05,1.6258087271125987e-05,1.5967676517902873e-05
632,6320000,1.4685788300994318e-05,1.6257317838608287e-05,1.596663423697464e-05
633,6330000,1.4685621863463894e-05,1.6256548406090587e-05,1.5965601050993428e-05
634,6340000,1.4685459973406978e-05,1.625578079256229e-05,1.596457150299102e-05
635,6350000,1.4685296264360659e-05,1.6255016817012802e-05,1.5963556506903842e-05
636,6360000,1.4685130736324936e-05,1.6254243746516295e-05,1.596253423485905e-05
637,6370000,1.4684956113342196e-05,1.6253477951977402e-05,1.5961531971697696e-05
638,6380000,1.468479422328528e-05,1.6252701243502088e-05,1.5960515156621113e-05
639,6390000,1.4684628695249557e-05,1.6251926354016177e-05,1.5959511074470356e-05
640,6400000,1.4684466805192642e-05,1.6251169654424302e-05,1.5958490621414967e-05
641,6410000,1.4684299458167516e-05,1.6250396583927795e-05,1.5957490177243017e-05
642,6420000,1.4684136658615898e-05,1.6249625332420692e-05,1.595647154317703e-05
643,6430000,1.4683970221085474e-05,1.6248857718892395e-05,1.5955452909111045e-05
644,6440000,1.468379923608154e-05,1.6248093743342906e-05,1.595445064594969e-05
645,6450000,1.4683627341582906e-05,1.624731521587819e-05,1.5953432011883706e-05
646,6460000,1.4683449080621358e-05,1.6246553059318103e-05,1.5952429748722352e-05
647,6470000,1.4683282643090934e-05,1.6245789083768614e-05,1.5951420209603384e-05
648,6480000,1.4683103472634684e-05,1.624501783226151e-05,1.5950396118569188e-05
649,6490000,1.4682939763588365e-05,1.6244250218733214e-05,1.5949402950354852e-05
650,6500000,1.4682756955153309e-05,1.6243480786215514e-05,1.594838613527827e-05
651,6510000,1.4682579603686463e-05,1.6242707715719007e-05,1.5947382053127512e-05
652,6520000,1.4682412256661337e-05,1.624194555915892e-05,1.594636523805093e-05
653,6530000,1.4682238543173298e-05,1.624117976462003e-05,1.5945352060953155e-05
654,6540000,1.4682063920190558e-05,1.624040123715531e-05,1.5944347978802398e-05
655,6550000,1.4681906577607151e-05,1.6239608157775365e-05,1.594333843968343e-05
656,6560000,1.4681728316645604e-05,1.62384458235465e-05,1.5942197933327407e-05
657,6570000,1.468156187911518e-05,1.6237294403254054e-05,1.594105560798198e-05
658,6580000,1.4681396351079457e-05,1.623613206902519e-05,1.5939904187689535e-05
659,6590000,1.468122354708612e-05,1.6234971553785726e-05,1.5938770957291126e-05
660,6600000,1.4681063476018608e-05,1.6233811038546264e-05,1.5937612261041068e-05
661,6610000,1.468089067202527e-05,1.6232657799264416e-05,1.593646993569564e-05
662,6620000,1.4680725143989548e-05,1.623148455109913e-05,1.5935329429339617e-05
663,6630000,1.4680554158985615e-05,1.623033676878549e-05,1.5934185285004787e-05
664,6640000,1.4680379536002874e-05,1.6229158063651994e-05,1.5933028407744132e-05
665,6650000,1.4680221283924766e-05,1.6227973901550286e-05,1.5931891539366916e-05
666,6660000,1.4680044841952622e-05,1.6226787920459174e-05,1.5930738300085068e-05
667,6670000,1.4679788364446722e-05,1.622561103431508e-05,1.5929597793729044e-05
668,6680000,1.4679477317258716e-05,1.6224428691202775e-05,1.59284463734366e-05
669,6690000,1.4679167179565411e-05,1.6223242710111663e-05,1.5927305867080577e-05
670,6700000,1.4678855222882703e-05,1.622206582396757e-05,1.5926161722745746e-05
671,6710000,1.467854053771589e-05,1.622087620489765e-05,1.5925023035379127e-05
672,6720000,1.4678231309517287e-05,1.621970113774296e-05,1.592386979609728e-05
673,6730000,1.4677918443339877e-05,1.6218520613620058e-05,1.5922727470751852e-05
674,6740000,1.4677603758173063e-05,1.6217338270507753e-05,1.592158696439583e-05
675,6750000,1.467730453441618e-05,1.6216150470427237e-05,1.5920437363092788e-05
676,6760000,1.4676988939754665e-05,1.621496630832553e-05,1.5919293218757957e-05
677,6770000,1.4676679711556062e-05,1.6213794879149646e-05,1.591815089341253e-05
678,6780000,1.4676368664368056e-05,1.6212603441090323e-05,1.5917010387056507e-05
679,6790000,1.467605761718005e-05,1.6211422916967422e-05,1.5915877156658098e-05
680,6800000,1.4675742932013236e-05,1.621024784981273e-05,1.5914716641418636e-05
681,6810000,1.4675441889266949e-05,1.6209063687711023e-05,1.5913570678094402e-05
682,6820000,1.4675126294605434e-05,1.6207884982577525e-05,1.591243562870659e-05
683,6830000,1.4674813428428024e-05,1.6206711734412238e-05,1.5911287846392952e-05
684,6840000,1.4674506019218825e-05,1.620552757231053e-05,1.5910154615994543e-05
685,6850000,1.46741858770838e-05,1.6204345229198225e-05,1.5909005014691502e-05
686,6860000,1.4673878467874601e-05,1.620316834305413e-05,1.590786996530369e-05
687,6870000,1.467356469220249e-05,1.6201976904994808e-05,1.590672582096886e-05
688,6880000,1.4673256373498589e-05,1.6200800018850714e-05,1.590557803865522e-05
689,6890000,1.4672950783278793e-05,1.619962858967483e-05,1.590442843735218e-05
690,6900000,1.4672640645585489e-05,1.619844806555193e-05,1.5903291568974964e-05
691,6910000,1.4672327779408079e-05,1.6197256627492607e-05,1.5902152881608345e-05
692,6920000,1.4672014913230669e-05,1.619607792235911e-05,1.5901008737273514e-05
693,6930000,1.4671702047053259e-05,1.619489921722561e-05,1.589986277394928e-05
694,6940000,1.4671391909359954e-05,1.619371869310271e-05,1.589872408658266e-05
695,6950000,1.4671083590656053e-05,1.6192532712011598e-05,1.5897583580226637e-05
696,6960000,1.4670780728920363e-05,1.6191366739803925e-05,1.5896439435891807e-05
697,6970000,1.4670462405774742e-05,1.6190182577702217e-05,1.589529711054638e-05
698,6980000,1.4670154996565543e-05,1.618900387256872e-05,1.5894154785200953e-05
699,6990000,1.4669838492409326e-05,1.6187817891477607e-05,1.5893012459855527e-05
700,7000000,1.4669530173705425e-05,1.6186653738259338e-05,1.5891873772488907e-05
701,7010000,1.4669210031570401e-05,1.618546411918942e-05,1.5890738723101094e-05
702,7020000,1.4668893527414184e-05,1.618429450900294e-05,1.5889596397755668e-05
703,7030000,1.4668585208710283e-05,1.618311034690123e-05,1.588845952937845e-05
704,7040000,1.4668265066575259e-05,1.618193527974654e-05,1.5887717381701805e-05
705,7050000,1.4667950381408446e-05,1.6180752936634235e-05,1.5887006156845018e-05
706,7060000,1.4667642972199246e-05,1.6179579688468948e-05,1.58862785610836e-05
707,7070000,1.466732192056952e-05,1.6178393707377836e-05,1.58855600602692e-05
708,7080000,1.4667008144897409e-05,1.6177216821233742e-05,1.58848415594548e-05
709,7090000,1.4666703464172315e-05,1.6176387362065725e-05,1.58841248776298e-05
710,7100000,1.4666376046079677e-05,1.617563611944206e-05,1.588340091984719e-05
711,7110000,1.4666063179902267e-05,1.6174893971765414e-05,1.5882673324085772e-05
712,7120000,1.4665747585240752e-05,1.6174146367120557e-05,1.588195846125018e-05
713,7130000,1.4665432900073938e-05,1.6173402400454506e-05,1.5881229046499357e-05
714,7140000,1.4665118214907125e-05,1.6172662071767263e-05,1.5880525097600184e-05
715,7150000,1.4664803529740311e-05,1.6171918105101213e-05,1.5879801139817573e-05
716,7160000,1.4664487025584094e-05,1.6171168681466952e-05,1.5879089914960787e-05
717,7170000,1.4664174159406684e-05,1.6170421076822095e-05,1.5878360500209965e-05
718,7180000,1.4663857655250467e-05,1.616968438611366e-05,1.5877638361416757e-05
719,7190000,1.4663537513115443e-05,1.6168934962479398e-05,1.5876925317570567e-05
720,7200000,1.466323283239035e-05,1.6168183719855733e-05,1.5876204997766763e-05
721,7210000,1.4662920875707641e-05,1.6167447029147297e-05,1.5875486496952362e-05
722,7220000,1.4662600733572617e-05,1.6166701243491843e-05,1.5874795280979015e-05
723,7230000,1.4662290595879313e-05,1.6165951819857582e-05,1.5874091332079843e-05
724,7240000,1.4661970453744289e-05,1.6165209672180936e-05,1.5873396478127688e-05
725,7250000,1.4661661225545686e-05,1.616446752450429e-05,1.5872697986196727e-05
726,7260000,1.4661341083410662e-05,1.616372355783824e-05,1.5872008589212783e-05
727,7270000,1.4661029126727954e-05,1.6162972315214574e-05,1.5871313735260628e-05
728,7280000,1.4660716260550544e-05,1.6162222891580313e-05,1.587060614838265e-05
729,7290000,1.4660399756394327e-05,1.616148256289307e-05,1.5869907656451687e-05
730,7300000,1.4660081433248706e-05,1.6160736777237616e-05,1.5869212802499533e-05
731,7310000,1.4659776752523612e-05,1.6159996448550373e-05,1.5868519767536782e-05
732,7320000,1.4659456610388588e-05,1.6159254300873727e-05,1.586782127560582e-05
733,7330000,1.4659146472695284e-05,1.6158508515218273e-05,1.586712824064307e-05
734,7340000,1.4658827240054961e-05,1.6157759091584012e-05,1.5866437024669722e-05
735,7350000,1.4658518011856358e-05,1.6157016943907365e-05,1.5865734894759953e-05
736,7360000,1.4658196960226633e-05,1.615627115825191e-05,1.5865029126871377e-05
737,7370000,1.465787772758631e-05,1.615552719158586e-05,1.5864345186855644e-05
738,7380000,1.4657576684840024e-05,1.6154790500877425e-05,1.5863643056945875e-05
739,7390000,1.4657256542705e-05,1.6154042896232568e-05,1.5862946384004317e-05
740,7400000,1.4656941857538186e-05,1.6153291653608903e-05,1.5862251530052163e-05
741,7410000,1.4656623534392565e-05,1.6152553143911064e-05,1.5861556676100008e-05
742,7420000,1.465622608520789e-05,1.615180735825561e-05,1.586087091709487e-05
743,7430000,1.4655593076895457e-05,1.6151065210578963e-05,1.586016151122749e-05
744,7440000,1.4654977348982356e-05,1.6150315786944702e-05,1.585947029525414e-05
745,7450000,1.465435343561694e-05,1.614956636331044e-05,1.585877726029139e-05
746,7460000,1.4653730431746226e-05,1.614882239664439e-05,1.5858073311392218e-05
747,7470000,1.4653107427875511e-05,1.614806751604192e-05,1.585738209541887e-05
748,7480000,1.4652487152488902e-05,1.6147361748153344e-05,1.585668360348791e-05
749,7490000,1.4651867786596995e-05,1.614666689420119e-05,1.5855997844482772e-05
750,7500000,1.4651232049800456e-05,1.614597385923844e-05,1.5855284800636582e-05
751,7510000,1.465061905037146e-05,1.6145279005286284e-05,1.5854602679610252e-05
752,7520000,1.4650002412963659e-05,1.6144585970323533e-05,1.585390418767929e-05
753,7530000,1.4649367585661821e-05,1.6143885659403168e-05,1.585320569574833e-05
754,7540000,1.4648754586232826e-05,1.6143198081408627e-05,1.5852507203817368e-05
755,7550000,1.4648127944383305e-05,1.614249595149886e-05,1.5851814168854617e-05
756,7560000,1.4647512216470204e-05,1.6141806554514915e-05,1.585111749591306e-05
757,7570000,1.4646888303104788e-05,1.6141115338541567e-05,1.5850431736907922e-05
758,7580000,1.464625802327646e-05,1.614042412256822e-05,1.5849735063966364e-05
759,7590000,1.4645644114352763e-05,1.6139718354679644e-05,1.5849042029003613e-05
760,7600000,1.4645023838966154e-05,1.613902350072749e-05,1.584834353707265e-05
761,7610000,1.4644402654084843e-05,1.613833592273295e-05,1.5847643226152286e-05
762,7620000,1.4643774193245918e-05,1.6137641068780795e-05,1.5846953829168342e-05
763,7630000,1.4643153917859308e-05,1.6136949852807447e-05,1.5846257156226784e-05
764,7640000,1.4642540008935612e-05,1.6136251360876486e-05,1.5845571397221647e-05
765,7650000,1.4641911548096687e-05,1.6135552868945524e-05,1.584490019013174e-05
766,7660000,1.4641291272710077e-05,1.613486347196158e-05,1.5844227164052427e-05
767,7670000,1.4640665540355258e-05,1.6134172255988233e-05,1.584354140504729e-05
768,7680000,1.4640047993452754e-05,1.613346830708906e-05,1.5842862921999767e-05
769,7690000,1.4639462278864812e-05,1.6132773453136906e-05,1.5842180800973438e-05
770,7700000,1.4638880202255677e-05,1.6132084056152962e-05,1.584150049893651e-05
771,7710000,1.4638288121204823e-05,1.6131392840179615e-05,1.5840831110836007e-05
772,7720000,1.46377115015639e-05,1.6130688891280442e-05,1.5840152627788484e-05
773,7730000,1.4637129424954765e-05,1.6129994037328288e-05,1.5839475963730365e-05
774,7740000,1.463654189137742e-05,1.6129306459333748e-05,1.583880657562986e-05
775,7750000,1.463596254325239e-05,1.612860432942398e-05,1.5838122635614127e-05
776,7760000,1.4635365914728027e-05,1.6127909475471824e-05,1.583745142852422e-05
777,7770000,1.4634791114076506e-05,1.6127229173434898e-05,1.583676930749789e-05
778,7780000,1.4634199033025652e-05,1.6126574337249622e-05,1.5836096281418577e-05
779,7790000,1.4633615137427114e-05,1.6125930415000767e-05,1.5835408703424037e-05
780,7800000,1.4633030332333874e-05,1.61252810357837e-05,1.5834735677344725e-05
781,7810000,1.4632449165219441e-05,1.6124631656566635e-05,1.583406083227601e-05
782,7820000,1.4631861631642096e-05,1.6123976820381358e-05,1.5833387806196697e-05
783,7830000,1.4631266822107136e-05,1.612333653611131e-05,1.5832700228202157e-05
784,7840000,1.4630691111960914e-05,1.6122688975883648e-05,1.583201992616523e-05
785,7850000,1.4630100849899463e-05,1.612203777767718e-05,1.583135235705413e-05
786,7860000,1.4629513316322118e-05,1.612138657947071e-05,1.583067569299601e-05
787,7870000,1.462892942072358e-05,1.6120733562274836e-05,1.582999357196968e-05
788,7880000,1.4628345525125042e-05,1.6120098734973e-05,1.5829322364879772e-05
789,7890000,1.4627761629526503e-05,1.6119440260808915e-05,1.5828647519811057e-05
790,7900000,1.4627173186454456e-05,1.611879088159185e-05,1.5827965398784727e-05
791,7910000,1.4626583833887707e-05,1.6118148778332397e-05,1.5827296010684222e-05
792,7920000,1.4626004485762678e-05,1.6117501218104735e-05,1.5826621165615506e-05
793,7930000,1.462541513319593e-05,1.6116848200908862e-05,1.5825939044589177e-05
794,7940000,1.4624833056586795e-05,1.611619518371299e-05,1.5825244190637022e-05
795,7950000,1.4624248251493555e-05,1.6115547623485327e-05,1.582456025062129e-05
796,7960000,1.4623655260947999e-05,1.611489278730005e-05,1.5823881767573766e-05
797,7970000,1.4623074093833566e-05,1.6114257959998213e-05,1.582319600856863e-05
798,7980000,1.462249110772973e-05,1.6113601304823533e-05,1.582250843057409e-05
799,7990000,1.4621902664657682e-05,1.6112957382574677e-05,1.5821848137420602e-05
800,8000000,1.4621313312090933e-05,1.611230800335761e-05,1.5821182387298904e-05
801,8010000,1.462073669245001e-05,1.6111653167172335e-05,1.5820520275156014e-05
802,8020000,1.462014188291505e-05,1.6111007425934076e-05,1.581985634402372e-05
803,8030000,1.4619558896811213e-05,1.611036350368522e-05,1.5819197869859636e-05
804,8040000,1.4618975910707377e-05,1.610970684851054e-05,1.5818535757716745e-05
805,8050000,1.4618393834098242e-05,1.6109068383229896e-05,1.5817870007595047e-05
806,8060000,1.4617804481531493e-05,1.6108420823002234e-05,1.5817206076462753e-05
807,8070000,1.4617219676438253e-05,1.610776234883815e-05,1.581654760229867e-05
808,8080000,1.461663305235561e-05,1.6107122064568102e-05,1.5815878214198165e-05
809,8090000,1.461604824726237e-05,1.6106467228382826e-05,1.5815217921044677e-05
810,8100000,1.4615458894695621e-05,1.6105825125123374e-05,1.58145630848594e-05
811,8110000,1.46148840940441e-05,1.610518665984273e-05,1.581390097271651e-05
812,8120000,1.4614302017434966e-05,1.6104533642646857e-05,1.5813235222594813e-05
813,8130000,1.4613709936384112e-05,1.6103882444440387e-05,1.581257674843073e-05
814,8140000,1.4613122402806766e-05,1.6103240341180936e-05,1.5811907360330224e-05
815,8150000,1.4612541235692333e-05,1.6102589142974466e-05,1.5811250705155544e-05
816,8160000,1.461195461160969e-05,1.6101937944767997e-05,1.5810583136044443e-05
817,8170000,1.4611377082474064e-05,1.610128856555093e-05,1.5809922842890956e-05
818,8180000,1.4610787729907315e-05,1.6100644643302076e-05,1.5809260730748065e-05
819,8190000,1.4610201105824672e-05,1.6100002540042624e-05,1.5808600437594578e-05
820,8200000,1.460962084820494e-05,1.6099351341836154e-05,1.5807943782419898e-05
821,8210000,1.4609036952606402e-05,1.6098696505650878e-05,1.580728348926641e-05
822,8220000,1.4608444871555548e-05,1.6098054402391426e-05,1.5806614101165906e-05
823,8230000,1.4607859156967606e-05,1.609740502317436e-05,1.580595380801242e-05
824,8240000,1.4607279808842577e-05,1.6096755643957295e-05,1.580528805789072e-05
825,8250000,1.4606695913244039e-05,1.609610262676142e-05,1.5804627764737234e-05
826,8260000,1.4606109289161395e-05,1.609546598047018e-05,1.5803967471583746e-05
827,8270000,1.4605519936594646e-05,1.609481478226371e-05,1.580330717843026e-05
828,8280000,1.460494240745902e-05,1.6094169041025452e-05,1.5802652342244983e-05
829,8290000,1.4604360330849886e-05,1.609352148079779e-05,1.58019938680809e-05
830,8300000,1.460376734030433e-05,1.609287573955953e-05,1.5801324479980394e-05
831,8310000,1.4603185263695195e-05,1.609221908438485e-05,1.5800662367837504e-05
832,8320000,1.460259773011785e-05,1.60915769811254e-05,1.579999843670521e-05
833,8330000,1.4602017472498119e-05,1.6090934877865948e-05,1.579933632456232e-05
834,8340000,1.4601426300941966e-05,1.6090278222691268e-05,1.5798674212419428e-05
835,8350000,1.4600846043322235e-05,1.6089630662463605e-05,1.5798021195223555e-05
836,8360000,1.4600259419239592e-05,1.608898674021475e-05,1.5797360902070068e-05
837,8370000,1.4599680071114562e-05,1.608834099897649e-05,1.5796696970937774e-05
838,8380000,1.4599087080569007e-05,1.608768434380181e-05,1.5796034858794883e-05
839,8390000,1.4598508641938679e-05,1.6087051335489377e-05,1.5795374565641396e-05
840,8400000,1.4597916560887825e-05,1.6086400137282908e-05,1.5794706996530294e-05
841,8410000,1.4597339031752199e-05,1.6085756215034053e-05,1.579404852236621e-05
842,8420000,1.4596752407669555e-05,1.6085105016827583e-05,1.579338641022332e-05
843,8430000,1.4596173059544526e-05,1.608445745659992e-05,1.5792727936059237e-05
844,8440000,1.4595583706977777e-05,1.608382081030868e-05,1.579206764290575e-05
845,8450000,1.4595003449358046e-05,1.6083165974123403e-05,1.5791400073794648e-05
846,8460000,1.4594413187296595e-05,1.608250749995932e-05,1.579075433255639e-05
847,8470000,1.4593839296139777e-05,1.6081849025795236e-05,1.5790084944455884e-05
848,8480000,1.4593248124583624e-05,1.608119418960996e-05,1.5789424651302397e-05
849,8490000,1.4592663319490384e-05,1.6080533896456473e-05,1.5788762539159507e-05
850,8500000,1.4592078514397144e-05,1.607987542229239e-05,1.5788104064995423e-05
851,8510000,1.4591499166272115e-05,1.6079213310149498e-05,1.5787443771841936e-05
852,8520000,1.459090708522126e-05,1.6078558473964222e-05,1.578678347868845e-05
853,8530000,1.4590327737096231e-05,1.6077892723842524e-05,1.578613228048198e-05
854,8540000,1.4589741113013588e-05,1.607723970664665e-05,1.5785459254402667e-05
855,8550000,1.4589160855393857e-05,1.6076581232482567e-05,1.5784806237206794e-05
856,8560000,1.4588574231311213e-05,1.607592093932908e-05,1.578413684910629e-05
857,8570000,1.4587983969249763e-05,1.6075273379101418e-05,1.5783478374942206e-05
858,8580000,1.4587407349608839e-05,1.6074609447969124e-05,1.578281808178872e-05
859,8590000,1.4586817087547388e-05,1.6073949154815637e-05,1.578216142661404e-05
860,8600000,1.4586241377401166e-05,1.6073292499640957e-05,1.578150477143936e-05
861,8610000,1.4585652024834417e-05,1.607263766345568e-05,1.5780849935254082e-05
862,8620000,1.4585071767214686e-05,1.607198646524921e-05,1.5780173271195963e-05
863,8630000,1.4584480595658533e-05,1.60713134391699e-05,1.5779511159053072e-05
864,8640000,1.4583961274183821e-05,1.6070658602984622e-05,1.5778856322867796e-05
865,8650000,1.4583513802790549e-05,1.607000558578875e-05,1.5778197848703712e-05
866,8660000,1.4583070878870785e-05,1.6069352568592876e-05,1.577753937453963e-05
867,8670000,1.4582752555725165e-05,1.6068859622464515e-05,1.577687908138614e-05
868,8680000,1.4582456060452387e-05,1.6068352124420926e-05,1.577622606419027e-05
869,8690000,1.4582167750631925e-05,1.6067868273239583e-05,1.577556577103678e-05
870,8700000,1.458188307879027e-05,1.6067366232164204e-05,1.5774900020915084e-05
871,8710000,1.4581586583517492e-05,1.6066869648057036e-05,1.5774243365740404e-05
872,8720000,1.4581293726223521e-05,1.6066493117250502e-05,1.5773588529555127e-05
873,8730000,1.4581002687918954e-05,1.6066187527030706e-05,1.5772919141454622e-05
874,8740000,1.4580718925572e-05,1.606586556590628e-05,1.577226066729054e-05
875,8750000,1.4580424249288626e-05,1.6065547242760658e-05,1.5771591279190034e-05
876,8760000,1.458013412047876e-05,1.606523437658325e-05,1.577094371896237e-05
877,8770000,1.4579840353690088e-05,1.6064914234448224e-05,1.5770277968840674e-05
878,8780000,1.4579552043869626e-05,1.60645940923132e-05,1.57696249516448e-05
879,8790000,1.4579261005565058e-05,1.6064284864114597e-05,1.5768970115459524e-05
880,8800000,1.4578967238776386e-05,1.606396835995838e-05,1.5768302546348423e-05
881,8810000,1.4578668015019502e-05,1.6063648217823356e-05,1.576764407218434e-05
882,8820000,1.4578388800146058e-05,1.606332261872012e-05,1.5766985598020256e-05
883,8830000,1.4578095942852087e-05,1.6063020666479133e-05,1.576633076183498e-05
884,8840000,1.4577801266568713e-05,1.6062698705354705e-05,1.576566501171328e-05
885,8850000,1.4577502952306531e-05,1.6062385839177296e-05,1.5765010175528005e-05
886,8860000,1.4577226465917192e-05,1.6062072972999886e-05,1.5764349882374518e-05
887,8870000,1.4576929970644414e-05,1.606175283086486e-05,1.576369504618924e-05
888,8880000,1.4576641660823952e-05,1.606142905075103e-05,1.5763025658088736e-05
889,8890000,1.4576342437067069e-05,1.606111072760541e-05,1.576237082190346e-05
890,8900000,1.4576055036741309e-05,1.606080331839621e-05,1.5761715985718183e-05
891,8910000,1.4575765817426145e-05,1.6060475900303572e-05,1.5761059330543503e-05
892,8920000,1.4575478417100385e-05,1.606016667210497e-05,1.5760393580421805e-05
893,8930000,1.4575179193343502e-05,1.6059855624916963e-05,1.575973874423653e-05
894,8940000,1.4574888155038934e-05,1.605953002581373e-05,1.5759076632093638e-05
895,8950000,1.4574604392691981e-05,1.6059215340646915e-05,1.5758414519950747e-05
896,8960000,1.4574314263882115e-05,1.6058900655480102e-05,1.5757757864776067e-05
897,8970000,1.4574017768609338e-05,1.605858233233448e-05,1.5757104847580194e-05
898,8980000,1.457372673030477e-05,1.6058267647167668e-05,1.5756442735437304e-05
899,8990000,1.4573428416042589e-05,1.6057952962000854e-05,1.5755807908135466e-05
900,9000000,1.457314192521153e-05,1.605763827683404e-05,1.575515307195019e-05
901,9010000,1.4572851796401665e-05,1.605731449672021e-05,1.5754510968690738e-05
902,9020000,1.4572564396075904e-05,1.605700708751101e-05,1.5753863408463076e-05
903,9030000,1.4572266081813723e-05,1.605668876436539e-05,1.57533122546738e-05
904,9040000,1.4571975043509156e-05,1.6056368622230366e-05,1.575276837684214e-05
905,9050000,1.4571676729246974e-05,1.605605757504236e-05,1.575220812810585e-05
906,9060000,1.4571385690942407e-05,1.6055741070886143e-05,1.5751662431284785e-05
907,9070000,1.4571080100722611e-05,1.6055422747740522e-05,1.575111127749551e-05
908,9080000,1.4570784514944535e-05,1.6055097148637287e-05,1.575055648572743e-05
909,9090000,1.4570483472198248e-05,1.6054797015385702e-05,1.575000351294875e-05
910,9100000,1.4570183338946663e-05,1.6054471416282468e-05,1.5749452359159477e-05
911,9110000,1.4569892300642096e-05,1.6054156731115654e-05,1.5748948499094695e-05
912,9120000,1.4569587619917002e-05,1.605384750291705e-05,1.574850466568023e-05
913,9130000,1.4569292943633627e-05,1.6053520084824413e-05,1.5748060832265764e-05
914,9140000,1.4568994629371446e-05,1.6053203580668196e-05,1.57476169988513e-05
915,9150000,1.4568693586625159e-05,1.605288707651198e-05,1.574716588947922e-05
916,9160000,1.4568398910341784e-05,1.6052572391345166e-05,1.5746725694043562e-05
917,9170000,1.4568096958100796e-05,1.6052259525167756e-05,1.5746307326480746e-05
918,9180000,1.4567811376764439e-05,1.6051941202022135e-05,1.574588895891793e-05
919,9190000,1.4567510334018152e-05,1.6051624697865918e-05,1.574547786731273e-05
920,9200000,1.4567212929250672e-05,1.605131183168851e-05,1.574505768076051e-05
921,9210000,1.4566910977009684e-05,1.6050986232585274e-05,1.574464658915531e-05
922,9220000,1.4566615391231608e-05,1.6050678823376074e-05,1.57442318595713e-05
923,9230000,1.4566321624442935e-05,1.605035868124105e-05,1.574381167301908e-05
924,9240000,1.4566026038664859e-05,1.6050038539106026e-05,1.574340058141388e-05
925,9250000,1.4565723176929168e-05,1.604973294888623e-05,1.5742978575872257e-05
926,9260000,1.4565429410140496e-05,1.6049412806751207e-05,1.5742571122245863e-05
927,9270000,1.4565134733857121e-05,1.6049089026637375e-05,1.5742145478725433e-05
928,9280000,1.4564830053132027e-05,1.6048776160459965e-05,1.5741734387120232e-05
929,9290000,1.4564535376848653e-05,1.604845965630375e-05,1.5741326933493838e-05
930,9300000,1.4564240700565279e-05,1.604814315214753e-05,1.574091220390983e-05
931,9310000,1.4563937838829588e-05,1.6047826647991315e-05,1.574049201735761e-05
932,9320000,1.4563644072040915e-05,1.6047515600803308e-05,1.5740070011815988e-05
933,9330000,1.4563351214746945e-05,1.6047190001700073e-05,1.5739668015157804e-05
934,9340000,1.4563047443516552e-05,1.604686985956505e-05,1.5739242371637374e-05
935,9350000,1.4562749129254371e-05,1.6046564269345254e-05,1.5738827642053366e-05
936,9360000,1.4562458090949804e-05,1.6046240489231423e-05,1.5738412912469357e-05
937,9370000,1.4562155229214113e-05,1.6045923985075206e-05,1.5738005458842963e-05
938,9380000,1.4561859643436037e-05,1.6045609299908392e-05,1.5737587091280147e-05
939,9390000,1.4561554053216241e-05,1.604529461474158e-05,1.5737174180685543e-05
940,9400000,1.4561260286427569e-05,1.6044976291595958e-05,1.5736761270090938e-05
941,9410000,1.4560970157617703e-05,1.6044663425418548e-05,1.573634654050693e-05
942,9420000,1.4560673662344925e-05,1.6044348740251735e-05,1.573593181092292e-05
943,9430000,1.4560369891114533e-05,1.6044032236095518e-05,1.57355116243707e-05
944,9440000,1.4560074305336457e-05,1.6043712093960494e-05,1.5735098713776097e-05
945,9450000,1.4559780538547784e-05,1.6043399227783084e-05,1.5734683984192088e-05
946,9460000,1.4559477676812094e-05,1.6043082723626867e-05,1.5734265616629273e-05
947,9470000,1.4559183910023421e-05,1.6042758943513036e-05,1.573385452502407e-05
948,9480000,1.4558891962224152e-05,1.604245881026145e-05,1.5733441614429466e-05
949,9490000,1.4558585462509654e-05,1.6042136849137023e-05,1.573302870383486e-05
950,9500000,1.4558287148247473e-05,1.6041813069023192e-05,1.5732603060314432e-05
951,9510000,1.45579933814588e-05,1.604150384082459e-05,1.573219196870923e-05
952,9520000,1.4557692338712513e-05,1.604118551767897e-05,1.5731777239125222e-05
953,9530000,1.4557401300407946e-05,1.6040867194533348e-05,1.5731362509541214e-05
954,9540000,1.4557101167156361e-05,1.6040552509366535e-05,1.573095505591482e-05
955,9550000,1.455680285289418e-05,1.604023782419972e-05,1.5730533050373197e-05
956,9560000,1.45565054481267e-05,1.6039917682064697e-05,1.5730125596746802e-05
957,9570000,1.455620804335922e-05,1.6039597539929673e-05,1.5729699953226373e-05
958,9580000,1.4555915186065249e-05,1.6039291949709877e-05,1.5729287042631768e-05
959,9590000,1.4555620509781875e-05,1.6038971807574853e-05,1.5728875951026566e-05
960,9600000,1.4555318557540886e-05,1.603865166543983e-05,1.572846667841077e-05
961,9610000,1.4555024790752213e-05,1.6038342437241226e-05,1.5728048310847953e-05
962,9620000,1.455473102396354e-05,1.6038018657127395e-05,1.572763721924275e-05
963,9630000,1.4554431800206657e-05,1.603770760993939e-05,1.5727222489658743e-05
964,9640000,1.4554139852407388e-05,1.6037396562751383e-05,1.5726807760074735e-05
965,9650000,1.4553850633092225e-05,1.603707642061636e-05,1.572638939251192e-05
966,9660000,1.4553548680851236e-05,1.6036761735449545e-05,1.572597466292791e-05
967,9670000,1.4553259461536072e-05,1.603644705028273e-05,1.572556357132271e-05
968,9680000,1.4552959328284487e-05,1.6036134184105322e-05,1.5725147022749297e-05
969,9690000,1.4552670108969323e-05,1.603581040399149e-05,1.5724734112154692e-05
970,9700000,1.4552369066223036e-05,1.6035488442867063e-05,1.572431756358128e-05
971,9710000,1.455207802791847e-05,1.6035181033657864e-05,1.572389737702906e-05
972,9720000,1.4551784261129797e-05,1.6034862710512243e-05,1.5723513570264913e-05
973,9730000,1.455148867535172e-05,1.6034544387366623e-05,1.5723160686320625e-05
974,9740000,1.4551193999068346e-05,1.603423515916802e-05,1.5722827811259776e-05
975,9750000,1.4550902960763779e-05,1.6033918655011803e-05,1.5722478565294296e-05
976,9760000,1.4550603737006895e-05,1.603359851287678e-05,1.5722129319328815e-05
977,9770000,1.4550312698702328e-05,1.6033289284678176e-05,1.572178916831035e-05
978,9780000,1.455001074646134e-05,1.603297823749017e-05,1.572144537931308e-05
979,9790000,1.4549721527146176e-05,1.6032658095355146e-05,1.5721099771326408e-05
980,9800000,1.4549426850862801e-05,1.6032345229177736e-05,1.572075780131854e-05
981,9810000,1.4549131265084725e-05,1.603203418198973e-05,1.5720410374342464e-05
982,9820000,1.4548839317285456e-05,1.6031714039854705e-05,1.5720061128376983e-05
983,9830000,1.4548541912517976e-05,1.6031404811656103e-05,1.5719724615337327e-05
984,9840000,1.4548255421686918e-05,1.6031091945478693e-05,1.5719373550382443e-05
985,9850000,1.454796438338235e-05,1.6030779079301283e-05,1.571903339936398e-05
986,9860000,1.4547664250130765e-05,1.6030460756155662e-05,1.57186841533985e-05
987,9870000,1.4547377759299707e-05,1.6030153346946463e-05,1.5718338545411825e-05
988,9880000,1.4547079445037525e-05,1.6029836842790246e-05,1.5718000213382766e-05
989,9890000,1.4546783859259449e-05,1.6029534890549257e-05,1.5717654605396092e-05
990,9900000,1.4546500096912496e-05,1.6029216567403637e-05,1.5717341739218682e-05
991,9910000,1.454619996366091e-05,1.602889460627921e-05,1.571703251102008e-05
992,9920000,1.4545686099154409e-05,1.60285817401018e-05,1.5716712368885055e-05
993,9930000,1.4545079466188326e-05,1.6028276149882004e-05,1.5716403140686452e-05
994,9940000,1.454447556170635e-05,1.6027959645725787e-05,1.5716090274509043e-05
995,9950000,1.4543875295203179e-05,1.6027646779548377e-05,1.5715782865299843e-05
996,9960000,1.4543266843247693e-05,1.6027333913370967e-05,1.571546818013303e-05
997,9970000,1.4542658391292207e-05,1.6027024685172364e-05,1.571515531395562e-05
998,9980000,1.454205448681023e-05,1.6026711818994954e-05,1.571485336171463e-05
999,9990000,1.4541452401317656e-05,1.6026398952817544e-05,1.5714582332293503e-05


==> data/grw_cls_10_diff.csv <==
id,epochs,iw,gdro
0,0,0.13294640183448792,0.16075575351715088
1,10000,0.13294640183448792,0.16075575351715088
2,20000,0.13294640183448792,0.16075575351715088
3,30000,0.13294640183448792,0.16075575351715088
4,40000,0.13294640183448792,0.16075575351715088
5,50000,0.13294640183448792,0.16075575351715088
6,60000,0.13294640183448792,0.16075575351715088
7,70000,0.13294640183448792,0.16075575351715088
8,80000,0.13294640183448792,0.16075575351715088
9,90000,0.13294640183448792,0.16075575351715088
10,100000,0.13294640183448792,0.16075575351715088
11,110000,0.13294640183448792,0.16075575351715088
12,120000,0.13294640183448792,0.16075575351715088
13,130000,0.13294640183448792,0.16075575351715088
14,140000,0.13294640183448792,0.16075575351715088
15,150000,0.13294640183448792,0.16075575351715088
16,160000,0.13294640183448792,0.16075575351715088
17,170000,0.13294640183448792,0.16075575351715088
18,180000,0.13294640183448792,0.16075575351715088
19,190000,0.13294640183448792,0.16075575351715088
20,200000,0.13294640183448792,0.16075575351715088
21,210000,0.13294640183448792,0.16075575351715088
22,220000,0.13294640183448792,0.16075575351715088
23,230000,0.13294640183448792,0.16075575351715088
24,240000,0.13294640183448792,0.16075575351715088
25,250000,0.13294640183448792,0.16075575351715088
26,260000,0.13294640183448792,0.16075575351715088
27,270000,0.13294640183448792,0.16075575351715088
28,280000,0.13294640183448792,0.16075575351715088
29,290000,0.13294640183448792,0.16075575351715088
30,300000,0.13294640183448792,0.16075575351715088
31,310000,0.13294640183448792,0.16075575351715088
32,320000,0.13294640183448792,0.16075575351715088
33,330000,0.13294640183448792,0.16075575351715088
34,340000,0.13294640183448792,0.16075575351715088
35,350000,0.13294640183448792,0.16075575351715088
36,360000,0.13294640183448792,0.16075575351715088
37,370000,0.13294640183448792,0.16075575351715088
38,380000,0.13294640183448792,0.16075575351715088
39,390000,0.13294640183448792,0.16075575351715088
40,400000,0.13294640183448792,0.16075575351715088
41,410000,0.13294640183448792,0.16075575351715088
42,420000,0.13294640183448792,0.16075575351715088
43,430000,0.13294640183448792,0.16075575351715088
44,440000,0.13294640183448792,0.16075575351715088
45,450000,0.13294640183448792,0.16075575351715088
46,460000,0.13294640183448792,0.16075575351715088
47,470000,0.13294640183448792,0.16075575351715088
48,480000,0.13294640183448792,0.16075575351715088
49,490000,0.13294640183448792,0.16075575351715088
50,500000,0.13294640183448792,0.16075575351715088
51,510000,0.13294640183448792,0.16075575351715088
52,520000,0.13294640183448792,0.16075575351715088
53,530000,0.13294640183448792,0.16075575351715088
54,540000,0.13294640183448792,0.16075575351715088
55,550000,0.13294640183448792,0.16075575351715088
56,560000,0.13294640183448792,0.16075575351715088
57,570000,0.13294640183448792,0.16075575351715088
58,580000,0.13294640183448792,0.16075575351715088
59,590000,0.13294640183448792,0.16075575351715088
60,600000,0.13294640183448792,0.16075575351715088
61,610000,0.13294640183448792,0.16075575351715088
62,620000,0.13294640183448792,0.16075575351715088
63,630000,0.13294640183448792,0.16075575351715088
64,640000,0.13294640183448792,0.16075575351715088
65,650000,0.13294640183448792,0.16075575351715088
66,660000,0.13294640183448792,0.16075575351715088
67,670000,0.13294640183448792,0.16075575351715088
68,680000,0.13294640183448792,0.16075575351715088
69,690000,0.13294640183448792,0.16075575351715088
70,700000,0.13294640183448792,0.16075575351715088
71,710000,0.13294640183448792,0.16075575351715088
72,720000,0.13294640183448792,0.16075575351715088
73,730000,0.13294640183448792,0.16075575351715088
74,740000,0.13294640183448792,0.16075575351715088
75,750000,0.13294640183448792,0.16075575351715088
76,760000,0.13294640183448792,0.16075575351715088
77,770000,0.13294640183448792,0.16075575351715088
78,780000,0.13294640183448792,0.16075575351715088
79,790000,0.13294640183448792,0.16075575351715088
80,800000,0.13294640183448792,0.16075575351715088
81,810000,0.13294640183448792,0.16075575351715088
82,820000,0.13294640183448792,0.16075575351715088
83,830000,0.13294640183448792,0.16075575351715088
84,840000,0.13294640183448792,0.16075575351715088
85,850000,0.13294640183448792,0.16075575351715088
86,860000,0.13294640183448792,0.16075575351715088
87,870000,0.13294640183448792,0.16075575351715088
88,880000,0.13294640183448792,0.16075575351715088
89,890000,0.13294640183448792,0.16075575351715088
90,900000,0.13294640183448792,0.16075575351715088
91,910000,0.13294640183448792,0.16075575351715088
92,920000,0.13294640183448792,0.16075575351715088
93,930000,0.13294640183448792,0.16075575351715088
94,940000,0.13294640183448792,0.16075575351715088
95,950000,0.13294640183448792,0.16075575351715088
96,960000,0.13294640183448792,0.16075575351715088
97,970000,0.13294640183448792,0.16075575351715088
98,980000,0.13294640183448792,0.16075575351715088
99,990000,0.13294640183448792,0.16075575351715088
100,1000000,0.13294640183448792,0.16075575351715088
101,1010000,0.13294640183448792,0.16075575351715088
102,1020000,0.13294640183448792,0.16075575351715088
103,1030000,0.13294640183448792,0.16075575351715088
104,1040000,0.13294640183448792,0.16075575351715088
105,1050000,0.13294640183448792,0.16075575351715088
106,1060000,0.13294640183448792,0.16075575351715088
107,1070000,0.13294640183448792,0.16075575351715088
108,1080000,0.13294640183448792,0.16075575351715088
109,1090000,0.13294640183448792,0.16075575351715088
110,1100000,0.13294640183448792,0.16075575351715088
111,1110000,0.13294640183448792,0.16075575351715088
112,1120000,0.13294640183448792,0.16075575351715088
113,1130000,0.13294640183448792,0.16075575351715088
114,1140000,0.13294640183448792,0.16075575351715088
115,1150000,0.13294640183448792,0.16075575351715088
116,1160000,0.13294640183448792,0.16075575351715088
117,1170000,0.13294640183448792,0.16075575351715088
118,1180000,0.13294640183448792,0.16075575351715088
119,1190000,0.13294640183448792,0.16075575351715088
120,1200000,0.13294640183448792,0.16075575351715088
121,1210000,0.13294640183448792,0.16075575351715088
122,1220000,0.13294640183448792,0.16075575351715088
123,1230000,0.13294640183448792,0.16075575351715088
124,1240000,0.13294640183448792,0.16075575351715088
125,1250000,0.13294640183448792,0.16075575351715088
126,1260000,0.13294640183448792,0.16075575351715088
127,1270000,0.13294640183448792,0.16075575351715088
128,1280000,0.13294640183448792,0.16075575351715088
129,1290000,0.13294640183448792,0.16075575351715088
130,1300000,0.13294640183448792,0.16075575351715088
131,1310000,0.13294640183448792,0.16075575351715088
132,1320000,0.13294640183448792,0.16075575351715088
133,1330000,0.13294640183448792,0.16075575351715088
134,1340000,0.13294640183448792,0.16075575351715088
135,1350000,0.13294640183448792,0.16075575351715088
136,1360000,0.13294640183448792,0.16075575351715088
137,1370000,0.13294640183448792,0.16075575351715088
138,1380000,0.13294640183448792,0.16075575351715088
139,1390000,0.13294640183448792,0.16075575351715088
140,1400000,0.13294640183448792,0.16075575351715088
141,1410000,0.13294640183448792,0.16075575351715088
142,1420000,0.13294640183448792,0.16075575351715088
143,1430000,0.13294640183448792,0.16075575351715088
144,1440000,0.13294640183448792,0.16075575351715088
145,1450000,0.13294640183448792,0.16075575351715088
146,1460000,0.13294640183448792,0.16075575351715088
147,1470000,0.13294640183448792,0.16075575351715088
148,1480000,0.13294640183448792,0.16075575351715088
149,1490000,0.13294640183448792,0.16075575351715088
150,1500000,0.13294640183448792,0.16075575351715088
151,1510000,0.13294640183448792,0.16075575351715088
152,1520000,0.13294640183448792,0.16075575351715088
153,1530000,0.13294640183448792,0.16075575351715088
154,1540000,0.13294640183448792,0.16075575351715088
155,1550000,0.13294640183448792,0.16075575351715088
156,1560000,0.13294640183448792,0.16075575351715088
157,1570000,0.13294640183448792,0.16075575351715088
158,1580000,0.13294640183448792,0.16075575351715088
159,1590000,0.13294640183448792,0.16075575351715088
160,1600000,0.13294640183448792,0.16075575351715088
161,1610000,0.13294640183448792,0.16075575351715088
162,1620000,0.13294640183448792,0.16075575351715088
163,1630000,0.13294640183448792,0.16075575351715088
164,1640000,0.13294640183448792,0.16075575351715088
165,1650000,0.13294640183448792,0.16075575351715088
166,1660000,0.13294640183448792,0.16075575351715088
167,1670000,0.13294640183448792,0.16075575351715088
168,1680000,0.13294640183448792,0.16075575351715088
169,1690000,0.13294640183448792,0.16075575351715088
170,1700000,0.13294640183448792,0.16075575351715088
171,1710000,0.13294640183448792,0.16075575351715088
172,1720000,0.13294640183448792,0.16075575351715088
173,1730000,0.13294640183448792,0.16075575351715088
174,1740000,0.13294640183448792,0.16075575351715088
175,1750000,0.13294640183448792,0.16075575351715088
176,1760000,0.13294640183448792,0.16075575351715088
177,1770000,0.13294640183448792,0.16075575351715088
178,1780000,0.13294640183448792,0.16075575351715088
179,1790000,0.13294640183448792,0.16075575351715088
180,1800000,0.13294640183448792,0.16075575351715088
181,1810000,0.13294640183448792,0.16075575351715088
182,1820000,0.13294640183448792,0.16075575351715088
183,1830000,0.13294640183448792,0.16075575351715088
184,1840000,0.13294640183448792,0.16075575351715088
185,1850000,0.13294640183448792,0.16075575351715088
186,1860000,0.13294640183448792,0.16075575351715088
187,1870000,0.13294640183448792,0.16075575351715088
188,1880000,0.13294640183448792,0.16075575351715088
189,1890000,0.13294640183448792,0.16075575351715088
190,1900000,0.13294640183448792,0.16075575351715088
191,1910000,0.13294640183448792,0.16075575351715088
192,1920000,0.13294640183448792,0.16075575351715088
193,1930000,0.13294640183448792,0.16075575351715088
194,1940000,0.13294640183448792,0.16075575351715088
195,1950000,0.13294640183448792,0.16075575351715088
196,1960000,0.13294640183448792,0.16075575351715088
197,1970000,0.13294640183448792,0.16075575351715088
198,1980000,0.13294640183448792,0.16075575351715088
199,1990000,0.13294640183448792,0.16075575351715088
200,2000000,0.13294640183448792,0.16075575351715088
201,2010000,0.13294640183448792,0.16075575351715088
202,2020000,0.13294640183448792,0.16075575351715088
203,2030000,0.13294640183448792,0.16075575351715088
204,2040000,0.13294640183448792,0.16075575351715088
205,2050000,0.13294640183448792,0.16075575351715088
206,2060000,0.13294640183448792,0.16075575351715088
207,2070000,0.13294640183448792,0.16075575351715088
208,2080000,0.13294640183448792,0.16075575351715088
209,2090000,0.13294640183448792,0.16075575351715088
210,2100000,0.13294640183448792,0.16075575351715088
211,2110000,0.13294640183448792,0.16075575351715088
212,2120000,0.13294640183448792,0.16075575351715088
213,2130000,0.13294640183448792,0.16075575351715088
214,2140000,0.13294640183448792,0.16075575351715088
215,2150000,0.13294640183448792,0.16075575351715088
216,2160000,0.13294640183448792,0.16075575351715088
217,2170000,0.13294640183448792,0.16075575351715088
218,2180000,0.13294640183448792,0.16075575351715088
219,2190000,0.13294640183448792,0.16075575351715088
220,2200000,0.13294640183448792,0.16075575351715088
221,2210000,0.13294640183448792,0.16075575351715088
222,2220000,0.13294640183448792,0.16075575351715088
223,2230000,0.13294640183448792,0.16075575351715088
224,2240000,0.13294640183448792,0.16075575351715088
225,2250000,0.13294640183448792,0.16075575351715088
226,2260000,0.13294640183448792,0.16075575351715088
227,2270000,0.13294640183448792,0.16075575351715088
228,2280000,0.13294640183448792,0.16075575351715088
229,2290000,0.13294640183448792,0.16075575351715088
230,2300000,0.13294640183448792,0.16075575351715088
231,2310000,0.13294640183448792,0.16075575351715088
232,2320000,0.13294640183448792,0.16075575351715088
233,2330000,0.13294640183448792,0.16075575351715088
234,2340000,0.13294640183448792,0.16075575351715088
235,2350000,0.13294640183448792,0.16075575351715088
236,2360000,0.13294640183448792,0.16075575351715088
237,2370000,0.13294640183448792,0.16075575351715088
238,2380000,0.13294640183448792,0.16075575351715088
239,2390000,0.13294640183448792,0.16075575351715088
240,2400000,0.13294640183448792,0.16075575351715088
241,2410000,0.13294640183448792,0.16075575351715088
242,2420000,0.13294640183448792,0.16075575351715088
243,2430000,0.13294640183448792,0.16075575351715088
244,2440000,0.13294640183448792,0.16075575351715088
245,2450000,0.13294640183448792,0.16075575351715088
246,2460000,0.13294640183448792,0.16075575351715088
247,2470000,0.13294640183448792,0.16075575351715088
248,2480000,0.13294640183448792,0.16075575351715088
249,2490000,0.13294640183448792,0.16075575351715088
250,2500000,0.13294640183448792,0.16075575351715088
251,2510000,0.13294640183448792,0.16075575351715088
252,2520000,0.13294640183448792,0.16075575351715088
253,2530000,0.13294640183448792,0.16075575351715088
254,2540000,0.13294640183448792,0.16075575351715088
255,2550000,0.13294640183448792,0.16075575351715088
256,2560000,0.13294640183448792,0.16075575351715088
257,2570000,0.13294640183448792,0.16075575351715088
258,2580000,0.13294640183448792,0.16075575351715088
259,2590000,0.13294640183448792,0.16075575351715088
260,2600000,0.13294640183448792,0.16075575351715088
261,2610000,0.13294640183448792,0.16075575351715088
262,2620000,0.13294640183448792,0.16075575351715088
263,2630000,0.13294640183448792,0.16075575351715088
264,2640000,0.13294640183448792,0.16075575351715088
265,2650000,0.13294640183448792,0.16075575351715088
266,2660000,0.13294640183448792,0.16075575351715088
267,2670000,0.13294640183448792,0.16075575351715088
268,2680000,0.13294640183448792,0.16075575351715088
269,2690000,0.13294640183448792,0.16075575351715088
270,2700000,0.13294640183448792,0.16075575351715088
271,2710000,0.13294640183448792,0.16075575351715088
272,2720000,0.13294640183448792,0.16075575351715088
273,2730000,0.13294640183448792,0.16075575351715088
274,2740000,0.13294640183448792,0.16075575351715088
275,2750000,0.13294640183448792,0.16075575351715088
276,2760000,0.13294640183448792,0.16075575351715088
277,2770000,0.13294640183448792,0.16075575351715088
278,2780000,0.13294640183448792,0.16075575351715088
279,2790000,0.13294640183448792,0.16075575351715088
280,2800000,0.13294640183448792,0.16075575351715088
281,2810000,0.13294640183448792,0.16075575351715088
282,2820000,0.13294640183448792,0.16075575351715088
283,2830000,0.13294640183448792,0.16075575351715088
284,2840000,0.13294640183448792,0.16075575351715088
285,2850000,0.13294640183448792,0.16075575351715088
286,2860000,0.13294640183448792,0.16075575351715088
287,2870000,0.13294640183448792,0.16075575351715088
288,2880000,0.13294640183448792,0.16075575351715088
289,2890000,0.13294640183448792,0.16075575351715088
290,2900000,0.13294640183448792,0.16075575351715088
291,2910000,0.13294640183448792,0.16075575351715088
292,2920000,0.13294640183448792,0.16075575351715088
293,2930000,0.13294640183448792,0.16075575351715088
294,2940000,0.13294640183448792,0.16075575351715088
295,2950000,0.13294640183448792,0.16075575351715088
296,2960000,0.13294640183448792,0.16075575351715088
297,2970000,0.13294640183448792,0.16075575351715088
298,2980000,0.13294640183448792,0.16075575351715088
299,2990000,0.13294640183448792,0.16075575351715088
300,3000000,0.13294640183448792,0.16075575351715088
301,3010000,0.13294640183448792,0.16075575351715088
302,3020000,0.13294640183448792,0.16075575351715088
303,3030000,0.13294640183448792,0.16075575351715088
304,3040000,0.13294640183448792,0.16075575351715088
305,3050000,0.13294640183448792,0.16075575351715088
306,3060000,0.13294640183448792,0.16075575351715088
307,3070000,0.13294640183448792,0.16075575351715088
308,3080000,0.13294640183448792,0.16075575351715088
309,3090000,0.13294640183448792,0.16075575351715088
310,3100000,0.13294640183448792,0.16075575351715088
311,3110000,0.13294640183448792,0.16075575351715088
312,3120000,0.13294640183448792,0.16075575351715088
313,3130000,0.13294640183448792,0.16075575351715088
314,3140000,0.13294640183448792,0.16075575351715088
315,3150000,0.13294640183448792,0.16075575351715088
316,3160000,0.13294640183448792,0.16075575351715088
317,3170000,0.13294640183448792,0.16075575351715088
318,3180000,0.13294640183448792,0.16075575351715088
319,3190000,0.13294640183448792,0.16075575351715088
320,3200000,0.13294640183448792,0.16075575351715088
321,3210000,0.13294640183448792,0.16075575351715088
322,3220000,0.13294640183448792,0.16075575351715088
323,3230000,0.13294640183448792,0.16075575351715088
324,3240000,0.13294640183448792,0.16075575351715088
325,3250000,0.13294640183448792,0.16075575351715088
326,3260000,0.13294640183448792,0.16075575351715088
327,3270000,0.13294640183448792,0.16075575351715088
328,3280000,0.13294640183448792,0.16075575351715088
329,3290000,0.13294640183448792,0.16075575351715088
330,3300000,0.13294640183448792,0.16075575351715088
331,3310000,0.13294640183448792,0.16075575351715088
332,3320000,0.13294640183448792,0.16075575351715088
333,3330000,0.13294640183448792,0.16075575351715088
334,3340000,0.13294640183448792,0.16075575351715088
335,3350000,0.13294640183448792,0.16075575351715088
336,3360000,0.13294640183448792,0.16075575351715088
337,3370000,0.13294640183448792,0.16075575351715088
338,3380000,0.13294640183448792,0.16075575351715088
339,3390000,0.13294640183448792,0.16075575351715088
340,3400000,0.13294640183448792,0.16075575351715088
341,3410000,0.13294640183448792,0.16075575351715088
342,3420000,0.13294640183448792,0.16075575351715088
343,3430000,0.13294640183448792,0.16075575351715088
344,3440000,0.13294640183448792,0.16075575351715088
345,3450000,0.13294640183448792,0.16075575351715088
346,3460000,0.13294640183448792,0.16075575351715088
347,3470000,0.13294640183448792,0.16075575351715088
348,3480000,0.13294640183448792,0.16075575351715088
349,3490000,0.13294640183448792,0.16075575351715088
350,3500000,0.13294640183448792,0.16075575351715088
351,3510000,0.13294640183448792,0.16075575351715088
352,3520000,0.13294640183448792,0.16075575351715088
353,3530000,0.13294640183448792,0.16075575351715088
354,3540000,0.13294640183448792,0.16075575351715088
355,3550000,0.13294640183448792,0.16075575351715088
356,3560000,0.13294640183448792,0.16075575351715088
357,3570000,0.13294640183448792,0.16075575351715088
358,3580000,0.13294640183448792,0.16075575351715088
359,3590000,0.13294640183448792,0.16075575351715088
360,3600000,0.13294640183448792,0.16075575351715088
361,3610000,0.13294640183448792,0.16075575351715088
362,3620000,0.13294640183448792,0.16075575351715088
363,3630000,0.13294640183448792,0.16075575351715088
364,3640000,0.13294640183448792,0.16075575351715088
365,3650000,0.13294640183448792,0.16075575351715088
366,3660000,0.13294640183448792,0.16075575351715088
367,3670000,0.13294640183448792,0.16075575351715088
368,3680000,0.13294640183448792,0.16075575351715088
369,3690000,0.13294640183448792,0.16075575351715088
370,3700000,0.13294640183448792,0.16075575351715088
371,3710000,0.13294640183448792,0.16075575351715088
372,3720000,0.13294640183448792,0.16075575351715088
373,3730000,0.13294640183448792,0.16075575351715088
374,3740000,0.13294640183448792,0.16075575351715088
375,3750000,0.13294640183448792,0.16075575351715088
376,3760000,0.13294640183448792,0.16075575351715088
377,3770000,0.13294640183448792,0.16075575351715088
378,3780000,0.13294640183448792,0.16075575351715088
379,3790000,0.13294640183448792,0.16075575351715088
380,3800000,0.13294640183448792,0.16075575351715088
381,3810000,0.13294640183448792,0.16075575351715088
382,3820000,0.13294640183448792,0.16075575351715088
383,3830000,0.13294640183448792,0.16075575351715088
384,3840000,0.13294640183448792,0.16075575351715088
385,3850000,0.13294640183448792,0.16075575351715088
386,3860000,0.13294640183448792,0.16075575351715088
387,3870000,0.13294640183448792,0.16075575351715088
388,3880000,0.13294640183448792,0.16075575351715088
389,3890000,0.13294640183448792,0.16075575351715088
390,3900000,0.13294640183448792,0.16075575351715088
391,3910000,0.13294640183448792,0.16075575351715088
392,3920000,0.13294640183448792,0.16075575351715088
393,3930000,0.13294640183448792,0.16075575351715088
394,3940000,0.13294640183448792,0.16075575351715088
395,3950000,0.13294640183448792,0.16075575351715088
396,3960000,0.13294640183448792,0.16075575351715088
397,3970000,0.13294640183448792,0.16075575351715088
398,3980000,0.13294640183448792,0.16075575351715088
399,3990000,0.13294640183448792,0.16075575351715088
400,4000000,0.13294640183448792,0.16075575351715088
401,4010000,0.13294640183448792,0.16075575351715088
402,4020000,0.13294640183448792,0.16075575351715088
403,4030000,0.13294640183448792,0.16075575351715088
404,4040000,0.13294640183448792,0.16075575351715088
405,4050000,0.13294640183448792,0.16075575351715088
406,4060000,0.13294640183448792,0.16075575351715088
407,4070000,0.13294640183448792,0.16075575351715088
408,4080000,0.13294640183448792,0.16075575351715088
409,4090000,0.13294640183448792,0.16075575351715088
410,4100000,0.13294640183448792,0.16075575351715088
411,4110000,0.13294640183448792,0.16075575351715088
412,4120000,0.13294640183448792,0.16075575351715088
413,4130000,0.13294640183448792,0.16075575351715088
414,4140000,0.13294640183448792,0.16075575351715088
415,4150000,0.13294640183448792,0.16075575351715088
416,4160000,0.13294640183448792,0.16075575351715088
417,4170000,0.13294640183448792,0.16075575351715088
418,4180000,0.13294640183448792,0.16075575351715088
419,4190000,0.13294640183448792,0.16075575351715088
420,4200000,0.13294640183448792,0.16075575351715088
421,4210000,0.13294640183448792,0.16075575351715088
422,4220000,0.13294640183448792,0.16075575351715088
423,4230000,0.13294640183448792,0.16075575351715088
424,4240000,0.13294640183448792,0.16075575351715088
425,4250000,0.13294640183448792,0.16075575351715088
426,4260000,0.13294640183448792,0.16075575351715088
427,4270000,0.13294640183448792,0.16075575351715088
428,4280000,0.13294640183448792,0.16075575351715088
429,4290000,0.13294640183448792,0.16075575351715088
430,4300000,0.13294640183448792,0.16075575351715088
431,4310000,0.13294640183448792,0.16075575351715088
432,4320000,0.13294640183448792,0.16075575351715088
433,4330000,0.13294640183448792,0.16075575351715088
434,4340000,0.13294640183448792,0.16075575351715088
435,4350000,0.13294640183448792,0.16075575351715088
436,4360000,0.13294640183448792,0.16075575351715088
437,4370000,0.13294640183448792,0.16075575351715088
438,4380000,0.13294640183448792,0.16075575351715088
439,4390000,0.13294640183448792,0.16075575351715088
440,4400000,0.13294640183448792,0.16075575351715088
441,4410000,0.13294640183448792,0.16075575351715088
442,4420000,0.13294640183448792,0.16075575351715088
443,4430000,0.13294640183448792,0.16075575351715088
444,4440000,0.13294640183448792,0.16075575351715088
445,4450000,0.13294640183448792,0.16075575351715088
446,4460000,0.13294640183448792,0.16075575351715088
447,4470000,0.13294640183448792,0.16075575351715088
448,4480000,0.13294640183448792,0.16075575351715088
449,4490000,0.13294640183448792,0.16075575351715088
450,4500000,0.13294640183448792,0.16075575351715088
451,4510000,0.13294640183448792,0.16075575351715088
452,4520000,0.13294640183448792,0.16075575351715088
453,4530000,0.13294640183448792,0.16075575351715088
454,4540000,0.13294640183448792,0.16075575351715088
455,4550000,0.13294640183448792,0.16075575351715088
456,4560000,0.13294640183448792,0.16075575351715088
457,4570000,0.13294640183448792,0.16075575351715088
458,4580000,0.13294640183448792,0.16075575351715088
459,4590000,0.13294640183448792,0.16075575351715088
460,4600000,0.13294640183448792,0.16075575351715088
461,4610000,0.13294640183448792,0.16075575351715088
462,4620000,0.13294640183448792,0.16075575351715088
463,4630000,0.13294640183448792,0.16075575351715088
464,4640000,0.13294640183448792,0.16075575351715088
465,4650000,0.13294640183448792,0.16075575351715088
466,4660000,0.13294640183448792,0.16075575351715088
467,4670000,0.13294640183448792,0.16075575351715088
468,4680000,0.13294640183448792,0.16075575351715088
469,4690000,0.13294640183448792,0.16075575351715088
470,4700000,0.13294640183448792,0.16075575351715088
471,4710000,0.13294640183448792,0.16075575351715088
472,4720000,0.13294640183448792,0.16075575351715088
473,4730000,0.13294640183448792,0.16075575351715088
474,4740000,0.13294640183448792,0.16075575351715088
475,4750000,0.13294640183448792,0.16075575351715088
476,4760000,0.13294640183448792,0.16075575351715088
477,4770000,0.13294640183448792,0.16075575351715088
478,4780000,0.13294640183448792,0.16075575351715088
479,4790000,0.13294640183448792,0.16075575351715088
480,4800000,0.13294640183448792,0.16075575351715088
481,4810000,0.13294640183448792,0.16075575351715088
482,4820000,0.13294640183448792,0.16075575351715088
483,4830000,0.13294640183448792,0.16075575351715088
484,4840000,0.13294640183448792,0.16075575351715088
485,4850000,0.13294640183448792,0.16075575351715088
486,4860000,0.13294640183448792,0.16075575351715088
487,4870000,0.13294640183448792,0.16075575351715088
488,4880000,0.13294640183448792,0.16075575351715088
489,4890000,0.13294640183448792,0.16075575351715088
490,4900000,0.13294640183448792,0.16075575351715088
491,4910000,0.13294640183448792,0.16075575351715088
492,4920000,0.13294640183448792,0.16075575351715088
493,4930000,0.13294640183448792,0.16075575351715088
494,4940000,0.13294640183448792,0.16075575351715088
495,4950000,0.13294640183448792,0.16075575351715088
496,4960000,0.13294640183448792,0.16075575351715088
497,4970000,0.13294640183448792,0.16075575351715088
498,4980000,0.13294640183448792,0.16075575351715088
499,4990000,0.13294640183448792,0.16075575351715088
500,5000000,0.13294640183448792,0.16075575351715088
501,5010000,0.13294640183448792,0.16075575351715088
502,5020000,0.13294640183448792,0.16075575351715088
503,5030000,0.13294640183448792,0.16075575351715088
504,5040000,0.13294640183448792,0.16075575351715088
505,5050000,0.13294640183448792,0.16075575351715088
506,5060000,0.13294640183448792,0.16075575351715088
507,5070000,0.13294640183448792,0.16075575351715088
508,5080000,0.13294640183448792,0.16075575351715088
509,5090000,0.13294640183448792,0.16075575351715088
510,5100000,0.13294640183448792,0.16075575351715088
511,5110000,0.13294640183448792,0.16075575351715088
512,5120000,0.13294640183448792,0.16075575351715088
513,5130000,0.13294640183448792,0.16075575351715088
514,5140000,0.13294640183448792,0.16075575351715088
515,5150000,0.13294640183448792,0.16075575351715088
516,5160000,0.13294640183448792,0.16075575351715088
517,5170000,0.13294640183448792,0.16075575351715088
518,5180000,0.13294640183448792,0.16075575351715088
519,5190000,0.13294640183448792,0.16075575351715088
520,5200000,0.13294640183448792,0.16075575351715088
521,5210000,0.13294640183448792,0.16075575351715088
522,5220000,0.13294640183448792,0.16075575351715088
523,5230000,0.13294640183448792,0.16075575351715088
524,5240000,0.13294640183448792,0.16075575351715088
525,5250000,0.13294640183448792,0.16075575351715088
526,5260000,0.13294640183448792,0.16075575351715088
527,5270000,0.13294640183448792,0.16075575351715088
528,5280000,0.13294640183448792,0.16075575351715088
529,5290000,0.13294640183448792,0.16075575351715088
530,5300000,0.13294640183448792,0.16075575351715088
531,5310000,0.13294640183448792,0.16075575351715088
532,5320000,0.13294640183448792,0.16075575351715088
533,5330000,0.13294640183448792,0.16075575351715088
534,5340000,0.13294640183448792,0.16075575351715088
535,5350000,0.13294640183448792,0.16075575351715088
536,5360000,0.13294640183448792,0.16075575351715088
537,5370000,0.13294640183448792,0.16075575351715088
538,5380000,0.13294640183448792,0.16075575351715088
539,5390000,0.13294640183448792,0.16075575351715088
540,5400000,0.13294640183448792,0.16075575351715088
541,5410000,0.13294640183448792,0.16075575351715088
542,5420000,0.13294640183448792,0.16075575351715088
543,5430000,0.13294640183448792,0.16075575351715088
544,5440000,0.13294640183448792,0.16075575351715088
545,5450000,0.13294640183448792,0.16075575351715088
546,5460000,0.13294640183448792,0.16075575351715088
547,5470000,0.13294640183448792,0.16075575351715088
548,5480000,0.13294640183448792,0.16075575351715088
549,5490000,0.13294640183448792,0.16075575351715088
550,5500000,0.13294640183448792,0.16075575351715088
551,5510000,0.13294640183448792,0.16075575351715088
552,5520000,0.13294640183448792,0.16075575351715088
553,5530000,0.13294640183448792,0.16075575351715088
554,5540000,0.13294640183448792,0.16075575351715088
555,5550000,0.13294640183448792,0.16075575351715088
556,5560000,0.13294640183448792,0.16075575351715088
557,5570000,0.13294640183448792,0.16075575351715088
558,5580000,0.13294640183448792,0.16075575351715088
559,5590000,0.13294640183448792,0.16075575351715088
560,5600000,0.13294640183448792,0.16075575351715088
561,5610000,0.13294640183448792,0.16075575351715088
562,5620000,0.13294640183448792,0.16075575351715088
563,5630000,0.13294640183448792,0.16075575351715088
564,5640000,0.13294640183448792,0.16075575351715088
565,5650000,0.13294640183448792,0.16075575351715088
566,5660000,0.13294640183448792,0.16075575351715088
567,5670000,0.13294640183448792,0.16075575351715088
568,5680000,0.13294640183448792,0.16075575351715088
569,5690000,0.13294640183448792,0.16075575351715088
570,5700000,0.13294640183448792,0.16075575351715088
571,5710000,0.13294640183448792,0.16075575351715088
572,5720000,0.13294640183448792,0.16075575351715088
573,5730000,0.13294640183448792,0.16075575351715088
574,5740000,0.13294640183448792,0.16075575351715088
575,5750000,0.13294640183448792,0.16075575351715088
576,5760000,0.13294640183448792,0.16075575351715088
577,5770000,0.13294640183448792,0.16075575351715088
578,5780000,0.13294640183448792,0.16075575351715088
579,5790000,0.13294640183448792,0.16075575351715088
580,5800000,0.13294640183448792,0.16075575351715088
581,5810000,0.13294640183448792,0.16075575351715088
582,5820000,0.13294640183448792,0.16075575351715088
583,5830000,0.13294640183448792,0.16075575351715088
584,5840000,0.13294640183448792,0.16075575351715088
585,5850000,0.13294640183448792,0.16075575351715088
586,5860000,0.13294640183448792,0.16075575351715088
587,5870000,0.13294640183448792,0.16075575351715088
588,5880000,0.13294640183448792,0.16075575351715088
589,5890000,0.13294640183448792,0.16075575351715088
590,5900000,0.13294640183448792,0.16075575351715088
591,5910000,0.13294640183448792,0.16075575351715088
592,5920000,0.13294640183448792,0.16075575351715088
593,5930000,0.13294640183448792,0.16075575351715088
594,5940000,0.13294640183448792,0.16075575351715088
595,5950000,0.13294640183448792,0.16075575351715088
596,5960000,0.13294640183448792,0.16075575351715088
597,5970000,0.13294640183448792,0.16075575351715088
598,5980000,0.13294640183448792,0.16075575351715088
599,5990000,0.13294640183448792,0.16075575351715088
600,6000000,0.13294640183448792,0.16075575351715088
601,6010000,0.13294640183448792,0.16075575351715088
602,6020000,0.13294640183448792,0.16075575351715088
603,6030000,0.13294640183448792,0.16075575351715088
604,6040000,0.13294640183448792,0.16075575351715088
605,6050000,0.13294640183448792,0.16075575351715088
606,6060000,0.13294640183448792,0.16075575351715088
607,6070000,0.13294640183448792,0.16075575351715088
608,6080000,0.13294640183448792,0.16075575351715088
609,6090000,0.13294640183448792,0.16075575351715088
610,6100000,0.13294640183448792,0.16075575351715088
611,6110000,0.13294640183448792,0.16075575351715088
612,6120000,0.13294640183448792,0.16075575351715088
613,6130000,0.13294640183448792,0.16075575351715088
614,6140000,0.13294640183448792,0.16075575351715088
615,6150000,0.13294640183448792,0.16075575351715088
616,6160000,0.13294640183448792,0.16075575351715088
617,6170000,0.13294640183448792,0.16075575351715088
618,6180000,0.13294640183448792,0.16075575351715088
619,6190000,0.13294640183448792,0.16075575351715088
620,6200000,0.13294640183448792,0.16075575351715088
621,6210000,0.13294640183448792,0.16075575351715088
622,6220000,0.13294640183448792,0.16075575351715088
623,6230000,0.13294640183448792,0.16075575351715088
624,6240000,0.13294640183448792,0.16075575351715088
625,6250000,0.13294640183448792,0.16075575351715088
626,6260000,0.13294640183448792,0.16075575351715088
627,6270000,0.13294640183448792,0.16075575351715088
628,6280000,0.13294640183448792,0.16075575351715088
629,6290000,0.13294640183448792,0.16075575351715088
630,6300000,0.13294640183448792,0.16075575351715088
631,6310000,0.13294640183448792,0.16075575351715088
632,6320000,0.13294640183448792,0.16075575351715088
633,6330000,0.13294640183448792,0.16075575351715088
634,6340000,0.13294640183448792,0.16075575351715088
635,6350000,0.13294640183448792,0.16075575351715088
636,6360000,0.13294640183448792,0.16075575351715088
637,6370000,0.13294640183448792,0.16075575351715088
638,6380000,0.13294640183448792,0.16075575351715088
639,6390000,0.13294640183448792,0.16075575351715088
640,6400000,0.13294640183448792,0.16075575351715088
641,6410000,0.13294640183448792,0.16075575351715088
642,6420000,0.13294640183448792,0.16075575351715088
643,6430000,0.13294640183448792,0.16075575351715088
644,6440000,0.13294640183448792,0.16075575351715088
645,6450000,0.13294640183448792,0.16075575351715088
646,6460000,0.13294640183448792,0.16075575351715088
647,6470000,0.13294640183448792,0.16075575351715088
648,6480000,0.13294640183448792,0.16075575351715088
649,6490000,0.13294640183448792,0.16075575351715088
650,6500000,0.13294640183448792,0.16075575351715088
651,6510000,0.13294640183448792,0.16075575351715088
652,6520000,0.13294640183448792,0.16075575351715088
653,6530000,0.13294640183448792,0.16075575351715088
654,6540000,0.13294640183448792,0.16075575351715088
655,6550000,0.13294640183448792,0.16075575351715088
656,6560000,0.13294640183448792,0.16075575351715088
657,6570000,0.13294640183448792,0.16075575351715088
658,6580000,0.13294640183448792,0.16075575351715088
659,6590000,0.13294640183448792,0.16075575351715088
660,6600000,0.13294640183448792,0.16075575351715088
661,6610000,0.13294640183448792,0.16075575351715088
662,6620000,0.13294640183448792,0.16075575351715088
663,6630000,0.13294640183448792,0.16075575351715088
664,6640000,0.13294640183448792,0.16075575351715088
665,6650000,0.13294640183448792,0.16075575351715088
666,6660000,0.13294640183448792,0.16075575351715088
667,6670000,0.13294640183448792,0.16075575351715088
668,6680000,0.13294640183448792,0.16075575351715088
669,6690000,0.13294640183448792,0.16075575351715088
670,6700000,0.13294640183448792,0.16075575351715088
671,6710000,0.13294640183448792,0.16075575351715088
672,6720000,0.13294640183448792,0.16075575351715088
673,6730000,0.13294640183448792,0.16075575351715088
674,6740000,0.13294640183448792,0.16075575351715088
675,6750000,0.13294640183448792,0.16075575351715088
676,6760000,0.13294640183448792,0.16075575351715088
677,6770000,0.13294640183448792,0.16075575351715088
678,6780000,0.13294640183448792,0.16075575351715088
679,6790000,0.13294640183448792,0.16075575351715088
680,6800000,0.13294640183448792,0.16075575351715088
681,6810000,0.13294640183448792,0.16075575351715088
682,6820000,0.13294640183448792,0.16075575351715088
683,6830000,0.13294640183448792,0.16075575351715088
684,6840000,0.13294640183448792,0.16075575351715088
685,6850000,0.13294640183448792,0.16075575351715088
686,6860000,0.13294640183448792,0.16075575351715088
687,6870000,0.13294640183448792,0.16075575351715088
688,6880000,0.13294640183448792,0.16075575351715088
689,6890000,0.13294640183448792,0.16075575351715088
690,6900000,0.13294640183448792,0.16075575351715088
691,6910000,0.13294640183448792,0.16075575351715088
692,6920000,0.13294640183448792,0.16075575351715088
693,6930000,0.13294640183448792,0.16075575351715088
694,6940000,0.13294640183448792,0.16075575351715088
695,6950000,0.13294640183448792,0.16075575351715088
696,6960000,0.13294640183448792,0.16075575351715088
697,6970000,0.13294640183448792,0.16075575351715088
698,6980000,0.13294640183448792,0.16075575351715088
699,6990000,0.13294640183448792,0.16075575351715088
700,7000000,0.13294640183448792,0.16075575351715088
701,7010000,0.13294640183448792,0.16075575351715088
702,7020000,0.13294640183448792,0.16075575351715088
703,7030000,0.13294640183448792,0.16075575351715088
704,7040000,0.13294640183448792,0.16075575351715088
705,7050000,0.13294640183448792,0.16075575351715088
706,7060000,0.13294640183448792,0.16075575351715088
707,7070000,0.13294640183448792,0.16075575351715088
708,7080000,0.13294640183448792,0.16075575351715088
709,7090000,0.13294640183448792,0.16075575351715088
710,7100000,0.13294640183448792,0.16075575351715088
711,7110000,0.13294640183448792,0.16075575351715088
712,7120000,0.13294640183448792,0.16075575351715088
713,7130000,0.13294640183448792,0.16075575351715088
714,7140000,0.13294640183448792,0.16075575351715088
715,7150000,0.13294640183448792,0.16075575351715088
716,7160000,0.13294640183448792,0.16075575351715088
717,7170000,0.13294640183448792,0.16075575351715088
718,7180000,0.13294640183448792,0.16075575351715088
719,7190000,0.13294640183448792,0.16075575351715088
720,7200000,0.13294640183448792,0.16075575351715088
721,7210000,0.13294640183448792,0.16075575351715088
722,7220000,0.13294640183448792,0.16075575351715088
723,7230000,0.13294640183448792,0.16075575351715088
724,7240000,0.13294640183448792,0.16075575351715088
725,7250000,0.13294640183448792,0.16075575351715088
726,7260000,0.13294640183448792,0.16075575351715088
727,7270000,0.13294640183448792,0.16075575351715088
728,7280000,0.13294640183448792,0.16075575351715088
729,7290000,0.13294640183448792,0.16075575351715088
730,7300000,0.13294640183448792,0.16075575351715088
731,7310000,0.13294640183448792,0.16075575351715088
732,7320000,0.13294640183448792,0.16075575351715088
733,7330000,0.13294640183448792,0.16075575351715088
734,7340000,0.13294640183448792,0.16075575351715088
735,7350000,0.13294640183448792,0.16075575351715088
736,7360000,0.13294640183448792,0.16075575351715088
737,7370000,0.13294640183448792,0.16075575351715088
738,7380000,0.13294640183448792,0.16075575351715088
739,7390000,0.13294640183448792,0.16075575351715088
740,7400000,0.13294640183448792,0.16075575351715088
741,7410000,0.13294640183448792,0.16075575351715088
742,7420000,0.13294640183448792,0.16075575351715088
743,7430000,0.13294640183448792,0.16075575351715088
744,7440000,0.13294640183448792,0.16075575351715088
745,7450000,0.13294640183448792,0.16075575351715088
746,7460000,0.13294640183448792,0.16075575351715088
747,7470000,0.13294640183448792,0.16075575351715088
748,7480000,0.13294640183448792,0.16075575351715088
749,7490000,0.13294640183448792,0.16075575351715088
750,7500000,0.13294640183448792,0.16075575351715088
751,7510000,0.13294640183448792,0.16075575351715088
752,7520000,0.13294640183448792,0.16075575351715088
753,7530000,0.13294640183448792,0.16075575351715088
754,7540000,0.13294640183448792,0.16075575351715088
755,7550000,0.13294640183448792,0.16075575351715088
756,7560000,0.13294640183448792,0.16075575351715088
757,7570000,0.13294640183448792,0.16075575351715088
758,7580000,0.13294640183448792,0.16075575351715088
759,7590000,0.13294640183448792,0.16075575351715088
760,7600000,0.13294640183448792,0.16075575351715088
761,7610000,0.13294640183448792,0.16075575351715088
762,7620000,0.13294640183448792,0.16075575351715088
763,7630000,0.13294640183448792,0.16075575351715088
764,7640000,0.13294640183448792,0.16075575351715088
765,7650000,0.13294640183448792,0.16075575351715088
766,7660000,0.13294640183448792,0.16075575351715088
767,7670000,0.13294640183448792,0.16075575351715088
768,7680000,0.13294640183448792,0.16075575351715088
769,7690000,0.13294640183448792,0.16075575351715088
770,7700000,0.13294640183448792,0.16075575351715088
771,7710000,0.13294640183448792,0.16075575351715088
772,7720000,0.13294640183448792,0.16075575351715088
773,7730000,0.13294640183448792,0.16075575351715088
774,7740000,0.13294640183448792,0.16075575351715088
775,7750000,0.13294640183448792,0.16075575351715088
776,7760000,0.13294640183448792,0.16075575351715088
777,7770000,0.13294640183448792,0.16075575351715088
778,7780000,0.13294640183448792,0.16075575351715088
779,7790000,0.13294640183448792,0.16075575351715088
780,7800000,0.13294640183448792,0.16075575351715088
781,7810000,0.13294640183448792,0.16075575351715088
782,7820000,0.13294640183448792,0.16075575351715088
783,7830000,0.13294640183448792,0.16075575351715088
784,7840000,0.13294640183448792,0.16075575351715088
785,7850000,0.13294640183448792,0.16075575351715088
786,7860000,0.13294640183448792,0.16075575351715088
787,7870000,0.13294640183448792,0.16075575351715088
788,7880000,0.13294640183448792,0.16075575351715088
789,7890000,0.13294640183448792,0.16075575351715088
790,7900000,0.13294640183448792,0.16075575351715088
791,7910000,0.13294640183448792,0.16075575351715088
792,7920000,0.13294640183448792,0.16075575351715088
793,7930000,0.13294640183448792,0.16075575351715088
794,7940000,0.13294640183448792,0.16075575351715088
795,7950000,0.13294640183448792,0.16075575351715088
796,7960000,0.13294640183448792,0.16075575351715088
797,7970000,0.13294640183448792,0.16075575351715088
798,7980000,0.13294640183448792,0.16075575351715088
799,7990000,0.13294640183448792,0.16075575351715088
800,8000000,0.13294640183448792,0.16075575351715088
801,8010000,0.13294640183448792,0.16075575351715088
802,8020000,0.13294640183448792,0.16075575351715088
803,8030000,0.13294640183448792,0.16075575351715088
804,8040000,0.13294640183448792,0.16075575351715088
805,8050000,0.13294640183448792,0.16075575351715088
806,8060000,0.13294640183448792,0.16075575351715088
807,8070000,0.13294640183448792,0.16075575351715088
808,8080000,0.13294640183448792,0.16075575351715088
809,8090000,0.13294640183448792,0.16075575351715088
810,8100000,0.13294640183448792,0.16075575351715088
811,8110000,0.13294640183448792,0.16075575351715088
812,8120000,0.13294640183448792,0.16075575351715088
813,8130000,0.13294640183448792,0.16075575351715088
814,8140000,0.13294640183448792,0.16075575351715088
815,8150000,0.13294640183448792,0.16075575351715088
816,8160000,0.13294640183448792,0.16075575351715088
817,8170000,0.13294640183448792,0.16075575351715088
818,8180000,0.13294640183448792,0.16075575351715088
819,8190000,0.13294640183448792,0.16075575351715088
820,8200000,0.13294640183448792,0.16075575351715088
821,8210000,0.13294640183448792,0.16075575351715088
822,8220000,0.13294640183448792,0.16075575351715088
823,8230000,0.13294640183448792,0.16075575351715088
824,8240000,0.13294640183448792,0.16075575351715088
825,8250000,0.13294640183448792,0.16075575351715088
826,8260000,0.13294640183448792,0.16075575351715088
827,8270000,0.13294640183448792,0.16075575351715088
828,8280000,0.13294640183448792,0.16075575351715088
829,8290000,0.13294640183448792,0.16075575351715088
830,8300000,0.13294640183448792,0.16075575351715088
831,8310000,0.13294640183448792,0.16075575351715088
832,8320000,0.13294640183448792,0.16075575351715088
833,8330000,0.13294640183448792,0.16075575351715088
834,8340000,0.13294640183448792,0.16075575351715088
835,8350000,0.13294640183448792,0.16075575351715088
836,8360000,0.13294640183448792,0.16075575351715088
837,8370000,0.13294640183448792,0.16075575351715088
838,8380000,0.13294640183448792,0.16075575351715088
839,8390000,0.13294640183448792,0.16075575351715088
840,8400000,0.13294640183448792,0.16075575351715088
841,8410000,0.13294640183448792,0.16075575351715088
842,8420000,0.13294640183448792,0.16075575351715088
843,8430000,0.13294640183448792,0.16075575351715088
844,8440000,0.13294640183448792,0.16075575351715088
845,8450000,0.13294640183448792,0.16075575351715088
846,8460000,0.13294640183448792,0.16075575351715088
847,8470000,0.13294640183448792,0.16075575351715088
848,8480000,0.13294640183448792,0.16075575351715088
849,8490000,0.13294640183448792,0.16075575351715088
850,8500000,0.13294640183448792,0.16075575351715088
851,8510000,0.13294640183448792,0.16075575351715088
852,8520000,0.13294640183448792,0.16075575351715088
853,8530000,0.13294640183448792,0.16075575351715088
854,8540000,0.13294640183448792,0.16075575351715088
855,8550000,0.13294640183448792,0.16075575351715088
856,8560000,0.13294640183448792,0.16075575351715088
857,8570000,0.13294640183448792,0.16075575351715088
858,8580000,0.13294640183448792,0.16075575351715088
859,8590000,0.13294640183448792,0.16075575351715088
860,8600000,0.13294640183448792,0.16075575351715088
861,8610000,0.13294640183448792,0.16075575351715088
862,8620000,0.13294640183448792,0.16075575351715088
863,8630000,0.13294640183448792,0.16075575351715088
864,8640000,0.13294640183448792,0.16075575351715088
865,8650000,0.13294640183448792,0.16075575351715088
866,8660000,0.13294640183448792,0.16075575351715088
867,8670000,0.13294640183448792,0.16075575351715088
868,8680000,0.13294640183448792,0.16075575351715088
869,8690000,0.13294640183448792,0.16075575351715088
870,8700000,0.13294640183448792,0.16075575351715088
871,8710000,0.13294640183448792,0.16075575351715088
872,8720000,0.13294640183448792,0.16075575351715088
873,8730000,0.13294640183448792,0.16075575351715088
874,8740000,0.13294640183448792,0.16075575351715088
875,8750000,0.13294640183448792,0.16075575351715088
876,8760000,0.13294640183448792,0.16075575351715088
877,8770000,0.13294640183448792,0.16075575351715088
878,8780000,0.13294640183448792,0.16075575351715088
879,8790000,0.13294640183448792,0.16075575351715088
880,8800000,0.13294640183448792,0.16075575351715088
881,8810000,0.13294640183448792,0.16075575351715088
882,8820000,0.13294640183448792,0.16075575351715088
883,8830000,0.13294640183448792,0.16075575351715088
884,8840000,0.13294640183448792,0.16075575351715088
885,8850000,0.13294640183448792,0.16075575351715088
886,8860000,0.13294640183448792,0.16075575351715088
887,8870000,0.13294640183448792,0.16075575351715088
888,8880000,0.13294640183448792,0.16075575351715088
889,8890000,0.13294640183448792,0.16075575351715088
890,8900000,0.13294640183448792,0.16075575351715088
891,8910000,0.13294640183448792,0.16075575351715088
892,8920000,0.13294640183448792,0.16075575351715088
893,8930000,0.13294640183448792,0.16075575351715088
894,8940000,0.13294640183448792,0.16075575351715088
895,8950000,0.13294640183448792,0.16075575351715088
896,8960000,0.13294640183448792,0.16075575351715088
897,8970000,0.13294640183448792,0.16075575351715088
898,8980000,0.13294640183448792,0.16075575351715088
899,8990000,0.13294640183448792,0.16075575351715088
900,9000000,0.13294640183448792,0.16075575351715088
901,9010000,0.13294640183448792,0.16075575351715088
902,9020000,0.13294640183448792,0.16075575351715088
903,9030000,0.13294640183448792,0.16075575351715088
904,9040000,0.13294640183448792,0.16075575351715088
905,9050000,0.13294640183448792,0.16075575351715088
906,9060000,0.13294640183448792,0.16075575351715088
907,9070000,0.13294640183448792,0.16075575351715088
908,9080000,0.13294640183448792,0.16075575351715088
909,9090000,0.13294640183448792,0.16075575351715088
910,9100000,0.13294640183448792,0.16075575351715088
911,9110000,0.13294640183448792,0.16075575351715088
912,9120000,0.13294640183448792,0.16075575351715088
913,9130000,0.13294640183448792,0.16075575351715088
914,9140000,0.13294640183448792,0.16075575351715088
915,9150000,0.13294640183448792,0.16075575351715088
916,9160000,0.13294640183448792,0.16075575351715088
917,9170000,0.13294640183448792,0.16075575351715088
918,9180000,0.13294640183448792,0.16075575351715088
919,9190000,0.13294640183448792,0.16075575351715088
920,9200000,0.13294640183448792,0.16075575351715088
921,9210000,0.13294640183448792,0.16075575351715088
922,9220000,0.13294640183448792,0.16075575351715088
923,9230000,0.13294640183448792,0.16075575351715088
924,9240000,0.13294640183448792,0.16075575351715088
925,9250000,0.13294640183448792,0.16075575351715088
926,9260000,0.13294640183448792,0.16075575351715088
927,9270000,0.13294640183448792,0.16075575351715088
928,9280000,0.13294640183448792,0.16075575351715088
929,9290000,0.13294640183448792,0.16075575351715088
930,9300000,0.13294640183448792,0.16075575351715088
931,9310000,0.13294640183448792,0.16075575351715088
932,9320000,0.13294640183448792,0.16075575351715088
933,9330000,0.13294640183448792,0.16075575351715088
934,9340000,0.13294640183448792,0.16075575351715088
935,9350000,0.13294640183448792,0.16075575351715088
936,9360000,0.13294640183448792,0.16075575351715088
937,9370000,0.13294640183448792,0.16075575351715088
938,9380000,0.13294640183448792,0.16075575351715088
939,9390000,0.13294640183448792,0.16075575351715088
940,9400000,0.13294640183448792,0.16075575351715088
941,9410000,0.13294640183448792,0.16075575351715088
942,9420000,0.13294640183448792,0.16075575351715088
943,9430000,0.13294640183448792,0.16075575351715088
944,9440000,0.13294640183448792,0.16075575351715088
945,9450000,0.13294640183448792,0.16075575351715088
946,9460000,0.13294640183448792,0.16075575351715088
947,9470000,0.13294640183448792,0.16075575351715088
948,9480000,0.13294640183448792,0.16075575351715088
949,9490000,0.13294640183448792,0.16075575351715088
950,9500000,0.13294640183448792,0.16075575351715088
951,9510000,0.13294640183448792,0.16075575351715088
952,9520000,0.13294640183448792,0.16075575351715088
953,9530000,0.13294640183448792,0.16075575351715088
954,9540000,0.13294640183448792,0.16075575351715088
955,9550000,0.13294640183448792,0.16075575351715088
956,9560000,0.13294640183448792,0.16075575351715088
957,9570000,0.13294640183448792,0.16075575351715088
958,9580000,0.13294640183448792,0.16075575351715088
959,9590000,0.13294640183448792,0.16075575351715088
960,9600000,0.13294640183448792,0.16075575351715088
961,9610000,0.13294640183448792,0.16075575351715088
962,9620000,0.13294640183448792,0.16075575351715088
963,9630000,0.13294640183448792,0.16075575351715088
964,9640000,0.13294640183448792,0.16075575351715088
965,9650000,0.13294640183448792,0.16075575351715088
966,9660000,0.13294640183448792,0.16075575351715088
967,9670000,0.13294640183448792,0.16075575351715088
968,9680000,0.13294640183448792,0.16075575351715088
969,9690000,0.13294640183448792,0.16075575351715088
970,9700000,0.13294640183448792,0.16075575351715088
971,9710000,0.13294640183448792,0.16075575351715088
972,9720000,0.13294640183448792,0.16075575351715088
973,9730000,0.13294640183448792,0.16075575351715088
974,9740000,0.13294640183448792,0.16075575351715088
975,9750000,0.13294640183448792,0.16075575351715088
976,9760000,0.13294640183448792,0.16075575351715088
977,9770000,0.13294640183448792,0.16075575351715088
978,9780000,0.13294640183448792,0.16075575351715088
979,9790000,0.13294640183448792,0.16075575351715088
980,9800000,0.13294640183448792,0.16075575351715088
981,9810000,0.13294640183448792,0.16075575351715088
982,9820000,0.13294640183448792,0.16075575351715088
983,9830000,0.13294640183448792,0.16075575351715088
984,9840000,0.13294640183448792,0.16075575351715088
985,9850000,0.13294640183448792,0.16075575351715088
986,9860000,0.13294640183448792,0.16075575351715088
987,9870000,0.13294640183448792,0.16075575351715088
988,9880000,0.13294640183448792,0.16075575351715088
989,9890000,0.13294640183448792,0.16075575351715088
990,9900000,0.13294640183448792,0.16075575351715088
991,9910000,0.13294640183448792,0.16075575351715088
992,9920000,0.13294640183448792,0.16075575351715088
993,9930000,0.13294640183448792,0.16075575351715088
994,9940000,0.13294640183448792,0.16075575351715088
995,9950000,0.13294640183448792,0.16075575351715088
996,9960000,0.13294640183448792,0.16075575351715088
997,9970000,0.13294640183448792,0.16075575351715088
998,9980000,0.13294640183448792,0.16075575351715088
999,9990000,0.13294640183448792,0.16075575351715088


==> data/grw_cls_10_train.csv <==
id,epochs,iw,gdro,erm
0,0,0.3574899137020111,0.38867294788360596,0.29956865310668945
1,10000,0.3574899137020111,0.38867294788360596,0.29956865310668945
2,20000,0.3574899137020111,0.38867294788360596,0.29956865310668945
3,30000,0.3574899137020111,0.38867294788360596,0.29956865310668945
4,40000,0.3574899137020111,0.38867294788360596,0.29956865310668945
5,50000,0.3574899137020111,0.38867294788360596,0.29956865310668945
6,60000,0.3574899137020111,0.38867294788360596,0.29956865310668945
7,70000,0.3574899137020111,0.38867294788360596,0.29956865310668945
8,80000,0.3574899137020111,0.38867294788360596,0.29956865310668945
9,90000,0.3574899137020111,0.38867294788360596,0.29956865310668945
10,100000,0.3574899137020111,0.38867294788360596,0.29956865310668945
11,110000,0.3574899137020111,0.38867294788360596,0.29956865310668945
12,120000,0.3574899137020111,0.38867294788360596,0.29956865310668945
13,130000,0.3574899137020111,0.38867294788360596,0.29956865310668945
14,140000,0.3574899137020111,0.38867294788360596,0.29956865310668945
15,150000,0.3574899137020111,0.38867294788360596,0.29956865310668945
16,160000,0.3574899137020111,0.38867294788360596,0.29956865310668945
17,170000,0.3574899137020111,0.38867294788360596,0.29956865310668945
18,180000,0.3574899137020111,0.38867294788360596,0.29956865310668945
19,190000,0.3574899137020111,0.38867294788360596,0.29956865310668945
20,200000,0.3574899137020111,0.38867294788360596,0.29956865310668945
21,210000,0.3574899137020111,0.38867294788360596,0.29956865310668945
22,220000,0.3574899137020111,0.38867294788360596,0.29956865310668945
23,230000,0.3574899137020111,0.38867294788360596,0.29956865310668945
24,240000,0.3574899137020111,0.38867294788360596,0.29956865310668945
25,250000,0.3574899137020111,0.38867294788360596,0.29956865310668945
26,260000,0.3574899137020111,0.38867294788360596,0.29956865310668945
27,270000,0.3574899137020111,0.38867294788360596,0.29956865310668945
28,280000,0.3574899137020111,0.38867294788360596,0.29956865310668945
29,290000,0.3574899137020111,0.38867294788360596,0.29956865310668945
30,300000,0.3574899137020111,0.38867294788360596,0.29956865310668945
31,310000,0.3574899137020111,0.38867294788360596,0.29956865310668945
32,320000,0.3574899137020111,0.38867294788360596,0.29956865310668945
33,330000,0.3574899137020111,0.38867294788360596,0.29956865310668945
34,340000,0.3574899137020111,0.38867294788360596,0.29956865310668945
35,350000,0.3574899137020111,0.38867294788360596,0.29956865310668945
36,360000,0.3574899137020111,0.38867294788360596,0.29956865310668945
37,370000,0.3574899137020111,0.38867294788360596,0.29956865310668945
38,380000,0.3574899137020111,0.38867294788360596,0.29956865310668945
39,390000,0.3574899137020111,0.38867294788360596,0.29956865310668945
40,400000,0.3574899137020111,0.38867294788360596,0.29956865310668945
41,410000,0.3574899137020111,0.38867294788360596,0.29956865310668945
42,420000,0.3574899137020111,0.38867294788360596,0.29956865310668945
43,430000,0.3574899137020111,0.38867294788360596,0.29956865310668945
44,440000,0.3574899137020111,0.38867294788360596,0.29956865310668945
45,450000,0.3574899137020111,0.38867294788360596,0.29956865310668945
46,460000,0.3574899137020111,0.38867294788360596,0.29956865310668945
47,470000,0.3574899137020111,0.38867294788360596,0.29956865310668945
48,480000,0.3574899137020111,0.38867294788360596,0.29956865310668945
49,490000,0.3574899137020111,0.38867294788360596,0.29956865310668945
50,500000,0.3574899137020111,0.38867294788360596,0.29956865310668945
51,510000,0.3574899137020111,0.38867294788360596,0.29956865310668945
52,520000,0.3574899137020111,0.38867294788360596,0.29956865310668945
53,530000,0.3574899137020111,0.38867294788360596,0.29956865310668945
54,540000,0.3574899137020111,0.38867294788360596,0.29956865310668945
55,550000,0.3574899137020111,0.38867294788360596,0.29956865310668945
56,560000,0.3574899137020111,0.38867294788360596,0.29956865310668945
57,570000,0.3574899137020111,0.38867294788360596,0.29956865310668945
58,580000,0.3574899137020111,0.38867294788360596,0.29956865310668945
59,590000,0.3574899137020111,0.38867294788360596,0.29956865310668945
60,600000,0.3574899137020111,0.38867294788360596,0.29956865310668945
61,610000,0.3574899137020111,0.38867294788360596,0.29956865310668945
62,620000,0.3574899137020111,0.38867294788360596,0.29956865310668945
63,630000,0.3574899137020111,0.38867294788360596,0.29956865310668945
64,640000,0.3574899137020111,0.38867294788360596,0.29956865310668945
65,650000,0.3574899137020111,0.38867294788360596,0.29956865310668945
66,660000,0.3574899137020111,0.38867294788360596,0.29956865310668945
67,670000,0.3574899137020111,0.38867294788360596,0.29956865310668945
68,680000,0.3574899137020111,0.38867294788360596,0.29956865310668945
69,690000,0.3574899137020111,0.38867294788360596,0.29956865310668945
70,700000,0.3574899137020111,0.38867294788360596,0.29956865310668945
71,710000,0.3574899137020111,0.38867294788360596,0.29956865310668945
72,720000,0.3574899137020111,0.38867294788360596,0.29956865310668945
73,730000,0.3574899137020111,0.38867294788360596,0.29956865310668945
74,740000,0.3574899137020111,0.38867294788360596,0.29956865310668945
75,750000,0.3574899137020111,0.38867294788360596,0.29956865310668945
76,760000,0.3574899137020111,0.38867294788360596,0.29956865310668945
77,770000,0.3574899137020111,0.38867294788360596,0.29956865310668945
78,780000,0.3574899137020111,0.38867294788360596,0.29956865310668945
79,790000,0.3574899137020111,0.38867294788360596,0.29956865310668945
80,800000,0.3574899137020111,0.38867294788360596,0.29956865310668945
81,810000,0.3574899137020111,0.38867294788360596,0.29956865310668945
82,820000,0.3574899137020111,0.38867294788360596,0.29956865310668945
83,830000,0.3574899137020111,0.38867294788360596,0.29956865310668945
84,840000,0.3574899137020111,0.38867294788360596,0.29956865310668945
85,850000,0.3574899137020111,0.38867294788360596,0.29956865310668945
86,860000,0.3574899137020111,0.38867294788360596,0.29956865310668945
87,870000,0.3574899137020111,0.38867294788360596,0.29956865310668945
88,880000,0.3574899137020111,0.38867294788360596,0.29956865310668945
89,890000,0.3574899137020111,0.38867294788360596,0.29956865310668945
90,900000,0.3574899137020111,0.38867294788360596,0.29956865310668945
91,910000,0.3574899137020111,0.38867294788360596,0.29956865310668945
92,920000,0.3574899137020111,0.38867294788360596,0.29956865310668945
93,930000,0.3574899137020111,0.38867294788360596,0.29956865310668945
94,940000,0.3574899137020111,0.38867294788360596,0.29956865310668945
95,950000,0.3574899137020111,0.38867294788360596,0.29956865310668945
96,960000,0.3574899137020111,0.38867294788360596,0.29956865310668945
97,970000,0.3574899137020111,0.38867294788360596,0.29956865310668945
98,980000,0.3574899137020111,0.38867294788360596,0.29956865310668945
99,990000,0.3574899137020111,0.38867294788360596,0.29956865310668945
100,1000000,0.3574899137020111,0.38867294788360596,0.29956865310668945
101,1010000,0.3574899137020111,0.38867294788360596,0.29956865310668945
102,1020000,0.3574899137020111,0.38867294788360596,0.29956865310668945
103,1030000,0.3574899137020111,0.38867294788360596,0.29956865310668945
104,1040000,0.3574899137020111,0.38867294788360596,0.29956865310668945
105,1050000,0.3574899137020111,0.38867294788360596,0.29956865310668945
106,1060000,0.3574899137020111,0.38867294788360596,0.29956865310668945
107,1070000,0.3574899137020111,0.38867294788360596,0.29956865310668945
108,1080000,0.3574899137020111,0.38867294788360596,0.29956865310668945
109,1090000,0.3574899137020111,0.38867294788360596,0.29956865310668945
110,1100000,0.3574899137020111,0.38867294788360596,0.29956865310668945
111,1110000,0.3574899137020111,0.38867294788360596,0.29956865310668945
112,1120000,0.3574899137020111,0.38867294788360596,0.29956865310668945
113,1130000,0.3574899137020111,0.38867294788360596,0.29956865310668945
114,1140000,0.3574899137020111,0.38867294788360596,0.29956865310668945
115,1150000,0.3574899137020111,0.38867294788360596,0.29956865310668945
116,1160000,0.3574899137020111,0.38867294788360596,0.29956865310668945
117,1170000,0.3574899137020111,0.38867294788360596,0.29956865310668945
118,1180000,0.3574899137020111,0.38867294788360596,0.29956865310668945
119,1190000,0.3574899137020111,0.38867294788360596,0.29956865310668945
120,1200000,0.3574899137020111,0.38867294788360596,0.29956865310668945
121,1210000,0.3574899137020111,0.38867294788360596,0.29956865310668945
122,1220000,0.3574899137020111,0.38867294788360596,0.29956865310668945
123,1230000,0.3574899137020111,0.38867294788360596,0.29956865310668945
124,1240000,0.3574899137020111,0.38867294788360596,0.29956865310668945
125,1250000,0.3574899137020111,0.38867294788360596,0.29956865310668945
126,1260000,0.3574899137020111,0.38867294788360596,0.29956865310668945
127,1270000,0.3574899137020111,0.38867294788360596,0.29956865310668945
128,1280000,0.3574899137020111,0.38867294788360596,0.29956865310668945
129,1290000,0.3574899137020111,0.38867294788360596,0.29956865310668945
130,1300000,0.3574899137020111,0.38867294788360596,0.29956865310668945
131,1310000,0.3574899137020111,0.38867294788360596,0.29956865310668945
132,1320000,0.3574899137020111,0.38867294788360596,0.29956865310668945
133,1330000,0.3574899137020111,0.38867294788360596,0.29956865310668945
134,1340000,0.3574899137020111,0.38867294788360596,0.29956865310668945
135,1350000,0.3574899137020111,0.38867294788360596,0.29956865310668945
136,1360000,0.3574899137020111,0.38867294788360596,0.29956865310668945
137,1370000,0.3574899137020111,0.38867294788360596,0.29956865310668945
138,1380000,0.3574899137020111,0.38867294788360596,0.29956865310668945
139,1390000,0.3574899137020111,0.38867294788360596,0.29956865310668945
140,1400000,0.3574899137020111,0.38867294788360596,0.29956865310668945
141,1410000,0.3574899137020111,0.38867294788360596,0.29956865310668945
142,1420000,0.3574899137020111,0.38867294788360596,0.29956865310668945
143,1430000,0.3574899137020111,0.38867294788360596,0.29956865310668945
144,1440000,0.3574899137020111,0.38867294788360596,0.29956865310668945
145,1450000,0.3574899137020111,0.38867294788360596,0.29956865310668945
146,1460000,0.3574899137020111,0.38867294788360596,0.29956865310668945
147,1470000,0.3574899137020111,0.38867294788360596,0.29956865310668945
148,1480000,0.3574899137020111,0.38867294788360596,0.29956865310668945
149,1490000,0.3574899137020111,0.38867294788360596,0.29956865310668945
150,1500000,0.3574899137020111,0.38867294788360596,0.29956865310668945
151,1510000,0.3574899137020111,0.38867294788360596,0.29956865310668945
152,1520000,0.3574899137020111,0.38867294788360596,0.29956865310668945
153,1530000,0.3574899137020111,0.38867294788360596,0.29956865310668945
154,1540000,0.3574899137020111,0.38867294788360596,0.29956865310668945
155,1550000,0.3574899137020111,0.38867294788360596,0.29956865310668945
156,1560000,0.3574899137020111,0.38867294788360596,0.29956865310668945
157,1570000,0.3574899137020111,0.38867294788360596,0.29956865310668945
158,1580000,0.3574899137020111,0.38867294788360596,0.29956865310668945
159,1590000,0.3574899137020111,0.38867294788360596,0.29956865310668945
160,1600000,0.3574899137020111,0.38867294788360596,0.29956865310668945
161,1610000,0.3574899137020111,0.38867294788360596,0.29956865310668945
162,1620000,0.3574899137020111,0.38867294788360596,0.29956865310668945
163,1630000,0.3574899137020111,0.38867294788360596,0.29956865310668945
164,1640000,0.3574899137020111,0.38867294788360596,0.29956865310668945
165,1650000,0.3574899137020111,0.38867294788360596,0.29956865310668945
166,1660000,0.3574899137020111,0.38867294788360596,0.29956865310668945
167,1670000,0.3574899137020111,0.38867294788360596,0.29956865310668945
168,1680000,0.3574899137020111,0.38867294788360596,0.29956865310668945
169,1690000,0.3574899137020111,0.38867294788360596,0.29956865310668945
170,1700000,0.3574899137020111,0.38867294788360596,0.29956865310668945
171,1710000,0.3574899137020111,0.38867294788360596,0.29956865310668945
172,1720000,0.3574899137020111,0.38867294788360596,0.29956865310668945
173,1730000,0.3574899137020111,0.38867294788360596,0.29956865310668945
174,1740000,0.3574899137020111,0.38867294788360596,0.29956865310668945
175,1750000,0.3574899137020111,0.38867294788360596,0.29956865310668945
176,1760000,0.3574899137020111,0.38867294788360596,0.29956865310668945
177,1770000,0.3574899137020111,0.38867294788360596,0.29956865310668945
178,1780000,0.3574899137020111,0.38867294788360596,0.29956865310668945
179,1790000,0.3574899137020111,0.38867294788360596,0.29956865310668945
180,1800000,0.3574899137020111,0.38867294788360596,0.29956865310668945
181,1810000,0.3574899137020111,0.38867294788360596,0.29956865310668945
182,1820000,0.3574899137020111,0.38867294788360596,0.29956865310668945
183,1830000,0.3574899137020111,0.38867294788360596,0.29956865310668945
184,1840000,0.3574899137020111,0.38867294788360596,0.29956865310668945
185,1850000,0.3574899137020111,0.38867294788360596,0.29956865310668945
186,1860000,0.3574899137020111,0.38867294788360596,0.29956865310668945
187,1870000,0.3574899137020111,0.38867294788360596,0.29956865310668945
188,1880000,0.3574899137020111,0.38867294788360596,0.29956865310668945
189,1890000,0.3574899137020111,0.38867294788360596,0.29956865310668945
190,1900000,0.3574899137020111,0.38867294788360596,0.29956865310668945
191,1910000,0.3574899137020111,0.38867294788360596,0.29956865310668945
192,1920000,0.3574899137020111,0.38867294788360596,0.29956865310668945
193,1930000,0.3574899137020111,0.38867294788360596,0.29956865310668945
194,1940000,0.3574899137020111,0.38867294788360596,0.29956865310668945
195,1950000,0.3574899137020111,0.38867294788360596,0.29956865310668945
196,1960000,0.3574899137020111,0.38867294788360596,0.29956865310668945
197,1970000,0.3574899137020111,0.38867294788360596,0.29956865310668945
198,1980000,0.3574899137020111,0.38867294788360596,0.29956865310668945
199,1990000,0.3574899137020111,0.38867294788360596,0.29956865310668945
200,2000000,0.3574899137020111,0.38867294788360596,0.29956865310668945
201,2010000,0.3574899137020111,0.38867294788360596,0.29956865310668945
202,2020000,0.3574899137020111,0.38867294788360596,0.29956865310668945
203,2030000,0.3574899137020111,0.38867294788360596,0.29956865310668945
204,2040000,0.3574899137020111,0.38867294788360596,0.29956865310668945
205,2050000,0.3574899137020111,0.38867294788360596,0.29956865310668945
206,2060000,0.3574899137020111,0.38867294788360596,0.29956865310668945
207,2070000,0.3574899137020111,0.38867294788360596,0.29956865310668945
208,2080000,0.3574899137020111,0.38867294788360596,0.29956865310668945
209,2090000,0.3574899137020111,0.38867294788360596,0.29956865310668945
210,2100000,0.3574899137020111,0.38867294788360596,0.29956865310668945
211,2110000,0.3574899137020111,0.38867294788360596,0.29956865310668945
212,2120000,0.3574899137020111,0.38867294788360596,0.29956865310668945
213,2130000,0.3574899137020111,0.38867294788360596,0.29956865310668945
214,2140000,0.3574899137020111,0.38867294788360596,0.29956865310668945
215,2150000,0.3574899137020111,0.38867294788360596,0.29956865310668945
216,2160000,0.3574899137020111,0.38867294788360596,0.29956865310668945
217,2170000,0.3574899137020111,0.38867294788360596,0.29956865310668945
218,2180000,0.3574899137020111,0.38867294788360596,0.29956865310668945
219,2190000,0.3574899137020111,0.38867294788360596,0.29956865310668945
220,2200000,0.3574899137020111,0.38867294788360596,0.29956865310668945
221,2210000,0.3574899137020111,0.38867294788360596,0.29956865310668945
222,2220000,0.3574899137020111,0.38867294788360596,0.29956865310668945
223,2230000,0.3574899137020111,0.38867294788360596,0.29956865310668945
224,2240000,0.3574899137020111,0.38867294788360596,0.29956865310668945
225,2250000,0.3574899137020111,0.38867294788360596,0.29956865310668945
226,2260000,0.3574899137020111,0.38867294788360596,0.29956865310668945
227,2270000,0.3574899137020111,0.38867294788360596,0.29956865310668945
228,2280000,0.3574899137020111,0.38867294788360596,0.29956865310668945
229,2290000,0.3574899137020111,0.38867294788360596,0.29956865310668945
230,2300000,0.3574899137020111,0.38867294788360596,0.29956865310668945
231,2310000,0.3574899137020111,0.38867294788360596,0.29956865310668945
232,2320000,0.3574899137020111,0.38867294788360596,0.29956865310668945
233,2330000,0.3574899137020111,0.38867294788360596,0.29956865310668945
234,2340000,0.3574899137020111,0.38867294788360596,0.29956865310668945
235,2350000,0.3574899137020111,0.38867294788360596,0.29956865310668945
236,2360000,0.3574899137020111,0.38867294788360596,0.29956865310668945
237,2370000,0.3574899137020111,0.38867294788360596,0.29956865310668945
238,2380000,0.3574899137020111,0.38867294788360596,0.29956865310668945
239,2390000,0.3574899137020111,0.38867294788360596,0.29956865310668945
240,2400000,0.3574899137020111,0.38867294788360596,0.29956865310668945
241,2410000,0.3574899137020111,0.38867294788360596,0.29956865310668945
242,2420000,0.3574899137020111,0.38867294788360596,0.29956865310668945
243,2430000,0.3574899137020111,0.38867294788360596,0.29956865310668945
244,2440000,0.3574899137020111,0.38867294788360596,0.29956865310668945
245,2450000,0.3574899137020111,0.38867294788360596,0.29956865310668945
246,2460000,0.3574899137020111,0.38867294788360596,0.29956865310668945
247,2470000,0.3574899137020111,0.38867294788360596,0.29956865310668945
248,2480000,0.3574899137020111,0.38867294788360596,0.29956865310668945
249,2490000,0.3574899137020111,0.38867294788360596,0.29956865310668945
250,2500000,0.3574899137020111,0.38867294788360596,0.29956865310668945
251,2510000,0.3574899137020111,0.38867294788360596,0.29956865310668945
252,2520000,0.3574899137020111,0.38867294788360596,0.29956865310668945
253,2530000,0.3574899137020111,0.38867294788360596,0.29956865310668945
254,2540000,0.3574899137020111,0.38867294788360596,0.29956865310668945
255,2550000,0.3574899137020111,0.38867294788360596,0.29956865310668945
256,2560000,0.3574899137020111,0.38867294788360596,0.29956865310668945
257,2570000,0.3574899137020111,0.38867294788360596,0.29956865310668945
258,2580000,0.3574899137020111,0.38867294788360596,0.29956865310668945
259,2590000,0.3574899137020111,0.38867294788360596,0.29956865310668945
260,2600000,0.3574899137020111,0.38867294788360596,0.29956865310668945
261,2610000,0.3574899137020111,0.38867294788360596,0.29956865310668945
262,2620000,0.3574899137020111,0.38867294788360596,0.29956865310668945
263,2630000,0.3574899137020111,0.38867294788360596,0.29956865310668945
264,2640000,0.3574899137020111,0.38867294788360596,0.29956865310668945
265,2650000,0.3574899137020111,0.38867294788360596,0.29956865310668945
266,2660000,0.3574899137020111,0.38867294788360596,0.29956865310668945
267,2670000,0.3574899137020111,0.38867294788360596,0.29956865310668945
268,2680000,0.3574899137020111,0.38867294788360596,0.29956865310668945
269,2690000,0.3574899137020111,0.38867294788360596,0.29956865310668945
270,2700000,0.3574899137020111,0.38867294788360596,0.29956865310668945
271,2710000,0.3574899137020111,0.38867294788360596,0.29956865310668945
272,2720000,0.3574899137020111,0.38867294788360596,0.29956865310668945
273,2730000,0.3574899137020111,0.38867294788360596,0.29956865310668945
274,2740000,0.3574899137020111,0.38867294788360596,0.29956865310668945
275,2750000,0.3574899137020111,0.38867294788360596,0.29956865310668945
276,2760000,0.3574899137020111,0.38867294788360596,0.29956865310668945
277,2770000,0.3574899137020111,0.38867294788360596,0.29956865310668945
278,2780000,0.3574899137020111,0.38867294788360596,0.29956865310668945
279,2790000,0.3574899137020111,0.38867294788360596,0.29956865310668945
280,2800000,0.3574899137020111,0.38867294788360596,0.29956865310668945
281,2810000,0.3574899137020111,0.38867294788360596,0.29956865310668945
282,2820000,0.3574899137020111,0.38867294788360596,0.29956865310668945
283,2830000,0.3574899137020111,0.38867294788360596,0.29956865310668945
284,2840000,0.3574899137020111,0.38867294788360596,0.29956865310668945
285,2850000,0.3574899137020111,0.38867294788360596,0.29956865310668945
286,2860000,0.3574899137020111,0.38867294788360596,0.29956865310668945
287,2870000,0.3574899137020111,0.38867294788360596,0.29956865310668945
288,2880000,0.3574899137020111,0.38867294788360596,0.29956865310668945
289,2890000,0.3574899137020111,0.38867294788360596,0.29956865310668945
290,2900000,0.3574899137020111,0.38867294788360596,0.29956865310668945
291,2910000,0.3574899137020111,0.38867294788360596,0.29956865310668945
292,2920000,0.3574899137020111,0.38867294788360596,0.29956865310668945
293,2930000,0.3574899137020111,0.38867294788360596,0.29956865310668945
294,2940000,0.3574899137020111,0.38867294788360596,0.29956865310668945
295,2950000,0.3574899137020111,0.38867294788360596,0.29956865310668945
296,2960000,0.3574899137020111,0.38867294788360596,0.29956865310668945
297,2970000,0.3574899137020111,0.38867294788360596,0.29956865310668945
298,2980000,0.3574899137020111,0.38867294788360596,0.29956865310668945
299,2990000,0.3574899137020111,0.38867294788360596,0.29956865310668945
300,3000000,0.3574899137020111,0.38867294788360596,0.29956865310668945
301,3010000,0.3574899137020111,0.38867294788360596,0.29956865310668945
302,3020000,0.3574899137020111,0.38867294788360596,0.29956865310668945
303,3030000,0.3574899137020111,0.38867294788360596,0.29956865310668945
304,3040000,0.3574899137020111,0.38867294788360596,0.29956865310668945
305,3050000,0.3574899137020111,0.38867294788360596,0.29956865310668945
306,3060000,0.3574899137020111,0.38867294788360596,0.29956865310668945
307,3070000,0.3574899137020111,0.38867294788360596,0.29956865310668945
308,3080000,0.3574899137020111,0.38867294788360596,0.29956865310668945
309,3090000,0.3574899137020111,0.38867294788360596,0.29956865310668945
310,3100000,0.3574899137020111,0.38867294788360596,0.29956865310668945
311,3110000,0.3574899137020111,0.38867294788360596,0.29956865310668945
312,3120000,0.3574899137020111,0.38867294788360596,0.29956865310668945
313,3130000,0.3574899137020111,0.38867294788360596,0.29956865310668945
314,3140000,0.3574899137020111,0.38867294788360596,0.29956865310668945
315,3150000,0.3574899137020111,0.38867294788360596,0.29956865310668945
316,3160000,0.3574899137020111,0.38867294788360596,0.29956865310668945
317,3170000,0.3574899137020111,0.38867294788360596,0.29956865310668945
318,3180000,0.3574899137020111,0.38867294788360596,0.29956865310668945
319,3190000,0.3574899137020111,0.38867294788360596,0.29956865310668945
320,3200000,0.3574899137020111,0.38867294788360596,0.29956865310668945
321,3210000,0.3574899137020111,0.38867294788360596,0.29956865310668945
322,3220000,0.3574899137020111,0.38867294788360596,0.29956865310668945
323,3230000,0.3574899137020111,0.38867294788360596,0.29956865310668945
324,3240000,0.3574899137020111,0.38867294788360596,0.29956865310668945
325,3250000,0.3574899137020111,0.38867294788360596,0.29956865310668945
326,3260000,0.3574899137020111,0.38867294788360596,0.29956865310668945
327,3270000,0.3574899137020111,0.38867294788360596,0.29956865310668945
328,3280000,0.3574899137020111,0.38867294788360596,0.29956865310668945
329,3290000,0.3574899137020111,0.38867294788360596,0.29956865310668945
330,3300000,0.3574899137020111,0.38867294788360596,0.29956865310668945
331,3310000,0.3574899137020111,0.38867294788360596,0.29956865310668945
332,3320000,0.3574899137020111,0.38867294788360596,0.29956865310668945
333,3330000,0.3574899137020111,0.38867294788360596,0.29956865310668945
334,3340000,0.3574899137020111,0.38867294788360596,0.29956865310668945
335,3350000,0.3574899137020111,0.38867294788360596,0.29956865310668945
336,3360000,0.3574899137020111,0.38867294788360596,0.29956865310668945
337,3370000,0.3574899137020111,0.38867294788360596,0.29956865310668945
338,3380000,0.3574899137020111,0.38867294788360596,0.29956865310668945
339,3390000,0.3574899137020111,0.38867294788360596,0.29956865310668945
340,3400000,0.3574899137020111,0.38867294788360596,0.29956865310668945
341,3410000,0.3574899137020111,0.38867294788360596,0.29956865310668945
342,3420000,0.3574899137020111,0.38867294788360596,0.29956865310668945
343,3430000,0.3574899137020111,0.38867294788360596,0.29956865310668945
344,3440000,0.3574899137020111,0.38867294788360596,0.29956865310668945
345,3450000,0.3574899137020111,0.38867294788360596,0.29956865310668945
346,3460000,0.3574899137020111,0.38867294788360596,0.29956865310668945
347,3470000,0.3574899137020111,0.38867294788360596,0.29956865310668945
348,3480000,0.3574899137020111,0.38867294788360596,0.29956865310668945
349,3490000,0.3574899137020111,0.38867294788360596,0.29956865310668945
350,3500000,0.3574899137020111,0.38867294788360596,0.29956865310668945
351,3510000,0.3574899137020111,0.38867294788360596,0.29956865310668945
352,3520000,0.3574899137020111,0.38867294788360596,0.29956865310668945
353,3530000,0.3574899137020111,0.38867294788360596,0.29956865310668945
354,3540000,0.3574899137020111,0.38867294788360596,0.29956865310668945
355,3550000,0.3574899137020111,0.38867294788360596,0.29956865310668945
356,3560000,0.3574899137020111,0.38867294788360596,0.29956865310668945
357,3570000,0.3574899137020111,0.38867294788360596,0.29956865310668945
358,3580000,0.3574899137020111,0.38867294788360596,0.29956865310668945
359,3590000,0.3574899137020111,0.38867294788360596,0.29956865310668945
360,3600000,0.3574899137020111,0.38867294788360596,0.29956865310668945
361,3610000,0.3574899137020111,0.38867294788360596,0.29956865310668945
362,3620000,0.3574899137020111,0.38867294788360596,0.29956865310668945
363,3630000,0.3574899137020111,0.38867294788360596,0.29956865310668945
364,3640000,0.3574899137020111,0.38867294788360596,0.29956865310668945
365,3650000,0.3574899137020111,0.38867294788360596,0.29956865310668945
366,3660000,0.3574899137020111,0.38867294788360596,0.29956865310668945
367,3670000,0.3574899137020111,0.38867294788360596,0.29956865310668945
368,3680000,0.3574899137020111,0.38867294788360596,0.29956865310668945
369,3690000,0.3574899137020111,0.38867294788360596,0.29956865310668945
370,3700000,0.3574899137020111,0.38867294788360596,0.29956865310668945
371,3710000,0.3574899137020111,0.38867294788360596,0.29956865310668945
372,3720000,0.3574899137020111,0.38867294788360596,0.29956865310668945
373,3730000,0.3574899137020111,0.38867294788360596,0.29956865310668945
374,3740000,0.3574899137020111,0.38867294788360596,0.29956865310668945
375,3750000,0.3574899137020111,0.38867294788360596,0.29956865310668945
376,3760000,0.3574899137020111,0.38867294788360596,0.29956865310668945
377,3770000,0.3574899137020111,0.38867294788360596,0.29956865310668945
378,3780000,0.3574899137020111,0.38867294788360596,0.29956865310668945
379,3790000,0.3574899137020111,0.38867294788360596,0.29956865310668945
380,3800000,0.3574899137020111,0.38867294788360596,0.29956865310668945
381,3810000,0.3574899137020111,0.38867294788360596,0.29956865310668945
382,3820000,0.3574899137020111,0.38867294788360596,0.29956865310668945
383,3830000,0.3574899137020111,0.38867294788360596,0.29956865310668945
384,3840000,0.3574899137020111,0.38867294788360596,0.29956865310668945
385,3850000,0.3574899137020111,0.38867294788360596,0.29956865310668945
386,3860000,0.3574899137020111,0.38867294788360596,0.29956865310668945
387,3870000,0.3574899137020111,0.38867294788360596,0.29956865310668945
388,3880000,0.3574899137020111,0.38867294788360596,0.29956865310668945
389,3890000,0.3574899137020111,0.38867294788360596,0.29956865310668945
390,3900000,0.3574899137020111,0.38867294788360596,0.29956865310668945
391,3910000,0.3574899137020111,0.38867294788360596,0.29956865310668945
392,3920000,0.3574899137020111,0.38867294788360596,0.29956865310668945
393,3930000,0.3574899137020111,0.38867294788360596,0.29956865310668945
394,3940000,0.3574899137020111,0.38867294788360596,0.29956865310668945
395,3950000,0.3574899137020111,0.38867294788360596,0.29956865310668945
396,3960000,0.3574899137020111,0.38867294788360596,0.29956865310668945
397,3970000,0.3574899137020111,0.38867294788360596,0.29956865310668945
398,3980000,0.3574899137020111,0.38867294788360596,0.29956865310668945
399,3990000,0.3574899137020111,0.38867294788360596,0.29956865310668945
400,4000000,0.3574899137020111,0.38867294788360596,0.29956865310668945
401,4010000,0.3574899137020111,0.38867294788360596,0.29956865310668945
402,4020000,0.3574899137020111,0.38867294788360596,0.29956865310668945
403,4030000,0.3574899137020111,0.38867294788360596,0.29956865310668945
404,4040000,0.3574899137020111,0.38867294788360596,0.29956865310668945
405,4050000,0.3574899137020111,0.38867294788360596,0.29956865310668945
406,4060000,0.3574899137020111,0.38867294788360596,0.29956865310668945
407,4070000,0.3574899137020111,0.38867294788360596,0.29956865310668945
408,4080000,0.3574899137020111,0.38867294788360596,0.29956865310668945
409,4090000,0.3574899137020111,0.38867294788360596,0.29956865310668945
410,4100000,0.3574899137020111,0.38867294788360596,0.29956865310668945
411,4110000,0.3574899137020111,0.38867294788360596,0.29956865310668945
412,4120000,0.3574899137020111,0.38867294788360596,0.29956865310668945
413,4130000,0.3574899137020111,0.38867294788360596,0.29956865310668945
414,4140000,0.3574899137020111,0.38867294788360596,0.29956865310668945
415,4150000,0.3574899137020111,0.38867294788360596,0.29956865310668945
416,4160000,0.3574899137020111,0.38867294788360596,0.29956865310668945
417,4170000,0.3574899137020111,0.38867294788360596,0.29956865310668945
418,4180000,0.3574899137020111,0.38867294788360596,0.29956865310668945
419,4190000,0.3574899137020111,0.38867294788360596,0.29956865310668945
420,4200000,0.3574899137020111,0.38867294788360596,0.29956865310668945
421,4210000,0.3574899137020111,0.38867294788360596,0.29956865310668945
422,4220000,0.3574899137020111,0.38867294788360596,0.29956865310668945
423,4230000,0.3574899137020111,0.38867294788360596,0.29956865310668945
424,4240000,0.3574899137020111,0.38867294788360596,0.29956865310668945
425,4250000,0.3574899137020111,0.38867294788360596,0.29956865310668945
426,4260000,0.3574899137020111,0.38867294788360596,0.29956865310668945
427,4270000,0.3574899137020111,0.38867294788360596,0.29956865310668945
428,4280000,0.3574899137020111,0.38867294788360596,0.29956865310668945
429,4290000,0.3574899137020111,0.38867294788360596,0.29956865310668945
430,4300000,0.3574899137020111,0.38867294788360596,0.29956865310668945
431,4310000,0.3574899137020111,0.38867294788360596,0.29956865310668945
432,4320000,0.3574899137020111,0.38867294788360596,0.29956865310668945
433,4330000,0.3574899137020111,0.38867294788360596,0.29956865310668945
434,4340000,0.3574899137020111,0.38867294788360596,0.29956865310668945
435,4350000,0.3574899137020111,0.38867294788360596,0.29956865310668945
436,4360000,0.3574899137020111,0.38867294788360596,0.29956865310668945
437,4370000,0.3574899137020111,0.38867294788360596,0.29956865310668945
438,4380000,0.3574899137020111,0.38867294788360596,0.29956865310668945
439,4390000,0.3574899137020111,0.38867294788360596,0.29956865310668945
440,4400000,0.3574899137020111,0.38867294788360596,0.29956865310668945
441,4410000,0.3574899137020111,0.38867294788360596,0.29956865310668945
442,4420000,0.3574899137020111,0.38867294788360596,0.29956865310668945
443,4430000,0.3574899137020111,0.38867294788360596,0.29956865310668945
444,4440000,0.3574899137020111,0.38867294788360596,0.29956865310668945
445,4450000,0.3574899137020111,0.38867294788360596,0.29956865310668945
446,4460000,0.3574899137020111,0.38867294788360596,0.29956865310668945
447,4470000,0.3574899137020111,0.38867294788360596,0.29956865310668945
448,4480000,0.3574899137020111,0.38867294788360596,0.29956865310668945
449,4490000,0.3574899137020111,0.38867294788360596,0.29956865310668945
450,4500000,0.3574899137020111,0.38867294788360596,0.29956865310668945
451,4510000,0.3574899137020111,0.38867294788360596,0.29956865310668945
452,4520000,0.3574899137020111,0.38867294788360596,0.29956865310668945
453,4530000,0.3574899137020111,0.38867294788360596,0.29956865310668945
454,4540000,0.3574899137020111,0.38867294788360596,0.29956865310668945
455,4550000,0.3574899137020111,0.38867294788360596,0.29956865310668945
456,4560000,0.3574899137020111,0.38867294788360596,0.29956865310668945
457,4570000,0.3574899137020111,0.38867294788360596,0.29956865310668945
458,4580000,0.3574899137020111,0.38867294788360596,0.29956865310668945
459,4590000,0.3574899137020111,0.38867294788360596,0.29956865310668945
460,4600000,0.3574899137020111,0.38867294788360596,0.29956865310668945
461,4610000,0.3574899137020111,0.38867294788360596,0.29956865310668945
462,4620000,0.3574899137020111,0.38867294788360596,0.29956865310668945
463,4630000,0.3574899137020111,0.38867294788360596,0.29956865310668945
464,4640000,0.3574899137020111,0.38867294788360596,0.29956865310668945
465,4650000,0.3574899137020111,0.38867294788360596,0.29956865310668945
466,4660000,0.3574899137020111,0.38867294788360596,0.29956865310668945
467,4670000,0.3574899137020111,0.38867294788360596,0.29956865310668945
468,4680000,0.3574899137020111,0.38867294788360596,0.29956865310668945
469,4690000,0.3574899137020111,0.38867294788360596,0.29956865310668945
470,4700000,0.3574899137020111,0.38867294788360596,0.29956865310668945
471,4710000,0.3574899137020111,0.38867294788360596,0.29956865310668945
472,4720000,0.3574899137020111,0.38867294788360596,0.29956865310668945
473,4730000,0.3574899137020111,0.38867294788360596,0.29956865310668945
474,4740000,0.3574899137020111,0.38867294788360596,0.29956865310668945
475,4750000,0.3574899137020111,0.38867294788360596,0.29956865310668945
476,4760000,0.3574899137020111,0.38867294788360596,0.29956865310668945
477,4770000,0.3574899137020111,0.38867294788360596,0.29956865310668945
478,4780000,0.3574899137020111,0.38867294788360596,0.29956865310668945
479,4790000,0.3574899137020111,0.38867294788360596,0.29956865310668945
480,4800000,0.3574899137020111,0.38867294788360596,0.29956865310668945
481,4810000,0.3574899137020111,0.38867294788360596,0.29956865310668945
482,4820000,0.3574899137020111,0.38867294788360596,0.29956865310668945
483,4830000,0.3574899137020111,0.38867294788360596,0.29956865310668945
484,4840000,0.3574899137020111,0.38867294788360596,0.29956865310668945
485,4850000,0.3574899137020111,0.38867294788360596,0.29956865310668945
486,4860000,0.3574899137020111,0.38867294788360596,0.29956865310668945
487,4870000,0.3574899137020111,0.38867294788360596,0.29956865310668945
488,4880000,0.3574899137020111,0.38867294788360596,0.29956865310668945
489,4890000,0.3574899137020111,0.38867294788360596,0.29956865310668945
490,4900000,0.3574899137020111,0.38867294788360596,0.29956865310668945
491,4910000,0.3574899137020111,0.38867294788360596,0.29956865310668945
492,4920000,0.3574899137020111,0.38867294788360596,0.29956865310668945
493,4930000,0.3574899137020111,0.38867294788360596,0.29956865310668945
494,4940000,0.3574899137020111,0.38867294788360596,0.29956865310668945
495,4950000,0.3574899137020111,0.38867294788360596,0.29956865310668945
496,4960000,0.3574899137020111,0.38867294788360596,0.29956865310668945
497,4970000,0.3574899137020111,0.38867294788360596,0.29956865310668945
498,4980000,0.3574899137020111,0.38867294788360596,0.29956865310668945
499,4990000,0.3574899137020111,0.38867294788360596,0.29956865310668945
500,5000000,0.3574899137020111,0.38867294788360596,0.29956865310668945
501,5010000,0.3574899137020111,0.38867294788360596,0.29956865310668945
502,5020000,0.3574899137020111,0.38867294788360596,0.29956865310668945
503,5030000,0.3574899137020111,0.38867294788360596,0.29956865310668945
504,5040000,0.3574899137020111,0.38867294788360596,0.29956865310668945
505,5050000,0.3574899137020111,0.38867294788360596,0.29956865310668945
506,5060000,0.3574899137020111,0.38867294788360596,0.29956865310668945
507,5070000,0.3574899137020111,0.38867294788360596,0.29956865310668945
508,5080000,0.3574899137020111,0.38867294788360596,0.29956865310668945
509,5090000,0.3574899137020111,0.38867294788360596,0.29956865310668945
510,5100000,0.3574899137020111,0.38867294788360596,0.29956865310668945
511,5110000,0.3574899137020111,0.38867294788360596,0.29956865310668945
512,5120000,0.3574899137020111,0.38867294788360596,0.29956865310668945
513,5130000,0.3574899137020111,0.38867294788360596,0.29956865310668945
514,5140000,0.3574899137020111,0.38867294788360596,0.29956865310668945
515,5150000,0.3574899137020111,0.38867294788360596,0.29956865310668945
516,5160000,0.3574899137020111,0.38867294788360596,0.29956865310668945
517,5170000,0.3574899137020111,0.38867294788360596,0.29956865310668945
518,5180000,0.3574899137020111,0.38867294788360596,0.29956865310668945
519,5190000,0.3574899137020111,0.38867294788360596,0.29956865310668945
520,5200000,0.3574899137020111,0.38867294788360596,0.29956865310668945
521,5210000,0.3574899137020111,0.38867294788360596,0.29956865310668945
522,5220000,0.3574899137020111,0.38867294788360596,0.29956865310668945
523,5230000,0.3574899137020111,0.38867294788360596,0.29956865310668945
524,5240000,0.3574899137020111,0.38867294788360596,0.29956865310668945
525,5250000,0.3574899137020111,0.38867294788360596,0.29956865310668945
526,5260000,0.3574899137020111,0.38867294788360596,0.29956865310668945
527,5270000,0.3574899137020111,0.38867294788360596,0.29956865310668945
528,5280000,0.3574899137020111,0.38867294788360596,0.29956865310668945
529,5290000,0.3574899137020111,0.38867294788360596,0.29956865310668945
530,5300000,0.3574899137020111,0.38867294788360596,0.29956865310668945
531,5310000,0.3574899137020111,0.38867294788360596,0.29956865310668945
532,5320000,0.3574899137020111,0.38867294788360596,0.29956865310668945
533,5330000,0.3574899137020111,0.38867294788360596,0.29956865310668945
534,5340000,0.3574899137020111,0.38867294788360596,0.29956865310668945
535,5350000,0.3574899137020111,0.38867294788360596,0.29956865310668945
536,5360000,0.3574899137020111,0.38867294788360596,0.29956865310668945
537,5370000,0.3574899137020111,0.38867294788360596,0.29956865310668945
538,5380000,0.3574899137020111,0.38867294788360596,0.29956865310668945
539,5390000,0.3574899137020111,0.38867294788360596,0.29956865310668945
540,5400000,0.3574899137020111,0.38867294788360596,0.29956865310668945
541,5410000,0.3574899137020111,0.38867294788360596,0.29956865310668945
542,5420000,0.3574899137020111,0.38867294788360596,0.29956865310668945
543,5430000,0.3574899137020111,0.38867294788360596,0.29956865310668945
544,5440000,0.3574899137020111,0.38867294788360596,0.29956865310668945
545,5450000,0.3574899137020111,0.38867294788360596,0.29956865310668945
546,5460000,0.3574899137020111,0.38867294788360596,0.29956865310668945
547,5470000,0.3574899137020111,0.38867294788360596,0.29956865310668945
548,5480000,0.3574899137020111,0.38867294788360596,0.29956865310668945
549,5490000,0.3574899137020111,0.38867294788360596,0.29956865310668945
550,5500000,0.3574899137020111,0.38867294788360596,0.29956865310668945
551,5510000,0.3574899137020111,0.38867294788360596,0.29956865310668945
552,5520000,0.3574899137020111,0.38867294788360596,0.29956865310668945
553,5530000,0.3574899137020111,0.38867294788360596,0.29956865310668945
554,5540000,0.3574899137020111,0.38867294788360596,0.29956865310668945
555,5550000,0.3574899137020111,0.38867294788360596,0.29956865310668945
556,5560000,0.3574899137020111,0.38867294788360596,0.29956865310668945
557,5570000,0.3574899137020111,0.38867294788360596,0.29956865310668945
558,5580000,0.3574899137020111,0.38867294788360596,0.29956865310668945
559,5590000,0.3574899137020111,0.38867294788360596,0.29956865310668945
560,5600000,0.3574899137020111,0.38867294788360596,0.29956865310668945
561,5610000,0.3574899137020111,0.38867294788360596,0.29956865310668945
562,5620000,0.3574899137020111,0.38867294788360596,0.29956865310668945
563,5630000,0.3574899137020111,0.38867294788360596,0.29956865310668945
564,5640000,0.3574899137020111,0.38867294788360596,0.29956865310668945
565,5650000,0.3574899137020111,0.38867294788360596,0.29956865310668945
566,5660000,0.3574899137020111,0.38867294788360596,0.29956865310668945
567,5670000,0.3574899137020111,0.38867294788360596,0.29956865310668945
568,5680000,0.3574899137020111,0.38867294788360596,0.29956865310668945
569,5690000,0.3574899137020111,0.38867294788360596,0.29956865310668945
570,5700000,0.3574899137020111,0.38867294788360596,0.29956865310668945
571,5710000,0.3574899137020111,0.38867294788360596,0.29956865310668945
572,5720000,0.3574899137020111,0.38867294788360596,0.29956865310668945
573,5730000,0.3574899137020111,0.38867294788360596,0.29956865310668945
574,5740000,0.3574899137020111,0.38867294788360596,0.29956865310668945
575,5750000,0.3574899137020111,0.38867294788360596,0.29956865310668945
576,5760000,0.3574899137020111,0.38867294788360596,0.29956865310668945
577,5770000,0.3574899137020111,0.38867294788360596,0.29956865310668945
578,5780000,0.3574899137020111,0.38867294788360596,0.29956865310668945
579,5790000,0.3574899137020111,0.38867294788360596,0.29956865310668945
580,5800000,0.3574899137020111,0.38867294788360596,0.29956865310668945
581,5810000,0.3574899137020111,0.38867294788360596,0.29956865310668945
582,5820000,0.3574899137020111,0.38867294788360596,0.29956865310668945
583,5830000,0.3574899137020111,0.38867294788360596,0.29956865310668945
584,5840000,0.3574899137020111,0.38867294788360596,0.29956865310668945
585,5850000,0.3574899137020111,0.38867294788360596,0.29956865310668945
586,5860000,0.3574899137020111,0.38867294788360596,0.29956865310668945
587,5870000,0.3574899137020111,0.38867294788360596,0.29956865310668945
588,5880000,0.3574899137020111,0.38867294788360596,0.29956865310668945
589,5890000,0.3574899137020111,0.38867294788360596,0.29956865310668945
590,5900000,0.3574899137020111,0.38867294788360596,0.29956865310668945
591,5910000,0.3574899137020111,0.38867294788360596,0.29956865310668945
592,5920000,0.3574899137020111,0.38867294788360596,0.29956865310668945
593,5930000,0.3574899137020111,0.38867294788360596,0.29956865310668945
594,5940000,0.3574899137020111,0.38867294788360596,0.29956865310668945
595,5950000,0.3574899137020111,0.38867294788360596,0.29956865310668945
596,5960000,0.3574899137020111,0.38867294788360596,0.29956865310668945
597,5970000,0.3574899137020111,0.38867294788360596,0.29956865310668945
598,5980000,0.3574899137020111,0.38867294788360596,0.29956865310668945
599,5990000,0.3574899137020111,0.38867294788360596,0.29956865310668945
600,6000000,0.3574899137020111,0.38867294788360596,0.29956865310668945
601,6010000,0.3574899137020111,0.38867294788360596,0.29956865310668945
602,6020000,0.3574899137020111,0.38867294788360596,0.29956865310668945
603,6030000,0.3574899137020111,0.38867294788360596,0.29956865310668945
604,6040000,0.3574899137020111,0.38867294788360596,0.29956865310668945
605,6050000,0.3574899137020111,0.38867294788360596,0.29956865310668945
606,6060000,0.3574899137020111,0.38867294788360596,0.29956865310668945
607,6070000,0.3574899137020111,0.38867294788360596,0.29956865310668945
608,6080000,0.3574899137020111,0.38867294788360596,0.29956865310668945
609,6090000,0.3574899137020111,0.38867294788360596,0.29956865310668945
610,6100000,0.3574899137020111,0.38867294788360596,0.29956865310668945
611,6110000,0.3574899137020111,0.38867294788360596,0.29956865310668945
612,6120000,0.3574899137020111,0.38867294788360596,0.29956865310668945
613,6130000,0.3574899137020111,0.38867294788360596,0.29956865310668945
614,6140000,0.3574899137020111,0.38867294788360596,0.29956865310668945
615,6150000,0.3574899137020111,0.38867294788360596,0.29956865310668945
616,6160000,0.3574899137020111,0.38867294788360596,0.29956865310668945
617,6170000,0.3574899137020111,0.38867294788360596,0.29956865310668945
618,6180000,0.3574899137020111,0.38867294788360596,0.29956865310668945
619,6190000,0.3574899137020111,0.38867294788360596,0.29956865310668945
620,6200000,0.3574899137020111,0.38867294788360596,0.29956865310668945
621,6210000,0.3574899137020111,0.38867294788360596,0.29956865310668945
622,6220000,0.3574899137020111,0.38867294788360596,0.29956865310668945
623,6230000,0.3574899137020111,0.38867294788360596,0.29956865310668945
624,6240000,0.3574899137020111,0.38867294788360596,0.29956865310668945
625,6250000,0.3574899137020111,0.38867294788360596,0.29956865310668945
626,6260000,0.3574899137020111,0.38867294788360596,0.29956865310668945
627,6270000,0.3574899137020111,0.38867294788360596,0.29956865310668945
628,6280000,0.3574899137020111,0.38867294788360596,0.29956865310668945
629,6290000,0.3574899137020111,0.38867294788360596,0.29956865310668945
630,6300000,0.3574899137020111,0.38867294788360596,0.29956865310668945
631,6310000,0.3574899137020111,0.38867294788360596,0.29956865310668945
632,6320000,0.3574899137020111,0.38867294788360596,0.29956865310668945
633,6330000,0.3574899137020111,0.38867294788360596,0.29956865310668945
634,6340000,0.3574899137020111,0.38867294788360596,0.29956865310668945
635,6350000,0.3574899137020111,0.38867294788360596,0.29956865310668945
636,6360000,0.3574899137020111,0.38867294788360596,0.29956865310668945
637,6370000,0.3574899137020111,0.38867294788360596,0.29956865310668945
638,6380000,0.3574899137020111,0.38867294788360596,0.29956865310668945
639,6390000,0.3574899137020111,0.38867294788360596,0.29956865310668945
640,6400000,0.3574899137020111,0.38867294788360596,0.29956865310668945
641,6410000,0.3574899137020111,0.38867294788360596,0.29956865310668945
642,6420000,0.3574899137020111,0.38867294788360596,0.29956865310668945
643,6430000,0.3574899137020111,0.38867294788360596,0.29956865310668945
644,6440000,0.3574899137020111,0.38867294788360596,0.29956865310668945
645,6450000,0.3574899137020111,0.38867294788360596,0.29956865310668945
646,6460000,0.3574899137020111,0.38867294788360596,0.29956865310668945
647,6470000,0.3574899137020111,0.38867294788360596,0.29956865310668945
648,6480000,0.3574899137020111,0.38867294788360596,0.29956865310668945
649,6490000,0.3574899137020111,0.38867294788360596,0.29956865310668945
650,6500000,0.3574899137020111,0.38867294788360596,0.29956865310668945
651,6510000,0.3574899137020111,0.38867294788360596,0.29956865310668945
652,6520000,0.3574899137020111,0.38867294788360596,0.29956865310668945
653,6530000,0.3574899137020111,0.38867294788360596,0.29956865310668945
654,6540000,0.3574899137020111,0.38867294788360596,0.29956865310668945
655,6550000,0.3574899137020111,0.38867294788360596,0.29956865310668945
656,6560000,0.3574899137020111,0.38867294788360596,0.29956865310668945
657,6570000,0.3574899137020111,0.38867294788360596,0.29956865310668945
658,6580000,0.3574899137020111,0.38867294788360596,0.29956865310668945
659,6590000,0.3574899137020111,0.38867294788360596,0.29956865310668945
660,6600000,0.3574899137020111,0.38867294788360596,0.29956865310668945
661,6610000,0.3574899137020111,0.38867294788360596,0.29956865310668945
662,6620000,0.3574899137020111,0.38867294788360596,0.29956865310668945
663,6630000,0.3574899137020111,0.38867294788360596,0.29956865310668945
664,6640000,0.3574899137020111,0.38867294788360596,0.29956865310668945
665,6650000,0.3574899137020111,0.38867294788360596,0.29956865310668945
666,6660000,0.3574899137020111,0.38867294788360596,0.29956865310668945
667,6670000,0.3574899137020111,0.38867294788360596,0.29956865310668945
668,6680000,0.3574899137020111,0.38867294788360596,0.29956865310668945
669,6690000,0.3574899137020111,0.38867294788360596,0.29956865310668945
670,6700000,0.3574899137020111,0.38867294788360596,0.29956865310668945
671,6710000,0.3574899137020111,0.38867294788360596,0.29956865310668945
672,6720000,0.3574899137020111,0.38867294788360596,0.29956865310668945
673,6730000,0.3574899137020111,0.38867294788360596,0.29956865310668945
674,6740000,0.3574899137020111,0.38867294788360596,0.29956865310668945
675,6750000,0.3574899137020111,0.38867294788360596,0.29956865310668945
676,6760000,0.3574899137020111,0.38867294788360596,0.29956865310668945
677,6770000,0.3574899137020111,0.38867294788360596,0.29956865310668945
678,6780000,0.3574899137020111,0.38867294788360596,0.29956865310668945
679,6790000,0.3574899137020111,0.38867294788360596,0.29956865310668945
680,6800000,0.3574899137020111,0.38867294788360596,0.29956865310668945
681,6810000,0.3574899137020111,0.38867294788360596,0.29956865310668945
682,6820000,0.3574899137020111,0.38867294788360596,0.29956865310668945
683,6830000,0.3574899137020111,0.38867294788360596,0.29956865310668945
684,6840000,0.3574899137020111,0.38867294788360596,0.29956865310668945
685,6850000,0.3574899137020111,0.38867294788360596,0.29956865310668945
686,6860000,0.3574899137020111,0.38867294788360596,0.29956865310668945
687,6870000,0.3574899137020111,0.38867294788360596,0.29956865310668945
688,6880000,0.3574899137020111,0.38867294788360596,0.29956865310668945
689,6890000,0.3574899137020111,0.38867294788360596,0.29956865310668945
690,6900000,0.3574899137020111,0.38867294788360596,0.29956865310668945
691,6910000,0.3574899137020111,0.38867294788360596,0.29956865310668945
692,6920000,0.3574899137020111,0.38867294788360596,0.29956865310668945
693,6930000,0.3574899137020111,0.38867294788360596,0.29956865310668945
694,6940000,0.3574899137020111,0.38867294788360596,0.29956865310668945
695,6950000,0.3574899137020111,0.38867294788360596,0.29956865310668945
696,6960000,0.3574899137020111,0.38867294788360596,0.29956865310668945
697,6970000,0.3574899137020111,0.38867294788360596,0.29956865310668945
698,6980000,0.3574899137020111,0.38867294788360596,0.29956865310668945
699,6990000,0.3574899137020111,0.38867294788360596,0.29956865310668945
700,7000000,0.3574899137020111,0.38867294788360596,0.29956865310668945
701,7010000,0.3574899137020111,0.38867294788360596,0.29956865310668945
702,7020000,0.3574899137020111,0.38867294788360596,0.29956865310668945
703,7030000,0.3574899137020111,0.38867294788360596,0.29956865310668945
704,7040000,0.3574899137020111,0.38867294788360596,0.29956865310668945
705,7050000,0.3574899137020111,0.38867294788360596,0.29956865310668945
706,7060000,0.3574899137020111,0.38867294788360596,0.29956865310668945
707,7070000,0.3574899137020111,0.38867294788360596,0.29956865310668945
708,7080000,0.3574899137020111,0.38867294788360596,0.29956865310668945
709,7090000,0.3574899137020111,0.38867294788360596,0.29956865310668945
710,7100000,0.3574899137020111,0.38867294788360596,0.29956865310668945
711,7110000,0.3574899137020111,0.38867294788360596,0.29956865310668945
712,7120000,0.3574899137020111,0.38867294788360596,0.29956865310668945
713,7130000,0.3574899137020111,0.38867294788360596,0.29956865310668945
714,7140000,0.3574899137020111,0.38867294788360596,0.29956865310668945
715,7150000,0.3574899137020111,0.38867294788360596,0.29956865310668945
716,7160000,0.3574899137020111,0.38867294788360596,0.29956865310668945
717,7170000,0.3574899137020111,0.38867294788360596,0.29956865310668945
718,7180000,0.3574899137020111,0.38867294788360596,0.29956865310668945
719,7190000,0.3574899137020111,0.38867294788360596,0.29956865310668945
720,7200000,0.3574899137020111,0.38867294788360596,0.29956865310668945
721,7210000,0.3574899137020111,0.38867294788360596,0.29956865310668945
722,7220000,0.3574899137020111,0.38867294788360596,0.29956865310668945
723,7230000,0.3574899137020111,0.38867294788360596,0.29956865310668945
724,7240000,0.3574899137020111,0.38867294788360596,0.29956865310668945
725,7250000,0.3574899137020111,0.38867294788360596,0.29956865310668945
726,7260000,0.3574899137020111,0.38867294788360596,0.29956865310668945
727,7270000,0.3574899137020111,0.38867294788360596,0.29956865310668945
728,7280000,0.3574899137020111,0.38867294788360596,0.29956865310668945
729,7290000,0.3574899137020111,0.38867294788360596,0.29956865310668945
730,7300000,0.3574899137020111,0.38867294788360596,0.29956865310668945
731,7310000,0.3574899137020111,0.38867294788360596,0.29956865310668945
732,7320000,0.3574899137020111,0.38867294788360596,0.29956865310668945
733,7330000,0.3574899137020111,0.38867294788360596,0.29956865310668945
734,7340000,0.3574899137020111,0.38867294788360596,0.29956865310668945
735,7350000,0.3574899137020111,0.38867294788360596,0.29956865310668945
736,7360000,0.3574899137020111,0.38867294788360596,0.29956865310668945
737,7370000,0.3574899137020111,0.38867294788360596,0.29956865310668945
738,7380000,0.3574899137020111,0.38867294788360596,0.29956865310668945
739,7390000,0.3574899137020111,0.38867294788360596,0.29956865310668945
740,7400000,0.3574899137020111,0.38867294788360596,0.29956865310668945
741,7410000,0.3574899137020111,0.38867294788360596,0.29956865310668945
742,7420000,0.3574899137020111,0.38867294788360596,0.29956865310668945
743,7430000,0.3574899137020111,0.38867294788360596,0.29956865310668945
744,7440000,0.3574899137020111,0.38867294788360596,0.29956865310668945
745,7450000,0.3574899137020111,0.38867294788360596,0.29956865310668945
746,7460000,0.3574899137020111,0.38867294788360596,0.29956865310668945
747,7470000,0.3574899137020111,0.38867294788360596,0.29956865310668945
748,7480000,0.3574899137020111,0.38867294788360596,0.29956865310668945
749,7490000,0.3574899137020111,0.38867294788360596,0.29956865310668945
750,7500000,0.3574899137020111,0.38867294788360596,0.29956865310668945
751,7510000,0.3574899137020111,0.38867294788360596,0.29956865310668945
752,7520000,0.3574899137020111,0.38867294788360596,0.29956865310668945
753,7530000,0.3574899137020111,0.38867294788360596,0.29956865310668945
754,7540000,0.3574899137020111,0.38867294788360596,0.29956865310668945
755,7550000,0.3574899137020111,0.38867294788360596,0.29956865310668945
756,7560000,0.3574899137020111,0.38867294788360596,0.29956865310668945
757,7570000,0.3574899137020111,0.38867294788360596,0.29956865310668945
758,7580000,0.3574899137020111,0.38867294788360596,0.29956865310668945
759,7590000,0.3574899137020111,0.38867294788360596,0.29956865310668945
760,7600000,0.3574899137020111,0.38867294788360596,0.29956865310668945
761,7610000,0.3574899137020111,0.38867294788360596,0.29956865310668945
762,7620000,0.3574899137020111,0.38867294788360596,0.29956865310668945
763,7630000,0.3574899137020111,0.38867294788360596,0.29956865310668945
764,7640000,0.3574899137020111,0.38867294788360596,0.29956865310668945
765,7650000,0.3574899137020111,0.38867294788360596,0.29956865310668945
766,7660000,0.3574899137020111,0.38867294788360596,0.29956865310668945
767,7670000,0.3574899137020111,0.38867294788360596,0.29956865310668945
768,7680000,0.3574899137020111,0.38867294788360596,0.29956865310668945
769,7690000,0.3574899137020111,0.38867294788360596,0.29956865310668945
770,7700000,0.3574899137020111,0.38867294788360596,0.29956865310668945
771,7710000,0.3574899137020111,0.38867294788360596,0.29956865310668945
772,7720000,0.3574899137020111,0.38867294788360596,0.29956865310668945
773,7730000,0.3574899137020111,0.38867294788360596,0.29956865310668945
774,7740000,0.3574899137020111,0.38867294788360596,0.29956865310668945
775,7750000,0.3574899137020111,0.38867294788360596,0.29956865310668945
776,7760000,0.3574899137020111,0.38867294788360596,0.29956865310668945
777,7770000,0.3574899137020111,0.38867294788360596,0.29956865310668945
778,7780000,0.3574899137020111,0.38867294788360596,0.29956865310668945
779,7790000,0.3574899137020111,0.38867294788360596,0.29956865310668945
780,7800000,0.3574899137020111,0.38867294788360596,0.29956865310668945
781,7810000,0.3574899137020111,0.38867294788360596,0.29956865310668945
782,7820000,0.3574899137020111,0.38867294788360596,0.29956865310668945
783,7830000,0.3574899137020111,0.38867294788360596,0.29956865310668945
784,7840000,0.3574899137020111,0.38867294788360596,0.29956865310668945
785,7850000,0.3574899137020111,0.38867294788360596,0.29956865310668945
786,7860000,0.3574899137020111,0.38867294788360596,0.29956865310668945
787,7870000,0.3574899137020111,0.38867294788360596,0.29956865310668945
788,7880000,0.3574899137020111,0.38867294788360596,0.29956865310668945
789,7890000,0.3574899137020111,0.38867294788360596,0.29956865310668945
790,7900000,0.3574899137020111,0.38867294788360596,0.29956865310668945
791,7910000,0.3574899137020111,0.38867294788360596,0.29956865310668945
792,7920000,0.3574899137020111,0.38867294788360596,0.29956865310668945
793,7930000,0.3574899137020111,0.38867294788360596,0.29956865310668945
794,7940000,0.3574899137020111,0.38867294788360596,0.29956865310668945
795,7950000,0.3574899137020111,0.38867294788360596,0.29956865310668945
796,7960000,0.3574899137020111,0.38867294788360596,0.29956865310668945
797,7970000,0.3574899137020111,0.38867294788360596,0.29956865310668945
798,7980000,0.3574899137020111,0.38867294788360596,0.29956865310668945
799,7990000,0.3574899137020111,0.38867294788360596,0.29956865310668945
800,8000000,0.3574899137020111,0.38867294788360596,0.29956865310668945
801,8010000,0.3574899137020111,0.38867294788360596,0.29956865310668945
802,8020000,0.3574899137020111,0.38867294788360596,0.29956865310668945
803,8030000,0.3574899137020111,0.38867294788360596,0.29956865310668945
804,8040000,0.3574899137020111,0.38867294788360596,0.29956865310668945
805,8050000,0.3574899137020111,0.38867294788360596,0.29956865310668945
806,8060000,0.3574899137020111,0.38867294788360596,0.29956865310668945
807,8070000,0.3574899137020111,0.38867294788360596,0.29956865310668945
808,8080000,0.3574899137020111,0.38867294788360596,0.29956865310668945
809,8090000,0.3574899137020111,0.38867294788360596,0.29956865310668945
810,8100000,0.3574899137020111,0.38867294788360596,0.29956865310668945
811,8110000,0.3574899137020111,0.38867294788360596,0.29956865310668945
812,8120000,0.3574899137020111,0.38867294788360596,0.29956865310668945
813,8130000,0.3574899137020111,0.38867294788360596,0.29956865310668945
814,8140000,0.3574899137020111,0.38867294788360596,0.29956865310668945
815,8150000,0.3574899137020111,0.38867294788360596,0.29956865310668945
816,8160000,0.3574899137020111,0.38867294788360596,0.29956865310668945
817,8170000,0.3574899137020111,0.38867294788360596,0.29956865310668945
818,8180000,0.3574899137020111,0.38867294788360596,0.29956865310668945
819,8190000,0.3574899137020111,0.38867294788360596,0.29956865310668945
820,8200000,0.3574899137020111,0.38867294788360596,0.29956865310668945
821,8210000,0.3574899137020111,0.38867294788360596,0.29956865310668945
822,8220000,0.3574899137020111,0.38867294788360596,0.29956865310668945
823,8230000,0.3574899137020111,0.38867294788360596,0.29956865310668945
824,8240000,0.3574899137020111,0.38867294788360596,0.29956865310668945
825,8250000,0.3574899137020111,0.38867294788360596,0.29956865310668945
826,8260000,0.3574899137020111,0.38867294788360596,0.29956865310668945
827,8270000,0.3574899137020111,0.38867294788360596,0.29956865310668945
828,8280000,0.3574899137020111,0.38867294788360596,0.29956865310668945
829,8290000,0.3574899137020111,0.38867294788360596,0.29956865310668945
830,8300000,0.3574899137020111,0.38867294788360596,0.29956865310668945
831,8310000,0.3574899137020111,0.38867294788360596,0.29956865310668945
832,8320000,0.3574899137020111,0.38867294788360596,0.29956865310668945
833,8330000,0.3574899137020111,0.38867294788360596,0.29956865310668945
834,8340000,0.3574899137020111,0.38867294788360596,0.29956865310668945
835,8350000,0.3574899137020111,0.38867294788360596,0.29956865310668945
836,8360000,0.3574899137020111,0.38867294788360596,0.29956865310668945
837,8370000,0.3574899137020111,0.38867294788360596,0.29956865310668945
838,8380000,0.3574899137020111,0.38867294788360596,0.29956865310668945
839,8390000,0.3574899137020111,0.38867294788360596,0.29956865310668945
840,8400000,0.3574899137020111,0.38867294788360596,0.29956865310668945
841,8410000,0.3574899137020111,0.38867294788360596,0.29956865310668945
842,8420000,0.3574899137020111,0.38867294788360596,0.29956865310668945
843,8430000,0.3574899137020111,0.38867294788360596,0.29956865310668945
844,8440000,0.3574899137020111,0.38867294788360596,0.29956865310668945
845,8450000,0.3574899137020111,0.38867294788360596,0.29956865310668945
846,8460000,0.3574899137020111,0.38867294788360596,0.29956865310668945
847,8470000,0.3574899137020111,0.38867294788360596,0.29956865310668945
848,8480000,0.3574899137020111,0.38867294788360596,0.29956865310668945
849,8490000,0.3574899137020111,0.38867294788360596,0.29956865310668945
850,8500000,0.3574899137020111,0.38867294788360596,0.29956865310668945
851,8510000,0.3574899137020111,0.38867294788360596,0.29956865310668945
852,8520000,0.3574899137020111,0.38867294788360596,0.29956865310668945
853,8530000,0.3574899137020111,0.38867294788360596,0.29956865310668945
854,8540000,0.3574899137020111,0.38867294788360596,0.29956865310668945
855,8550000,0.3574899137020111,0.38867294788360596,0.29956865310668945
856,8560000,0.3574899137020111,0.38867294788360596,0.29956865310668945
857,8570000,0.3574899137020111,0.38867294788360596,0.29956865310668945
858,8580000,0.3574899137020111,0.38867294788360596,0.29956865310668945
859,8590000,0.3574899137020111,0.38867294788360596,0.29956865310668945
860,8600000,0.3574899137020111,0.38867294788360596,0.29956865310668945
861,8610000,0.3574899137020111,0.38867294788360596,0.29956865310668945
862,8620000,0.3574899137020111,0.38867294788360596,0.29956865310668945
863,8630000,0.3574899137020111,0.38867294788360596,0.29956865310668945
864,8640000,0.3574899137020111,0.38867294788360596,0.29956865310668945
865,8650000,0.3574899137020111,0.38867294788360596,0.29956865310668945
866,8660000,0.3574899137020111,0.38867294788360596,0.29956865310668945
867,8670000,0.3574899137020111,0.38867294788360596,0.29956865310668945
868,8680000,0.3574899137020111,0.38867294788360596,0.29956865310668945
869,8690000,0.3574899137020111,0.38867294788360596,0.29956865310668945
870,8700000,0.3574899137020111,0.38867294788360596,0.29956865310668945
871,8710000,0.3574899137020111,0.38867294788360596,0.29956865310668945
872,8720000,0.3574899137020111,0.38867294788360596,0.29956865310668945
873,8730000,0.3574899137020111,0.38867294788360596,0.29956865310668945
874,8740000,0.3574899137020111,0.38867294788360596,0.29956865310668945
875,8750000,0.3574899137020111,0.38867294788360596,0.29956865310668945
876,8760000,0.3574899137020111,0.38867294788360596,0.29956865310668945
877,8770000,0.3574899137020111,0.38867294788360596,0.29956865310668945
878,8780000,0.3574899137020111,0.38867294788360596,0.29956865310668945
879,8790000,0.3574899137020111,0.38867294788360596,0.29956865310668945
880,8800000,0.3574899137020111,0.38867294788360596,0.29956865310668945
881,8810000,0.3574899137020111,0.38867294788360596,0.29956865310668945
882,8820000,0.3574899137020111,0.38867294788360596,0.29956865310668945
883,8830000,0.3574899137020111,0.38867294788360596,0.29956865310668945
884,8840000,0.3574899137020111,0.38867294788360596,0.29956865310668945
885,8850000,0.3574899137020111,0.38867294788360596,0.29956865310668945
886,8860000,0.3574899137020111,0.38867294788360596,0.29956865310668945
887,8870000,0.3574899137020111,0.38867294788360596,0.29956865310668945
888,8880000,0.3574899137020111,0.38867294788360596,0.29956865310668945
889,8890000,0.3574899137020111,0.38867294788360596,0.29956865310668945
890,8900000,0.3574899137020111,0.38867294788360596,0.29956865310668945
891,8910000,0.3574899137020111,0.38867294788360596,0.29956865310668945
892,8920000,0.3574899137020111,0.38867294788360596,0.29956865310668945
893,8930000,0.3574899137020111,0.38867294788360596,0.29956865310668945
894,8940000,0.3574899137020111,0.38867294788360596,0.29956865310668945
895,8950000,0.3574899137020111,0.38867294788360596,0.29956865310668945
896,8960000,0.3574899137020111,0.38867294788360596,0.29956865310668945
897,8970000,0.3574899137020111,0.38867294788360596,0.29956865310668945
898,8980000,0.3574899137020111,0.38867294788360596,0.29956865310668945
899,8990000,0.3574899137020111,0.38867294788360596,0.29956865310668945
900,9000000,0.3574899137020111,0.38867294788360596,0.29956865310668945
901,9010000,0.3574899137020111,0.38867294788360596,0.29956865310668945
902,9020000,0.3574899137020111,0.38867294788360596,0.29956865310668945
903,9030000,0.3574899137020111,0.38867294788360596,0.29956865310668945
904,9040000,0.3574899137020111,0.38867294788360596,0.29956865310668945
905,9050000,0.3574899137020111,0.38867294788360596,0.29956865310668945
906,9060000,0.3574899137020111,0.38867294788360596,0.29956865310668945
907,9070000,0.3574899137020111,0.38867294788360596,0.29956865310668945
908,9080000,0.3574899137020111,0.38867294788360596,0.29956865310668945
909,9090000,0.3574899137020111,0.38867294788360596,0.29956865310668945
910,9100000,0.3574899137020111,0.38867294788360596,0.29956865310668945
911,9110000,0.3574899137020111,0.38867294788360596,0.29956865310668945
912,9120000,0.3574899137020111,0.38867294788360596,0.29956865310668945
913,9130000,0.3574899137020111,0.38867294788360596,0.29956865310668945
914,9140000,0.3574899137020111,0.38867294788360596,0.29956865310668945
915,9150000,0.3574899137020111,0.38867294788360596,0.29956865310668945
916,9160000,0.3574899137020111,0.38867294788360596,0.29956865310668945
917,9170000,0.3574899137020111,0.38867294788360596,0.29956865310668945
918,9180000,0.3574899137020111,0.38867294788360596,0.29956865310668945
919,9190000,0.3574899137020111,0.38867294788360596,0.29956865310668945
920,9200000,0.3574899137020111,0.38867294788360596,0.29956865310668945
921,9210000,0.3574899137020111,0.38867294788360596,0.29956865310668945
922,9220000,0.3574899137020111,0.38867294788360596,0.29956865310668945
923,9230000,0.3574899137020111,0.38867294788360596,0.29956865310668945
924,9240000,0.3574899137020111,0.38867294788360596,0.29956865310668945
925,9250000,0.3574899137020111,0.38867294788360596,0.29956865310668945
926,9260000,0.3574899137020111,0.38867294788360596,0.29956865310668945
927,9270000,0.3574899137020111,0.38867294788360596,0.29956865310668945
928,9280000,0.3574899137020111,0.38867294788360596,0.29956865310668945
929,9290000,0.3574899137020111,0.38867294788360596,0.29956865310668945
930,9300000,0.3574899137020111,0.38867294788360596,0.29956865310668945
931,9310000,0.3574899137020111,0.38867294788360596,0.29956865310668945
932,9320000,0.3574899137020111,0.38867294788360596,0.29956865310668945
933,9330000,0.3574899137020111,0.38867294788360596,0.29956865310668945
934,9340000,0.3574899137020111,0.38867294788360596,0.29956865310668945
935,9350000,0.3574899137020111,0.38867294788360596,0.29956865310668945
936,9360000,0.3574899137020111,0.38867294788360596,0.29956865310668945
937,9370000,0.3574899137020111,0.38867294788360596,0.29956865310668945
938,9380000,0.3574899137020111,0.38867294788360596,0.29956865310668945
939,9390000,0.3574899137020111,0.38867294788360596,0.29956865310668945
940,9400000,0.3574899137020111,0.38867294788360596,0.29956865310668945
941,9410000,0.3574899137020111,0.38867294788360596,0.29956865310668945
942,9420000,0.3574899137020111,0.38867294788360596,0.29956865310668945
943,9430000,0.3574899137020111,0.38867294788360596,0.29956865310668945
944,9440000,0.3574899137020111,0.38867294788360596,0.29956865310668945
945,9450000,0.3574899137020111,0.38867294788360596,0.29956865310668945
946,9460000,0.3574899137020111,0.38867294788360596,0.29956865310668945
947,9470000,0.3574899137020111,0.38867294788360596,0.29956865310668945
948,9480000,0.3574899137020111,0.38867294788360596,0.29956865310668945
949,9490000,0.3574899137020111,0.38867294788360596,0.29956865310668945
950,9500000,0.3574899137020111,0.38867294788360596,0.29956865310668945
951,9510000,0.3574899137020111,0.38867294788360596,0.29956865310668945
952,9520000,0.3574899137020111,0.38867294788360596,0.29956865310668945
953,9530000,0.3574899137020111,0.38867294788360596,0.29956865310668945
954,9540000,0.3574899137020111,0.38867294788360596,0.29956865310668945
955,9550000,0.3574899137020111,0.38867294788360596,0.29956865310668945
956,9560000,0.3574899137020111,0.38867294788360596,0.29956865310668945
957,9570000,0.3574899137020111,0.38867294788360596,0.29956865310668945
958,9580000,0.3574899137020111,0.38867294788360596,0.29956865310668945
959,9590000,0.3574899137020111,0.38867294788360596,0.29956865310668945
960,9600000,0.3574899137020111,0.38867294788360596,0.29956865310668945
961,9610000,0.3574899137020111,0.38867294788360596,0.29956865310668945
962,9620000,0.3574899137020111,0.38867294788360596,0.29956865310668945
963,9630000,0.3574899137020111,0.38867294788360596,0.29956865310668945
964,9640000,0.3574899137020111,0.38867294788360596,0.29956865310668945
965,9650000,0.3574899137020111,0.38867294788360596,0.29956865310668945
966,9660000,0.3574899137020111,0.38867294788360596,0.29956865310668945
967,9670000,0.3574899137020111,0.38867294788360596,0.29956865310668945
968,9680000,0.3574899137020111,0.38867294788360596,0.29956865310668945
969,9690000,0.3574899137020111,0.38867294788360596,0.29956865310668945
970,9700000,0.3574899137020111,0.38867294788360596,0.29956865310668945
971,9710000,0.3574899137020111,0.38867294788360596,0.29956865310668945
972,9720000,0.3574899137020111,0.38867294788360596,0.29956865310668945
973,9730000,0.3574899137020111,0.38867294788360596,0.29956865310668945
974,9740000,0.3574899137020111,0.38867294788360596,0.29956865310668945
975,9750000,0.3574899137020111,0.38867294788360596,0.29956865310668945
976,9760000,0.3574899137020111,0.38867294788360596,0.29956865310668945
977,9770000,0.3574899137020111,0.38867294788360596,0.29956865310668945
978,9780000,0.3574899137020111,0.38867294788360596,0.29956865310668945
979,9790000,0.3574899137020111,0.38867294788360596,0.29956865310668945
980,9800000,0.3574899137020111,0.38867294788360596,0.29956865310668945
981,9810000,0.3574899137020111,0.38867294788360596,0.29956865310668945
982,9820000,0.3574899137020111,0.38867294788360596,0.29956865310668945
983,9830000,0.3574899137020111,0.38867294788360596,0.29956865310668945
984,9840000,0.3574899137020111,0.38867294788360596,0.29956865310668945
985,9850000,0.3574899137020111,0.38867294788360596,0.29956865310668945
986,9860000,0.3574899137020111,0.38867294788360596,0.29956865310668945
987,9870000,0.3574899137020111,0.38867294788360596,0.29956865310668945
988,9880000,0.3574899137020111,0.38867294788360596,0.29956865310668945
989,9890000,0.3574899137020111,0.38867294788360596,0.29956865310668945
990,9900000,0.3574899137020111,0.38867294788360596,0.29956865310668945
991,9910000,0.3574899137020111,0.38867294788360596,0.29956865310668945
992,9920000,0.3574899137020111,0.38867294788360596,0.29956865310668945
993,9930000,0.3574899137020111,0.38867294788360596,0.29956865310668945
994,9940000,0.3574899137020111,0.38867294788360596,0.29956865310668945
995,9950000,0.3574899137020111,0.38867294788360596,0.29956865310668945
996,9960000,0.3574899137020111,0.38867294788360596,0.29956865310668945
997,9970000,0.3574899137020111,0.38867294788360596,0.29956865310668945
998,9980000,0.3574899137020111,0.38867294788360596,0.29956865310668945
999,9990000,0.3574899137020111,0.38867294788360596,0.29956865310668945


==> data/grw_reg_0.1_diff.csv <==
id,epochs,iw,gdro
0,0,0.00955651793628931,0.00955651793628931
1,1,0.017265187576413155,0.016460197046399117
2,2,0.023498523980379105,0.02182447724044323
3,3,0.02856040559709072,0.026511430740356445
4,4,0.03269745409488678,0.031079290434718132
5,5,0.03610854595899582,0.03579503670334816
6,6,0.03895282372832298,0.0406869612634182
7,7,0.04135647416114807,0.045627791434526443
8,8,0.04341854155063629,0.050425782799720764
9,9,0.04521581158041954,0.054894305765628815
10,10,0.04680708423256874,0.05888774245977402
11,11,0.04823673143982887,0.062310848385095596
12,12,0.04953769966959953,0.06511519104242325
13,13,0.050734084099531174,0.06729210913181305
14,14,0.05184314027428627,0.06886624544858932
15,15,0.05287701264023781,0.06989004462957382
16,16,0.05384405329823494,0.07043776661157608
17,17,0.05474988371133804,0.07059811800718307
18,18,0.055598191916942596,0.07046546787023544
19,19,0.05639136582612991,0.07013093680143356
20,20,0.05713093653321266,0.06967499852180481
21,100,0.035765696316957474,0.03528019040822983
22,200,0.013199086301028728,0.010945992544293404
23,300,0.010029694065451622,0.005321665666997433
24,400,0.009479386731982231,0.0035690085496753454
25,500,0.008765715174376965,0.0026129232719540596
26,600,0.007819690741598606,0.0019442189950495958
27,700,0.0068017770536243916,0.001454269397072494
28,800,0.005826281849294901,0.0010961132356896996
29,900,0.0049515776336193085,0.0008378627826459706
30,1000,0.004199058748781681,0.0006552679114975035
31,1100,0.0035692916717380285,0.0005294798174872994
32,1200,0.0030525068286806345,0.00044557207729667425
33,1300,0.0026346202939748764,0.00039157585706561804
34,1400,0.002300564432516694,0.00035803139326162636
35,1500,0.002035982208326459,0.0003378353430889547
36,1600,0.0018279892392456532,0.0003259983204770833
37,1700,0.0016655182698741555,0.000319403043249622
38,1800,0.0015391474589705467,0.00031596116605214775
39,1900,0.001441163825802505,0.00031446883804164827
40,2000,0.0013653304195031524,0.0003141704073641449
41,2100,0.0013066595420241356,0.0003147097013425082
42,2200,0.0012612729333341122,0.0003157068567816168
43,2300,0.001226094551384449,0.00031697723898105323
44,2400,0.0011987038888037205,0.0003185308596584946
45,2500,0.0011774076847359538,0.0003201991494279355
46,2600,0.0011607868364080787,0.0003219247155357152
47,2700,0.0011478157248347998,0.00032367612584494054
48,2800,0.0011376949260011315,0.00032550402102060616
49,2900,0.0011297775199636817,0.0003273694892413914
50,3000,0.0011235899291932583,0.0003292822220828384


==> data/grw_reg_0.1_train.csv <==
id,epochs,iw,gdro,erm
0,0,0.8623912334442139,0.8623912334442139,0.7562589049339294
1,1,0.76058429479599,0.7519458532333374,0.598326563835144
2,2,0.6729369163513184,0.6565934419631958,0.486738920211792
3,3,0.5972176790237427,0.5789422988891602,0.40729039907455444
4,4,0.5315811634063721,0.518288254737854,0.35015055537223816
5,5,0.4744970202445984,0.47215020656585693,0.308515727519989
6,6,0.4246922731399536,0.43744584918022156,0.27767670154571533
7,7,0.3811044692993164,0.4111553132534027,0.25437265634536743
8,8,0.3428443372249603,0.39061281085014343,0.23634564876556396
9,9,0.30916476249694824,0.37359294295310974,0.22203120589256287
10,10,0.2794365882873535,0.3583061695098877,0.2103448361158371
11,11,0.2531276345252991,0.34336942434310913,0.20053422451019287
12,12,0.22978679835796356,0.32778200507164,0.1920769065618515
13,13,0.20903019607067108,0.31091511249542236,0.18460947275161743
14,14,0.19053006172180176,0.2925042510032654,0.1778787225484848
15,15,0.17400583624839783,0.2726286053657532,0.17170773446559906
16,16,0.15921644866466522,0.25165772438049316,0.16597238183021545
17,17,0.1459542065858841,0.23016095161437988,0.1605851948261261
18,18,0.13403964042663574,0.20879140496253967,0.15548408031463623
19,19,0.12331710755825043,0.18817107379436493,0.15062455832958221
20,20,0.1136513203382492,0.16880440711975098,0.14597441256046295
21,100,0.007719035260379314,0.007482064887881279,0.016069576144218445
22,200,0.0033517531119287014,0.00269227079115808,0.00277148699387908
23,300,0.0018891345243901014,0.0012156027369201183,0.0010034136939793825
24,400,0.0011275873985141516,0.000575002224650234,0.0004385651263874024
25,500,0.0006939854356460273,0.0002843487309291959,0.00020877752103842795
26,600,0.00043850502697750926,0.0001488129055360332,0.00010892823047470301
27,700,0.0002846337447408587,8.372642332687974e-05,6.344346184050664e-05
28,800,0.00019024760695174336,5.138695632922463e-05,4.1687017073854804e-05
29,900,0.00013132741150911897,3.469158764346503e-05,3.0735740438103676e-05
30,1000,9.388213220518082e-05,2.5714069124660455e-05,2.49385539063951e-05
31,1100,6.964443309698254e-05,2.0686242351075634e-05,2.1725643819081597e-05
32,1200,5.365879769669846e-05,1.775854980223812e-05,1.987194082175847e-05
33,1300,4.2917876271530986e-05,1.5993024135241285e-05,1.8768121663015336e-05
34,1400,3.55680167558603e-05,1.4894705600454472e-05,1.8094360711984336e-05
35,1500,3.045090488740243e-05,1.4192678463587072e-05,1.7674861737759784e-05
36,1600,2.6831254217540845e-05,1.3732891602558084e-05,1.7409296560799703e-05
37,1700,2.423346450086683e-05,1.3425505130726378e-05,1.724133653624449e-05
38,1800,2.234462408523541e-05,1.3214524187787902e-05,1.713230631139595e-05
39,1900,2.095661693601869e-05,1.3067634426988661e-05,1.7062127881217748e-05
40,2000,1.9925513697671704e-05,1.2962114851688966e-05,1.7015894627547823e-05
41,2100,1.915316352096852e-05,1.2884035641036462e-05,1.69869508681586e-05
42,2200,1.8571021428215317e-05,1.2825078556488734e-05,1.696713297860697e-05
43,2300,1.8130114767700434e-05,1.2778785276168492e-05,1.6953865269897506e-05
44,2400,1.7792937796912156e-05,1.2741011232719757e-05,1.6945708921412006e-05
45,2500,1.753622927935794e-05,1.2710281225736253e-05,1.6940979548962787e-05
46,2600,1.733707176754251e-05,1.2682990927714854e-05,1.693794911261648e-05
47,2700,1.7185193428304046e-05,1.2658289051614702e-05,1.6935560779529624e-05
48,2800,1.7066500731743872e-05,1.2635333405341953e-05,1.6934438463067636e-05
49,2900,1.6975365724647418e-05,1.261427860299591e-05,1.6932750440901145e-05
50,3000,1.6903859432204627e-05,1.2594401596288662e-05,1.6932017388171516e-05


==> data/grw_reg_00_diff.csv <==
id,epochs,iw,gdro
0,0,0.00955651793628931,0.00955651793628931
1,1,0.01726614497601986,0.016461152583360672
2,2,0.023501021787524223,0.02182690054178238
3,3,0.028564779087901115,0.026515625417232513
4,4,0.03270387277007103,0.03108549490571022
5,5,0.0361170656979084,0.03580346703529358
6,6,0.038963451981544495,0.04069780558347702
7,7,0.04136918857693672,0.0456412099301815
8,8,0.0434333011507988,0.05044187232851982
9,9,0.04523260146379471,0.05491314455866814
10,10,0.04682588949799538,0.05890936776995659
11,11,0.04825754463672638,0.062335312366485596
12,12,0.049560535699129105,0.06514254957437515
13,13,0.0507589615881443,0.06732243299484253
14,14,0.051870085299015045,0.06889960914850235
15,15,0.05290604755282402,0.06992651522159576
16,16,0.05387520045042038,0.07047739624977112
17,17,0.054783158004283905,0.0706409141421318
18,18,0.05563360080122948,0.07051138579845428
19,19,0.056428905576467514,0.07017985731363297
20,20,0.05717059224843979,0.06972675770521164
21,100,0.03565220534801483,0.035176850855350494
22,200,0.012892164289951324,0.01071204338222742
23,300,0.009910899214446545,0.0051733022555708885
24,400,0.009469850920140743,0.0034983232617378235
25,500,0.008773162961006165,0.0025692421477288008
26,600,0.007794257719069719,0.001902869320474565
27,700,0.006715275812894106,0.001404298353008926
28,800,0.005663508083671331,0.0010316964471712708
29,900,0.004705750849097967,0.0007550389273092151
30,1000,0.00386890210211277,0.0005508362664841115
31,1100,0.0031569134443998337,0.0004008281684946269
32,1200,0.0025619410444051027,0.00029104980058036745
33,1300,0.0020708972588181496,0.0002109809429384768
34,1400,0.0016691642813384533,0.00015270529547706246
35,1500,0.0013425786746665835,0.00011037520016543567
36,1600,0.0010782525641843677,7.968261343194172e-05
37,1700,0.0008650287636555731,5.7460438256384805e-05
38,1800,0.0006934587727300823,4.141869067098014e-05
39,1900,0.0005555818788707256,2.9822160286130384e-05
40,2000,0.0004449663683772087,2.1493084204848856e-05
41,2100,0.0003563172067515552,1.5487559721805155e-05
42,2200,0.00028520950581878424,1.1113796063000336e-05
43,2300,0.00022830093803349882,8.073609933489934e-06
44,2400,0.00018266981351189315,5.909919309488032e-06
45,2500,0.00014604140596929938,4.272441401553806e-06
46,2600,0.00011671747051877901,3.219920017727418e-06
47,2700,9.319007222075015e-05,2.515369260436273e-06
48,2800,7.437232125084847e-05,2.092965814881609e-06
49,2900,5.931770283496007e-05,1.795339812815655e-06
50,3000,4.7295394324464723e-05,1.6619927691863268e-06


==> data/grw_reg_00_train.csv <==
id,epochs,iw,gdro,erm
0,0,0.8623912334442139,0.8623912334442139,0.7562589049339294
1,1,0.7605735659599304,0.7519352436065674,0.5983094573020935
2,2,0.6729085445404053,0.6565647721290588,0.48670026659965515
3,3,0.5971673130989075,0.5788913369178772,0.40723204612731934
4,4,0.5315064191818237,0.5182130336761475,0.3500765264034271
5,5,0.47439703345298767,0.4720495939254761,0.30843061208724976
6,6,0.4245670735836029,0.43731921911239624,0.2775842547416687
7,7,0.3809548020362854,0.41100192070007324,0.25427600741386414
8,8,0.34267133474349976,0.3904324471950531,0.23624682426452637
9,9,0.3089700937271118,0.37338584661483765,0.22193162143230438
10,10,0.279221773147583,0.3580731749534607,0.21024511754512787
11,11,0.2528945505619049,0.3431122303009033,0.20043449103832245
12,12,0.2295372188091278,0.3275033235549927,0.19197693467140198
13,13,0.2087658941745758,0.3106180429458618,0.18450888991355896
14,14,0.19025270640850067,0.29219263792037964,0.17777693271636963
15,15,0.17371714115142822,0.2723061740398407,0.17160412669181824
16,16,0.15891802310943604,0.2513280212879181,0.16586627066135406
17,17,0.14564752578735352,0.22982680797576904,0.1604759395122528
18,18,0.13372603058815002,0.2084549069404602,0.15537111461162567
19,19,0.12299790978431702,0.18783366680145264,0.15050731599330902
20,20,0.113327756524086,0.16846677660942078,0.1458524614572525
21,100,0.007639706134796143,0.007397444453090429,0.01572597213089466
22,200,0.003292623907327652,0.00263107568025589,0.0025996090844273567
23,300,0.001823886064812541,0.0011529631447046995,0.0009083488839678466
24,400,0.0010573705658316612,0.0005155414692126215,0.0003695657942444086
25,500,0.000623241183348,0.00023253061226569116,0.00015413346409332007
26,600,0.0003708157455548644,0.00010571429447736591,6.498116999864578e-05
27,700,0.00022208946757018566,4.846293813898228e-05,2.766340912785381e-05
28,800,0.00013373649562709033,2.240913818241097e-05,1.1893160262843594e-05
29,900,8.092442294582725e-05,1.045005046762526e-05,5.164290541870287e-06
30,1000,4.9191170546691865e-05,4.912743861495983e-06,2.2644335331278853e-06
31,1100,3.0032257200218737e-05,2.3270097244676435e-06,1.0024488119597663e-06
32,1200,1.84113705472555e-05,1.1097240530943964e-06,4.4785065256292e-07
33,1300,1.1332038411637768e-05,5.324826588548603e-07,2.0177139958832413e-07
34,1400,7.001541234785691e-06,2.5693870497889293e-07,9.15907207854616e-08
35,1500,4.340782197687076e-06,1.2453855902094801e-07,4.1880365841961975e-08
36,1600,2.7003275135939475e-06,6.062975188569908e-08,1.92837141810287e-08
37,1700,1.6849326129886322e-06,2.9601835649373243e-08,8.91605722586064e-09
38,1800,1.0544425776970456e-06,1.450663589253054e-08,4.147458376735358e-09
39,1900,6.61546835090121e-07,7.1239369958675525e-09,1.938100790965791e-09
40,2000,4.160682465226273e-07,3.5054348312968386e-09,9.086829066973223e-10
41,2100,2.6228184424326173e-07,1.7284669251438345e-09,4.2530956534392317e-10
42,2200,1.6560616700189712e-07,8.535969153733447e-10,2.0309265380547004e-10
43,2300,1.0479666201490545e-07,4.225674810065527e-10,9.683750329392282e-11
44,2400,6.640822647341338e-08,2.101655238728739e-10,4.716760315659485e-11
45,2500,4.2140470668527996e-08,1.0519111970364037e-10,2.4987420119138015e-11
46,2600,2.6766967309299616e-08,5.4179476877136423e-11,1.3915979479861562e-11
47,2700,1.7033602972560402e-08,2.981674282476199e-11,9.227582239978993e-12
48,2800,1.0836830988125712e-08,1.713947560266771e-11,6.255736813981505e-12
49,2900,6.91916390849201e-09,1.0943542946839635e-11,4.936495656693296e-12
50,3000,4.4041437163855335e-09,7.813602195816394e-12,3.8896295039003714e-12


==> data/grw_reg_10_diff.csv <==
id,epochs,iw,gdro
0,0,0.00955651793628931,0.00955651793628931
1,1,0.017170654609799385,0.016365667805075645
2,2,0.023252198472619057,0.021585581824183464
3,3,0.02813054248690605,0.02609916776418686
4,4,0.032069019973278046,0.030471747741103172
5,5,0.03527679294347763,0.0349721722304821
6,6,0.037918709218502045,0.039630696177482605
7,7,0.04012354463338852,0.04432377591729164
8,8,0.04199093580245972,0.048864126205444336
9,9,0.043597135692834854,0.05306881666183472
10,10,0.0449998676776886,0.05679425969719887
11,11,0.046242304146289825,0.05994562804698944
12,12,0.04735635966062546,0.06247376650571823
13,13,0.04836537316441536,0.06436894088983536
14,14,0.04928622767329216,0.0656554326415062
15,15,0.05013103410601616,0.06638675928115845
16,16,0.05090842396020889,0.06664029508829117
17,17,0.051624588668346405,0.06650973111391068
18,18,0.05228397622704506,0.06609558314085007
19,19,0.05288988724350929,0.06549534946680069
20,20,0.053444843739271164,0.06479524075984955
21,100,0.04302840679883957,0.04476325586438179
22,200,0.03679283708333969,0.0386996865272522
23,300,0.03623206168413162,0.03820542246103287
24,400,0.03617407754063606,0.03816048055887222
25,500,0.03616579622030258,0.0381552018225193
26,600,0.03616419434547424,0.03815435245633125
27,700,0.03616383299231529,0.03815420717000961
28,800,0.036163777112960815,0.03815416246652603
29,900,0.03616376593708992,0.03815416619181633
30,1000,0.03616376593708992,0.03815416991710663
31,1100,0.03616376593708992,0.03815416619181633
32,1200,0.03616376221179962,0.03815416619181633
33,1300,0.03616376221179962,0.03815416619181633
34,1400,0.03616376221179962,0.03815416619181633
35,1500,0.03616376221179962,0.03815416619181633
36,1600,0.03616376221179962,0.03815416619181633
37,1700,0.03616376221179962,0.03815416619181633
38,1800,0.03616376221179962,0.03815416619181633
39,1900,0.03616376221179962,0.03815416619181633
40,2000,0.03616376221179962,0.03815416619181633
41,2100,0.03616376221179962,0.03815416619181633
42,2200,0.03616376221179962,0.03815416619181633
43,2300,0.03616376221179962,0.03815416619181633
44,2400,0.03616376221179962,0.03815416619181633
45,2500,0.03616376221179962,0.03815416619181633
46,2600,0.03616376221179962,0.03815416619181633
47,2700,0.03616376221179962,0.03815416619181633
48,2800,0.03616376221179962,0.03815416619181633
49,2900,0.03616376221179962,0.03815416619181633
50,3000,0.03616376221179962,0.03815416619181633


==> data/grw_reg_10_train.csv <==
id,epochs,iw,gdro,erm
0,0,0.8623912334442139,0.8623912334442139,0.7562589049339294
1,1,0.76164311170578,0.7529970407485962,0.600028932094574
2,2,0.6757404208183289,0.6594239473342896,0.49056491255760193
3,3,0.602182149887085,0.5839611887931824,0.4130694270133972
4,4,0.5389305353164673,0.5256906747817993,0.3574923276901245
5,5,0.4843190908432007,0.48202988505363464,0.3169998824596405
6,6,0.43698012828826904,0.44986391067504883,0.2869378328323364
7,7,0.39578700065612793,0.4261576533317566,0.2641308605670929
8,8,0.3598082959651947,0.40821778774261475,0.24640744924545288
9,9,0.3282708525657654,0.3937685191631317,0.23227837681770325
10,10,0.30053070187568665,0.38095158338546753,0.22071892023086548
11,11,0.27604934573173523,0.3683054447174072,0.21102109551429749
12,12,0.2543748617172241,0.3547537922859192,0.20269303023815155
13,13,0.23512643575668335,0.3396066427230835,0.19539116322994232
14,14,0.21798217296600342,0.32256650924682617,0.1888735592365265
15,15,0.20266902446746826,0.30371588468551636,0.1829683631658554
16,16,0.18895426392555237,0.28346526622772217,0.17755237221717834
17,17,0.17663919925689697,0.2624533772468567,0.1725359559059143
18,18,0.1655535101890564,0.2414146065711975,0.1678532212972641
19,19,0.1555505394935608,0.22104708850383759,0.16345486044883728
20,20,0.14650395512580872,0.20191405713558197,0.15930333733558655
21,100,0.03687245026230812,0.03948125243186951,0.05852165445685387
22,200,0.034226663410663605,0.03736714646220207,0.04880165681242943
23,300,0.03394985944032669,0.03719167038798332,0.04796835035085678
24,400,0.0338946133852005,0.03716012090444565,0.04787098988890648
25,500,0.033881254494190216,0.03715286776423454,0.047855403274297714
26,600,0.033877767622470856,0.03715097904205322,0.04785227030515671
27,700,0.033876918256282806,0.03715057671070099,0.04785168915987015
28,800,0.03387673199176788,0.03715045750141144,0.04785161837935448
29,900,0.0338766984641552,0.03715044632554054,0.047851599752902985
30,1000,0.033876679837703705,0.03715044632554054,0.04785158485174179
31,1100,0.033876679837703705,0.03715044632554054,0.04785158485174179
32,1200,0.033876679837703705,0.03715044632554054,0.04785158485174179
33,1300,0.033876679837703705,0.03715044632554054,0.04785158485174179
34,1400,0.033876679837703705,0.03715044632554054,0.04785158485174179
35,1500,0.033876679837703705,0.03715044632554054,0.04785158485174179
36,1600,0.033876679837703705,0.03715044632554054,0.04785158485174179
37,1700,0.033876679837703705,0.03715044632554054,0.04785158485174179
38,1800,0.033876679837703705,0.03715044632554054,0.04785158485174179
39,1900,0.033876679837703705,0.03715044632554054,0.04785158485174179
40,2000,0.033876679837703705,0.03715044632554054,0.04785158485174179
41,2100,0.033876679837703705,0.03715044632554054,0.04785158485174179
42,2200,0.033876679837703705,0.03715044632554054,0.04785158485174179
43,2300,0.033876679837703705,0.03715044632554054,0.04785158485174179
44,2400,0.033876679837703705,0.03715044632554054,0.04785158485174179
45,2500,0.033876679837703705,0.03715044632554054,0.04785158485174179
46,2600,0.033876679837703705,0.03715044632554054,0.04785158485174179
47,2700,0.033876679837703705,0.03715044632554054,0.04785158485174179
48,2800,0.033876679837703705,0.03715044632554054,0.04785158485174179
49,2900,0.033876679837703705,0.03715044632554054,0.04785158485174179
50,3000,0.033876679837703705,0.03715044632554054,0.04785158485174179


==> data/kings-county.csv <==
type,tau,mse
1,1.9676103247922254,0.26994726969490795
1,1.9977141510678034,0.293281033350887
1,1.995669810763151,0.2861760326719193
1,1.9940715272659633,0.332062902838854
1,1.9891275224035312,0.3634957319359763
1,1.988971459735436,0.3997788309659016
1,1.984679450692841,0.3791766986211963
1,1.9818931474975623,0.3819174511092082
1,1.9787193357507074,0.3746622441993992
1,1.9727947753913868,0.3531895838474698
1,1.9732948740743268,0.3246488424437964
1,1.9761053094961023,0.32236672344828554
1,1.9767745687733822,0.3189933566276852
1,1.9771299765129198,0.31522996008775084
1,1.9778867493496202,0.3250731374956914
1,1.9800802839780707,0.3256430491101365
1,1.9819143346383503,0.3359973281558665
1,1.9859097257623912,0.33703659189988033
1,1.9900628195607022,0.3444003958646891
1,1.9930879291723553,0.34785201155812584
1,1.9940946343741255,0.3634519597869214
1,1.9945225507574025,0.36437768532697146
1,1.994557534669902,0.3608442682553136
1,1.9947125645176187,0.3590671963594065
1,1.9946789667773932,0.35590684658696603
1,1.994793963519226,0.35858501281548555
1,1.9950663467620084,0.3577079310755447
1,1.9953778241591809,0.3622949257231494
1,1.995914282629744,0.3655189392669742
1,1.9964900306851783,0.3685033081752531
1,1.9967104294796858,0.37543296133475207
1,1.9967718683852747,0.37677375107188726
1,1.9970126814739266,0.3823327288807381
1,1.9970678683804717,0.39060325241263727
1,1.9972414759961685,0.45282190814632395
2,2.000000000001,0.4371443175430022
2,1.9999999403963553,0.35168818741205776
2,1.9999999403963553,0.3310930637939498
2,2.000000000001,0.33411729964861153
2,1.9615203287615561,0.3166392208763919
2,1.9007592958965283,0.29658481137735027
2,1.8508981771242934,0.3022445005534056
2,1.8130743309717976,0.2892286683589878
2,1.783837628527061,0.2809356535351745
2,1.7594282494408033,0.2752387624777639
2,1.7399759909665464,0.2726955736331946
2,1.7239404044836253,0.2682196782665382
2,1.7045959975041514,0.2632898986755355
2,1.6884309271185958,0.26448035438835293
2,1.6793988742384036,0.25865960391115916
2,1.6717750920295331,0.25801036862862203
2,1.6622191458370292,0.2576748412857277
2,1.6551820493031115,0.2592491580056868
2,1.6508011992293323,0.25952304874806265
2,1.6472154795936615,0.25982794205262316
2,1.641625692935494,0.2594982242211518
2,1.637128907850499,0.2610163532276305
2,1.6341383440118324,0.261754652854826
2,1.6313302021815252,0.2617442369342217
2,1.6276688630045788,0.2612164328392312
2,1.6247100856111156,0.26041958518186115
2,1.6222351760481781,0.25983027650002816
2,1.618471389411321,0.2567626609180895
2,1.615651528197056,0.25928097253682564
2,1.6136334479335013,0.25853637176424343
2,1.611348764454255,0.2599287984937501
2,1.6092722148969045,0.2627502079544382
2,1.607389022237595,0.2656023949393934
2,1.6063028983853131,0.27132857468856714
2,1.6055718666035335,0.30466479321968576
3,1.970137938623661,0.2781685591484535
3,1.9917725854994992,0.2908164899739642
3,1.9720413650650028,0.3422008166584859
3,1.9636782811743398,0.3370902923581127
3,1.9793823670764048,0.3181700485646742
3,1.9746366863524532,0.3208729400599819
3,1.9679045836939844,0.330744559683163
3,1.963080700835824,0.32219489132096335
3,1.9541693714568704,0.30081439278541494
3,1.9507518404519522,0.29179496271827643
3,1.9453608173231753,0.2956287151693298
3,1.9416895869091464,0.2992568180810712
3,1.9394981177507022,0.29623841515984795
3,1.9457074503500376,0.2967513029470327
3,1.9490127541917481,0.2948016443274731
3,1.9532018770409847,0.29694517410662113
3,1.949786931957355,0.29400185986836946
3,1.9532223604770154,0.2987676592614822
3,1.9545283258397432,0.30142674797307206
3,1.9575848378065022,0.30796817622528294
3,1.962501356880939,0.3205735220776372
3,1.9692104340267056,0.32866691193435593
3,1.9770316104989756,0.32870175438165783
3,1.9825809091751803,0.33474713442541854
3,1.9839052209731076,0.3348965542669736
3,1.9846004457722244,0.33569569511953945
3,1.9857698264403767,0.33899567198026287
3,1.9861723003325302,0.3406905068607164
3,1.985769249558259,0.34268559786512454
3,1.9859157176972222,0.34139556263878185
3,1.985765634525083,0.3485882783159762
3,1.985900959781488,0.34995900509251093
3,1.9864899179779625,0.3510114564590069
3,1.987653103908445,0.3532773324075847
3,1.9892871239399097,0.3559204343117273
4,2.000000000001,0.27017382315245464
4,1.9331253728010565,0.26135246822269226
4,1.8574168318021345,0.26091779838752727
4,1.804422362168241,0.2575135303841347
4,1.7417587984426055,0.2541165121518166
4,1.707387802688315,0.25057920029863673
4,1.6842002795777653,0.24845169275813703
4,1.6678396601297119,0.24746730096367306
4,1.657057102732771,0.24704586522310015
4,1.648519553422098,0.2468785932219519
4,1.6428955135738317,0.24575962310306385
4,1.6388705440118574,0.24534314953543104
4,1.6326191795311893,0.24506204594016037
4,1.6299598419581778,0.24380380042333802
4,1.6273685090443846,0.24343516764686207
4,1.626678121842217,0.2426066295275915
4,1.6269540507161477,0.24307472812148148
4,1.6264429091148824,0.24197112887714392
4,1.625171255263746,0.2416885805988013
4,1.624446210862937,0.24250274477739237
4,1.6240950888381689,0.2428609425615856
4,1.6229141527529705,0.24406401666692573
4,1.622776095522359,0.24389416381783147
4,1.622920783253414,0.2441234113903073
4,1.623692988357259,0.2435847697664525
4,1.6250294499243905,0.24325133153021164
4,1.6261648744913335,0.24301154983527332
4,1.6293129853462853,0.24252525505650577
4,1.630467093756134,0.241860225045758
4,1.6314500222596087,0.24191744495301587
4,1.6324428112289568,0.24245598274213367
4,1.6341257262085123,0.24235905784456158
4,1.6362363811012848,0.24360628588326283
4,1.6379154348058502,0.24615663556971112
4,1.6389091593290335,0.2655479944992119

==> data/linear_logistic.csv <==
diw,dgdro,nerm,lerm,liw,lgdro
0.10014526546001434,0.11831394582986832,1.209715723991394,0.004917225334793329,0.004274814855307341,0.004851940553635359
0.08813218772411346,0.10462706536054611,1.3454312086105347,0.0024352334439754486,0.002129779662936926,0.0024164998903870583
0.08239970356225967,0.0980641171336174,1.4260965585708618,0.0016178665682673454,0.0014183756429702044,0.0016094427555799484
0.07877547293901443,0.09390421211719513,1.4838061332702637,0.0012113420525565743,0.0010633724741637707,0.0012067861389368773
0.076180599629879,0.09091624617576599,1.528817892074585,0.0009681708179414272,0.0008505854057148099,0.0009654181776568294
0.07418423146009445,0.08861076831817627,1.5657448768615723,0.0008063092827796936,0.0007087999838404357,0.000804548617452383
0.07257872074842453,0.0867510437965393,1.5970615148544312,0.0006908625364303589,0.0006075650453567505,0.000689654320012778
0.07124190032482147,0.08520013839006424,1.6242709159851074,0.0006043113535270095,0.0005316496244631708,0.0006034469697624445
0.07010345160961151,0.08387715369462967,1.6483159065246582,0.0005370696890167892,0.0004726629704236984,0.0005364669486880302
0.0691145658493042,0.08272780478000641,1.6698623895645142,0.00048333214363083243,0.000425426522269845,0.0004829220415558666
0.06824608147144318,0.08171535283327103,1.689388394355774,0.000439352763351053,0.00038678525015711784,0.0004390428657643497
0.067466139793396,0.08080768585205078,1.7072415351867676,0.00040269302553497255,0.00035457604099065065,0.0004025079251732677
0.06677127629518509,0.07999692112207413,1.7236924171447754,0.0003717273357324302,0.0003273499896749854,0.0003715708735398948
0.06613408774137497,0.07925423979759216,1.7389508485794067,0.0003451466327533126,0.00030395586509257555,0.00034504098584875464
0.06555603444576263,0.07857959717512131,1.7531418800354004,0.00032215760438703,0.00028373856912367046,0.000322084641084075
0.06501953303813934,0.07795264571905136,1.7664307355880737,0.000302066036965698,0.0002660827594809234,0.00030202706693671644
0.06453590840101242,0.07738762348890305,1.778954029083252,0.00028427658253349364,0.000250412558671087,0.0002842328976839781
0.06407072395086288,0.07684406638145447,1.79075288772583,0.00026849185815081,0.00023652956588193774,0.0002684839128050953
0.0636432096362114,0.07634331285953522,1.8019064664840698,0.00025437440490350127,0.00022409623488783836,0.000254382990533486
0.06323909014463425,0.07587343454360962,1.8125615119934082,0.0002416067145531997,0.00021281465888023376,0.00024163234047591686
0.06287281215190887,0.07545287907123566,1.8225946426391602,0.00023016909835860133,0.0002028438466368243,0.00023029161093290895
0.06251104921102524,0.07502714544534683,1.8322290182113647,0.00021974393166601658,0.00019362765306141227,0.00021980474411975592
0.06217005103826523,0.07462231814861298,1.8414798974990845,0.00021013265359215438,0.00018514627299737185,0.0002101320424117148
0.06184916943311691,0.07424581795930862,1.8503137826919556,0.00020139494154136628,0.00017745931108947843,0.0002013927442021668
0.06155441328883171,0.0739017203450203,1.8587613105773926,0.00019335217075422406,0.00017042776744347066,0.00019348754722159356
0.06128630042076111,0.07358687371015549,1.8668572902679443,0.00018596455629449338,0.00016391258395742625,0.00018607883248478174
0.06101882830262184,0.07327162474393845,1.874733328819275,0.00017905344429891557,0.00015783435082994401,0.00017914676573127508
0.06073440983891487,0.07293982803821564,1.8823199272155762,0.0001726387272356078,0.0001521533413324505,0.00017271118122152984
0.06046067923307419,0.07262241095304489,1.889647126197815,0.00016666081501170993,0.00014688941882923245,0.00016671253251843154
0.060217972844839096,0.07233622670173645,1.8965932130813599,0.00016119923384394497,0.00014208233915269375,0.00016126999980770051
0.0599985234439373,0.07207667082548141,1.9033398628234863,0.00015605532098561525,0.00013753345410805196,0.0001561055105412379
0.059784576296806335,0.07182484865188599,1.9099723100662231,0.0001511695299996063,0.0001332427782472223,0.0001512190792709589
0.059571024030447006,0.0715721845626831,1.9164341688156128,0.00014654190454166383,0.00012915072147734463,0.00014661070599686354
0.05936289578676224,0.07132578641176224,1.922737717628479,0.00014221214223653078,0.00012533675180748105,0.00014226054190658033
0.059162870049476624,0.07109437137842178,1.9288121461868286,0.00013810080417897552,0.00012172138667665422,0.0001380890898872167
0.05897779017686844,0.07088440656661987,1.9347025156021118,0.00013424763164948672,0.00011830466974060982,0.00013429505634121597
0.05880206078290939,0.07068096846342087,1.940412163734436,0.00013063277583569288,0.00011512629862409085,0.0001306797785218805
0.05862617492675781,0.07047698646783829,1.9459192752838135,0.0001272363733733073,0.00011218628787901253,0.00012738229997921735
0.058436840772628784,0.07026085257530212,1.951223611831665,0.00012403857544995844,0.0001094051986001432,0.00012422386498656124
0.05825556442141533,0.07005786150693893,1.9564355611801147,0.00012097975559299812,0.00010674328950699419,0.00012118459562771022
0.05807708203792572,0.06985612958669662,1.9616109132766724,0.00011802024528151378,0.0001041012437781319,0.00011820491636171937
0.05790923163294792,0.06966398656368256,1.9666855335235596,0.00011519975669216365,0.00010159823432331905,0.00011538414401002228
0.05775563418865204,0.06948596984148026,1.9715654850006104,0.0001125579874496907,9.921440505422652e-05,0.00011266267392784357
0.057612836360931396,0.06931642442941666,1.9763444662094116,0.00011001552775269374,9.692989260656759e-05,0.00011008025467162952
0.05747442692518234,0.06914698332548141,1.981043815612793,0.00010755252151284367,9.476456034462899e-05,0.00010759715223684907
0.05733746290206909,0.06897977739572525,1.9856607913970947,0.00010522852971917018,9.26786960917525e-05,0.00010521335934754461
0.057201940566301346,0.06881751120090485,1.990201473236084,0.00010298398410668597,9.067228529602289e-05,0.00010292888327967376
0.05706232413649559,0.06865787506103516,1.994679570198059,0.00010077915794681758,8.87055866769515e-05,0.00010072386066894978
0.05691660940647125,0.06849423050880432,1.999086856842041,9.871335350908339e-05,8.685809734743088e-05,9.85982915153727e-05
0.056778132915496826,0.0683390274643898,2.003405809402466,9.666741243563592e-05,8.510991756338626e-05,9.663163655204698e-05
0.05664921551942825,0.06819024682044983,2.007636070251465,9.474065154790878e-05,8.34014717838727e-05,9.47047010413371e-05
0.056530047208070755,0.06804681569337845,2.0117645263671875,9.28933295654133e-05,8.179234282579273e-05,9.289695299230516e-05
0.05641794949769974,0.06791111826896667,2.0157649517059326,9.112545376410708e-05,8.034213533392176e-05,9.12282703211531e-05
0.056314826011657715,0.06778454035520554,2.0195868015289307,8.949662878876552e-05,7.891179848229513e-05,8.965890447143465e-05
0.056221410632133484,0.06766590476036072,2.0232763290405273,8.792738663032651e-05,7.758078572805971e-05,8.81093874340877e-05
0.056135356426239014,0.06755740940570831,2.0269055366516113,8.639785664854571e-05,7.628949970239773e-05,8.663933840580285e-05
0.0560401976108551,0.06744232773780823,2.030518054962158,8.494778739986941e-05,7.499821367673576e-05,8.5169289377518e-05
0.055941060185432434,0.06732228398323059,2.034106731414795,8.35175669635646e-05,7.37267910153605e-05,8.377869380638003e-05
0.055841006338596344,0.06720232218503952,2.0376334190368652,8.21072026155889e-05,7.253482908708975e-05,8.238809823524207e-05
0.05573408678174019,0.06707677990198135,2.0411226749420166,8.07762990007177e-05,7.134285988286138e-05,8.101736602839082e-05
0.05563248321413994,0.06695733964443207,2.044546127319336,7.944538810988888e-05,7.019063195912167e-05,7.974596519488841e-05
0.05553737282752991,0.06684273481369019,2.0478885173797607,7.817406731192023e-05,6.909799412824214e-05,7.851429108995944e-05
0.05543931573629379,0.06672056019306183,2.05116868019104,7.698219269514084e-05,6.800534902140498e-05,7.726273906882852e-05
0.055333614349365234,0.06658929586410522,2.054391860961914,7.579030352644622e-05,6.697230855934322e-05,7.605092105222866e-05
0.055231813341379166,0.06647027283906937,2.0575578212738037,7.465802627848461e-05,6.591940473299474e-05,7.487882976420224e-05
0.05512601137161255,0.06634151190519333,2.060706377029419,7.356546848313883e-05,6.492609099950641e-05,7.370675302809104e-05
0.05501848831772804,0.06622008234262466,2.0638375282287598,7.247290341183543e-05,6.395264063030481e-05,7.261412247316912e-05
0.05491591617465019,0.0661039799451828,2.0669522285461426,7.140020170481876e-05,6.299905362538993e-05,7.148176518967375e-05
0.05481908470392227,0.06598862260580063,2.070047616958618,7.03473633620888e-05,6.202561053214595e-05,7.040899799903855e-05
0.05472375452518463,0.06587529927492142,2.0731189250946045,6.933425174793229e-05,6.111175753176212e-05,6.939583545317873e-05
0.05462893098592758,0.06576019525527954,2.076167583465576,6.834100349806249e-05,6.01979045313783e-05,6.832306826254353e-05
0.0545370876789093,0.06564699113368988,2.079181671142578,6.734774797223508e-05,5.9303914895281196e-05,6.73098984407261e-05
0.05444394797086716,0.06553447246551514,2.0821692943573,6.641408981522545e-05,5.846951899002306e-05,6.633646262343973e-05
0.05434953048825264,0.06542354077100754,2.0851247310638428,6.548043165821582e-05,5.765500100096688e-05,6.538287561852485e-05
0.05425984039902687,0.06531582772731781,2.088052272796631,6.456664414145052e-05,5.682060873368755e-05,6.446904444601387e-05
0.054179124534130096,0.0652131512761116,2.0909218788146973,6.369256880134344e-05,5.6045813835226e-05,6.355519144563004e-05
0.05410119891166687,0.0651189312338829,2.0937299728393555,6.285823474172503e-05,5.529088593902998e-05,6.270095036597922e-05
0.05402475595474243,0.06503088772296906,2.096510648727417,6.200402276590466e-05,5.45756884093862e-05,6.188642873894423e-05
0.053952425718307495,0.06494828313589096,2.0992627143859863,6.122927879914641e-05,5.38406238774769e-05,6.107190711190924e-05
0.053886882960796356,0.0648735985159874,2.10197114944458,6.041479355189949e-05,5.316516035236418e-05,6.029712312738411e-05
0.05382696911692619,0.06480438262224197,2.1046385765075684,5.969964695395902e-05,5.246983346296474e-05,5.9522335504880175e-05
0.05377199128270149,0.06474568694829941,2.1072583198547363,5.892489571124315e-05,5.1834096666425467e-05,5.878727461094968e-05
0.05371050909161568,0.06467875838279724,2.1098134517669678,5.82296124775894e-05,5.1218230510130525e-05,5.811182199977338e-05
0.0536481998860836,0.06460841745138168,2.112337827682495,5.753432560595684e-05,5.064209835836664e-05,5.743636211263947e-05
0.05358550325036049,0.06454240530729294,2.1148245334625244,5.685889482265338e-05,5.0065962568623945e-05,5.6780772865749896e-05
0.05352461338043213,0.06447373330593109,2.117260456085205,5.618347131530754e-05,4.946996341459453e-05,5.614504334516823e-05
0.05346859619021416,0.06441467255353928,2.1196506023406982,5.55875085410662e-05,4.8933561629382893e-05,5.556891846936196e-05
0.0534069687128067,0.06435396522283554,2.1219544410705566,5.499154212884605e-05,4.843689384870231e-05,5.5032527598086745e-05
0.05335178226232529,0.06429289281368256,2.1241791248321533,5.439558299258351e-05,4.797995643457398e-05,5.4496129450853914e-05
0.05329669639468193,0.06423158943653107,2.12636399269104,5.383934694691561e-05,4.7503155656158924e-05,5.397959830588661e-05
0.053242914378643036,0.06417069584131241,2.128530263900757,5.330297426553443e-05,4.704621824203059e-05,5.346306716091931e-05
0.053185492753982544,0.06410737335681915,2.1306843757629395,5.2746741857845336e-05,4.658928082790226e-05,5.292667628964409e-05
0.05313302204012871,0.06404782086610794,2.132822036743164,5.221036553848535e-05,4.61124800494872e-05,5.246973887551576e-05
0.053081680089235306,0.06399144977331161,2.1349406242370605,5.1693859859369695e-05,4.5695276639889926e-05,5.193334800424054e-05
0.053028546273708344,0.06393153220415115,2.1370580196380615,5.1177350542275235e-05,4.5218472223496065e-05,5.145654358784668e-05
0.052975572645664215,0.06387119740247726,2.1391708850860596,5.068071186542511e-05,4.480126517591998e-05,5.094001244287938e-05
0.05292182043194771,0.06381064653396606,2.1412768363952637,5.018406591261737e-05,4.438406540430151e-05,5.0443348300177604e-05
0.05287155136466026,0.06375338137149811,2.143348217010498,4.968742359778844e-05,4.398672535899095e-05,4.9986418162006885e-05
0.05282322317361832,0.06369787454605103,2.1453933715820312,4.921064100926742e-05,4.3529791582841426e-05,4.9509613745613024e-05
0.05277278646826744,0.06364025175571442,2.14742374420166,4.873386205872521e-05,4.31523185397964e-05,4.9052683607442304e-05
0.05272471904754639,0.06358441710472107,2.1494336128234863,4.8257083108182997e-05,4.269537748768926e-05,4.857588646700606e-05
0.05267968401312828,0.06353233009576797,2.1514227390289307,4.7839897888479754e-05,4.235764208715409e-05,4.8138812417164445e-05
0.05263666808605194,0.06348233669996262,2.1533923149108887,4.7382978664245456e-05,4.1960302041843534e-05,4.7701745643280447e-05
0.05259157717227936,0.06343050301074982,2.155348777770996,4.6965793444542214e-05,4.158283263677731e-05,4.726467886939645e-05
0.05254800245165825,0.06338126957416534,2.157296895980835,4.6508877858286723e-05,4.1185492591466755e-05,4.684747545979917e-05
0.052507225424051285,0.06333466619253159,2.1592440605163574,4.61115560028702e-05,4.0788145270198584e-05,4.639054532162845e-05
0.052465151995420456,0.06328573822975159,2.1611807346343994,4.569436714518815e-05,4.0430546505376697e-05,4.5993205276317894e-05
0.05243203788995743,0.06324557214975357,2.163090229034424,4.527718556346372e-05,4.0072940464597195e-05,4.557600914267823e-05
0.05239973962306976,0.06320697069168091,2.164999008178711,4.485999670578167e-05,3.973520142608322e-05,4.519853973761201e-05
0.052366938441991806,0.06316663324832916,2.1669015884399414,4.446267121238634e-05,3.933785774279386e-05,4.4761469325749204e-05
0.052335307002067566,0.06312724202871323,2.168797016143799,4.4085216359235346e-05,3.900012234225869e-05,4.436412928043865e-05
0.05230429768562317,0.06309015303850174,2.1706833839416504,4.368789086584002e-05,3.864251630147919e-05,4.39667928731069e-05
0.05227186903357506,0.06305296719074249,2.1725656986236572,4.331043965066783e-05,3.830477362498641e-05,4.356945282779634e-05
0.05224260687828064,0.06301850825548172,2.1744396686553955,4.2932977521559224e-05,3.7986901588737965e-05,4.321185406297445e-05
0.05221311002969742,0.06298335641622543,2.176311492919922,4.255552630638704e-05,3.7649158912245184e-05,4.2794650653377175e-05
0.05218132957816124,0.06294519454240799,2.178177833557129,4.2158193537034094e-05,3.729155287146568e-05,4.24569116148632e-05
0.05215323343873024,0.06291554123163223,2.1800336837768555,4.1820472688414156e-05,3.697368083521724e-05,4.207943857181817e-05
0.0521262027323246,0.0628863200545311,2.181889295578003,4.1462881199549884e-05,3.665580879896879e-05,4.170196916675195e-05
0.05209680274128914,0.06285043060779572,2.1837377548217773,4.1085419070441276e-05,3.633793312474154e-05,4.132449976168573e-05
0.05206609517335892,0.0628136470913887,2.1855807304382324,4.0747690945863724e-05,3.6020061088493094e-05,4.0986760723171756e-05
0.052037809044122696,0.06278100609779358,2.1874120235443115,4.039009945699945e-05,3.57419194187969e-05,4.064902168465778e-05
0.0520114041864872,0.06274939328432083,2.189239501953125,4.003250433015637e-05,3.5404176742304116e-05,4.027155227959156e-05
0.05198550969362259,0.06271832436323166,2.1910641193389893,3.9734510210109875e-05,3.51061717083212e-05,3.991394623881206e-05
0.0519593171775341,0.06268371641635895,2.1928727626800537,3.9376915083266795e-05,3.476842903182842e-05,3.957621083827689e-05
0.05193300545215607,0.0626431256532669,2.1946771144866943,3.905905396095477e-05,3.451015436439775e-05,3.9218601159518585e-05
0.05190828815102577,0.06259725987911224,2.196471929550171,3.8721329474356025e-05,3.421214933041483e-05,3.888086575898342e-05
0.05188848450779915,0.06256167590618134,2.1982533931732178,3.842333171633072e-05,3.389427365618758e-05,3.856299372273497e-05
0.05187223106622696,0.0625355988740921,2.2000043392181396,3.808559995377436e-05,3.361613198649138e-05,3.824512168648653e-05
0.051857106387615204,0.06251325458288193,2.201742649078369,3.776773519348353e-05,3.333799395477399e-05,3.7907382647972554e-05
0.05184241756796837,0.06249140575528145,2.2034788131713867,3.746974471141584e-05,3.307971928734332e-05,3.7609377613989636e-05
0.05182759463787079,0.06246909126639366,2.205211877822876,3.715187995112501e-05,3.27817106153816e-05,3.727163857547566e-05
0.05181365832686424,0.06244352087378502,2.2069382667541504,3.689361983560957e-05,3.252343594795093e-05,3.695376290124841e-05
0.0518014058470726,0.0624215230345726,2.208664655685425,3.657575143733993e-05,3.224529791623354e-05,3.663589450297877e-05
0.05179060623049736,0.06239740177989006,2.210387945175171,3.625789031502791e-05,3.198702324880287e-05,3.633788583101705e-05
0.05178171768784523,0.06237306445837021,2.2121050357818604,3.597975955926813e-05,3.1708881579106674e-05,3.605974779929966e-05
0.0517728254199028,0.062352485954761505,2.21382212638855,3.570162516552955e-05,3.145061054965481e-05,3.5741872125072405e-05
0.05176221579313278,0.06233178824186325,2.2155368328094482,3.5383764043217525e-05,3.1192332244245335e-05,3.546373773133382e-05
0.051752619445323944,0.062311455607414246,2.217250347137451,3.516523429425433e-05,3.0934061214793473e-05,3.5145865695085377e-05
0.0517439991235733,0.062291983515024185,2.218963623046875,3.486723289825022e-05,3.0675782909384e-05,3.486772402538918e-05
0.05173708498477936,0.06226762756705284,2.220670700073242,3.456923150224611e-05,3.0437375244218856e-05,3.458958235569298e-05
0.05172829329967499,0.062245361506938934,2.222374439239502,3.431097138673067e-05,3.019896939804312e-05,3.429157368373126e-05
0.05171986669301987,0.06222054362297058,2.2240779399871826,3.403283699299209e-05,2.9940696549601853e-05,3.40333062922582e-05
0.051708828657865524,0.062191907316446304,2.2257776260375977,3.3754702599253505e-05,2.9722154067712836e-05,3.375516826054081e-05
0.051698606461286545,0.062164057046175,2.227478265762329,3.349643884575926e-05,2.9463879400282167e-05,3.3477026590844616e-05
0.05168693885207176,0.0621340312063694,2.229172706604004,3.325804209453054e-05,2.9225475373095833e-05,3.319888492114842e-05
0.05167721211910248,0.06210169196128845,2.2308592796325684,3.296004069852643e-05,2.898706225096248e-05,3.292074688943103e-05
0.05166344717144966,0.06205598637461662,2.2325384616851807,3.27216403093189e-05,2.8728789402521215e-05,3.264260521973483e-05
0.051645319908857346,0.06201077625155449,2.234215259552002,3.2443509553559124e-05,2.8530117560876533e-05,3.238433419028297e-05
0.051618464291095734,0.061965759843587875,2.235888957977295,3.218524216208607e-05,2.829170807672199e-05,3.21260595228523e-05
0.051591239869594574,0.06192139908671379,2.237555980682373,3.192697840859182e-05,2.8093036235077307e-05,3.186778485542163e-05
0.05155899003148079,0.06186988949775696,2.2392282485961914,3.166870737913996e-05,2.783475792966783e-05,3.1609510187990963e-05
0.051520172506570816,0.061813585460186005,2.240905523300171,3.145017763017677e-05,2.763608608802315e-05,3.13512391585391e-05
0.05147920921444893,0.061738234013319016,2.24257755279541,3.119191023870371e-05,2.7397676603868604e-05,3.1092960853129625e-05
0.051431868225336075,0.061655960977077484,2.244248867034912,3.0953509849496186e-05,2.7199004762223922e-05,3.085455682594329e-05
0.05137298256158829,0.061569694429636,2.245911121368408,3.069524245802313e-05,2.698046409932431e-05,3.061615279875696e-05
0.051311783492565155,0.06147908419370651,2.2475500106811523,3.0476707252091728e-05,2.6742054615169764e-05,3.0357876312336884e-05
0.05125752091407776,0.0613921657204628,2.2491800785064697,3.0238308681873605e-05,2.6563247956801206e-05,3.0119470466161147e-05
0.05120651423931122,0.06131996214389801,2.250774621963501,2.9999908292666078e-05,2.634470547491219e-05,2.9861195798730478e-05
0.051154542714357376,0.06124419346451759,2.252330780029297,2.9801241907989606e-05,2.6126164812012576e-05,2.964265877380967e-05
0.05110828951001167,0.06117311120033264,2.253875970840454,2.9562839699792676e-05,2.5967223336920142e-05,2.940425110864453e-05
0.051066864281892776,0.06110966578125954,2.2554142475128174,2.9344304493861273e-05,2.576855149527546e-05,2.9225446269265376e-05
0.051024943590164185,0.061047784984111786,2.2569491863250732,2.9125767468940467e-05,2.5569879653630778e-05,2.898703678511083e-05
0.05098302289843559,0.060987234115600586,2.25848388671875,2.8927104722242802e-05,2.5391069357283413e-05,2.874862911994569e-05
0.050942715257406235,0.06093189865350723,2.2600178718566895,2.8708567697321996e-05,2.51725286943838e-05,2.8569824280566536e-05
0.0508996918797493,0.06087828427553177,2.261552095413208,2.8509901312645525e-05,2.501358903828077e-05,2.8351283617666923e-05
0.050857897847890854,0.060824695974588394,2.2630832195281982,2.8311234927969053e-05,2.481491355865728e-05,2.815261177602224e-05
0.05081596598029137,0.06076732277870178,2.2646074295043945,2.8072827262803912e-05,2.4655975721543655e-05,2.7953938115388155e-05
0.0507710762321949,0.06070655211806297,2.266125440597534,2.789402788039297e-05,2.445730206090957e-05,2.775526445475407e-05
0.050725650042295456,0.060647521167993546,2.2676384449005127,2.7695361495716497e-05,2.4318229407072067e-05,2.7536723791854456e-05
0.050674743950366974,0.06058083474636078,2.2691445350646973,2.7516562113305554e-05,2.4159289750969037e-05,2.7397652957006358e-05
0.050628308206796646,0.06052029877901077,2.2706165313720703,2.7298025088384748e-05,2.398048309260048e-05,2.7159243472851813e-05
0.050582755357027054,0.060450971126556396,2.2720882892608643,2.7099358703708276e-05,2.382154343649745e-05,2.7000305635738187e-05
0.05053455010056496,0.06037042662501335,2.273559808731079,2.6920553864329122e-05,2.366260378039442e-05,2.676189978956245e-05
0.05047694593667984,0.060289494693279266,2.2750236988067627,2.6721883841673844e-05,2.3463926481781527e-05,2.6602958314470015e-05
0.050421036779880524,0.06021026149392128,2.2764647006988525,2.6562949642539024e-05,2.3344720830209553e-05,2.642415347509086e-05
0.05036025121808052,0.060128770768642426,2.2778799533843994,2.638415026012808e-05,2.3146047169575468e-05,2.6205612812191248e-05
0.05029645189642906,0.060046982020139694,2.279279947280884,2.620534723973833e-05,2.3046710339258425e-05,2.6046673156088218e-05
0.050225935876369476,0.05994119122624397,2.28064227104187,2.6006677217083052e-05,2.2848034859634936e-05,2.5867868316709064e-05
0.05013718083500862,0.059835053980350494,2.281975269317627,2.5867608201224357e-05,2.2728831027052365e-05,2.5669192837085575e-05
0.05006054416298866,0.059742242097854614,2.2832393646240234,2.5688805180834606e-05,2.2569889551959932e-05,2.5549990823492408e-05
0.05000743642449379,0.0596749521791935,2.2844343185424805,2.5529865524731576e-05,2.245068571937736e-05,2.5371182346134447e-05
0.0499550923705101,0.05961587280035019,2.2855827808380127,2.5410667149117216e-05,2.233148188679479e-05,2.521224450902082e-05
0.04990335926413536,0.05955765023827553,2.286731481552124,2.5271596314269118e-05,2.2172540411702357e-05,2.505330485291779e-05
0.04985213652253151,0.05949847772717476,2.2878801822662354,2.5112660296144895e-05,2.2073203581385314e-05,2.491423219908029e-05
0.049801625311374664,0.059437159448862076,2.289029598236084,2.4973589461296797e-05,2.1914260287303478e-05,2.4775165002210997e-05
0.04975966736674309,0.059381913393735886,2.290156602859497,2.4814653443172574e-05,2.1775191271444783e-05,2.461622170812916e-05
0.04971770569682121,0.059325311332941055,2.291276216506958,2.4715318431844935e-05,2.1695719624403864e-05,2.4457283871015534e-05
0.04968062415719032,0.05927186459302902,2.292387008666992,2.4596116418251768e-05,2.1536779968300834e-05,2.4318213036167435e-05
0.04964897781610489,0.05922042205929756,2.2934911251068115,2.4417311578872614e-05,2.143744313798379e-05,2.4139404558809474e-05
0.049619127064943314,0.059167563915252686,2.294595241546631,2.4317978386534378e-05,2.1278499843901955e-05,2.4020202545216307e-05
0.049591064453125,0.05911693722009659,2.29569935798645,2.4198772734962404e-05,2.1179163013584912e-05,2.3861261070123874e-05
0.04955765977501869,0.05906616896390915,2.296800136566162,2.4059705538093112e-05,2.1079824364278466e-05,2.372218841628637e-05
0.04952184110879898,0.05901743099093437,2.297901153564453,2.3900767700979486e-05,2.094075534841977e-05,2.358311576244887e-05
0.049486663192510605,0.058964092284440994,2.2990026473999023,2.3801430870662443e-05,2.0841416699113324e-05,2.344404492760077e-05
0.04945371299982071,0.05891389772295952,2.3001043796539307,2.3682228857069276e-05,2.0702340407297015e-05,2.330497227376327e-05
0.04942842200398445,0.05887285992503166,2.301194429397583,2.3543158022221178e-05,2.0583136574714445e-05,2.3165903257904574e-05
0.04940607026219368,0.05883416533470154,2.3022677898406982,2.342395600862801e-05,2.0483799744397402e-05,2.3066564608598128e-05
0.04938212409615517,0.05879379063844681,2.3033287525177,2.332462099730037e-05,2.0384461095090955e-05,2.2907624952495098e-05
0.04935833439230919,0.05875349044799805,2.304380416870117,2.3205418983707204e-05,2.026525544351898e-05,2.2788421119912528e-05
0.04933428019285202,0.05871536210179329,2.305429220199585,2.3046479327604175e-05,2.016591861320194e-05,2.266921364935115e-05
0.049313366413116455,0.05868634954094887,2.306478261947632,2.2947144316276535e-05,2.0046712961629964e-05,2.255000981676858e-05
0.04929729923605919,0.05866231024265289,2.3075265884399414,2.2847809304948896e-05,1.992750731005799e-05,2.243080598418601e-05
0.0492863766849041,0.05864197760820389,2.3085625171661377,2.2728605472366326e-05,1.9848037482006475e-05,2.2331467334879562e-05
0.049274664372205734,0.05862122029066086,2.3095760345458984,2.2589534637518227e-05,1.974869883270003e-05,2.219239468104206e-05
0.049257099628448486,0.05859849974513054,2.310570240020752,2.2510066628456116e-05,1.9649360183393583e-05,2.211292667197995e-05
0.0492384135723114,0.05857595428824425,2.311555862426758,2.2410731617128477e-05,1.956989217433147e-05,2.1993721020407975e-05
0.04922272637486458,0.05855456367135048,2.312542200088501,2.2311394786811434e-05,1.9430817701504566e-05,2.1874515368836e-05
0.04920220375061035,0.05853290483355522,2.31352162361145,2.2172323951963335e-05,1.937121487571858e-05,2.1775178538518958e-05
0.04917315021157265,0.05851087346673012,2.314493417739868,2.20729907596251e-05,1.9271876226412132e-05,2.165597106795758e-05
0.04914458096027374,0.05849066376686096,2.315462112426758,2.1993522750562988e-05,1.917253939609509e-05,2.157650305889547e-05
0.04911697283387184,0.05847080424427986,2.316429853439331,2.1874318917980418e-05,1.9112936570309103e-05,2.1497033230843954e-05
0.049091849476099014,0.05845370888710022,2.317394733428955,2.1774982087663375e-05,1.9013597921002656e-05,2.1357958758017048e-05
0.049067284911870956,0.05844128504395485,2.3183600902557373,2.1655778255080804e-05,1.891425927169621e-05,2.1278490748954937e-05
0.0490407831966877,0.0584261454641819,2.3193142414093018,2.155644142476376e-05,1.8834789443644695e-05,2.1218889742158353e-05
0.04902191832661629,0.05841265246272087,2.3202579021453857,2.145710459444672e-05,1.875531961559318e-05,2.1099680452607572e-05
0.0490013062953949,0.0584009550511837,2.3211796283721924,2.1357771402108483e-05,1.8636112145031802e-05,2.102021244354546e-05
0.04898132011294365,0.058388084173202515,2.322092056274414,2.127830339304637e-05,1.8576509319245815e-05,2.0960611436748877e-05
0.04896121844649315,0.058376047760248184,2.32300066947937,2.117896656272933e-05,1.84970394911943e-05,2.086127278744243e-05
0.04894479736685753,0.05836568772792816,2.323897123336792,2.1099496734677814e-05,1.845730366767384e-05,2.0742067135870457e-05
0.04892995208501816,0.058355774730443954,2.3247931003570557,2.100015990436077e-05,1.83579668373568e-05,2.0682466129073873e-05
0.048912353813648224,0.05833164602518082,2.325671911239624,2.092069189529866e-05,1.827849519031588e-05,2.0602994482032955e-05
0.04889727756381035,0.0583089217543602,2.3265466690063477,2.0821358702960424e-05,1.819902354327496e-05,2.052352465398144e-05
0.048883963376283646,0.05828804522752762,2.3274216651916504,2.0722020053653978e-05,1.8119553715223446e-05,2.0463921828195453e-05
0.04887368902564049,0.05827248468995094,2.328281879425049,2.0622683223336935e-05,1.807981971069239e-05,2.0364583178889006e-05
0.04886358231306076,0.05825939401984215,2.329129934310913,2.0543215214274824e-05,1.7980481061385944e-05,2.0304982172092423e-05
0.04885691776871681,0.05824979767203331,2.3299777507781982,2.0463747205212712e-05,1.7940745237865485e-05,2.0245379346306436e-05
0.048852454870939255,0.058244869112968445,2.3308255672454834,2.03842791961506e-05,1.7881142412079498e-05,2.014604069699999e-05
0.04884699359536171,0.058246124535799026,2.331660032272339,2.030481118708849e-05,1.7781803762773052e-05,2.0066570868948475e-05
0.0488453134894371,0.058253638446331024,2.3324835300445557,2.0205472537782043e-05,1.7761936760507524e-05,2.0046702047693543e-05
0.048854585736989975,0.058274269104003906,2.333282232284546,2.0126004528719932e-05,1.768246693245601e-05,1.9987099221907556e-05
0.04886370152235031,0.058298829942941666,2.334073066711426,2.004653651965782e-05,1.7602997104404494e-05,1.9927498215110973e-05
0.048875391483306885,0.058327384293079376,2.3348588943481445,2.0006802515126765e-05,1.7543392459629104e-05,1.990762939385604e-05
0.04889163002371788,0.05835644528269768,2.335635185241699,1.9927334506064653e-05,1.7503658455098048e-05,1.9828159565804526e-05
0.048911672085523605,0.0583871491253376,2.336402177810669,1.9847866497002542e-05,1.7463920812588185e-05,1.9788423742284067e-05
0.04893061891198158,0.058414116501808167,2.3371422290802,1.9788263671216555e-05,1.74043198057916e-05,1.974868973775301e-05
0.048951342701911926,0.058450836688280106,2.337847948074341,1.9688926840899512e-05,1.736458216328174e-05,1.9689086911967024e-05
0.048968587070703506,0.05848569795489311,2.3385324478149414,1.96094588318374e-05,1.7324848158750683e-05,1.964934926945716e-05
0.048988692462444305,0.058524176478385925,2.339205503463745,1.9569724827306345e-05,1.7245376511709765e-05,1.9589748262660578e-05
0.0490134172141552,0.05857261270284653,2.339869737625122,1.9510122001520358e-05,1.7185773685923778e-05,1.9550014258129522e-05
0.04903900995850563,0.05861998349428177,2.3405251502990723,1.9430652173468843e-05,1.716590668365825e-05,1.949040961335413e-05
0.04906531050801277,0.058668553829193115,2.3411664962768555,1.937105116667226e-05,1.712617086013779e-05,1.9430806787568145e-05
0.04908571392297745,0.05872027203440666,2.3417975902557373,1.9311450159875676e-05,1.7106303857872263e-05,1.9430806787568145e-05
0.049105819314718246,0.058773141354322433,2.34242582321167,1.927171615534462e-05,1.7046701032086276e-05,1.9371203961782157e-05
0.04912762716412544,0.058829355984926224,2.3430542945861816,1.9212115148548037e-05,1.698709820630029e-05,1.9331469957251102e-05
0.049150481820106506,0.058886509388685226,2.343682050704956,1.9152510503772646e-05,1.696723120403476e-05,1.9331469957251102e-05
0.049176041036844254,0.0589468777179718,2.344306468963623,1.907304067572113e-05,1.690762655925937e-05,1.9291734133730642e-05
0.04920293390750885,0.05900716781616211,2.3449206352233887,1.9013439668924548e-05,1.682815491221845e-05,1.9291734133730642e-05
0.04922889173030853,0.05906420946121216,2.3455147743225098,1.8973705664393492e-05,1.682815491221845e-05,1.9232131307944655e-05
0.04925476759672165,0.05912531912326813,2.3461060523986816,1.891410465759691e-05,1.6788419088697992e-05,1.9232131307944655e-05
0.049286168068647385,0.05918588489294052,2.346681594848633,1.8854503650800325e-05,1.6748685084166937e-05,1.9192395484424196e-05
0.049313053488731384,0.05924306437373161,2.3472421169281006,1.8814767827279866e-05,1.6708949260646477e-05,1.9152659660903737e-05
0.04932985454797745,0.05929748713970184,2.3477907180786133,1.877503382274881e-05,1.6708949260646477e-05,1.913279265863821e-05
0.049350298941135406,0.059353843331336975,2.3483195304870605,1.8715432815952227e-05,1.666921525611542e-05,1.9073191651841626e-05
0.049371372908353806,0.059416379779577255,2.348846673965454,1.86955658136867e-05,1.664934643486049e-05,1.9053322830586694e-05
0.049389295279979706,0.05946696177124977,2.349363088607788,1.8655833628145047e-05,1.660961061134003e-05,1.9013587007066235e-05
0.049404844641685486,0.05951854959130287,2.3498709201812744,1.857636380009353e-05,1.6569876606808975e-05,1.8993718185811304e-05
0.04942578449845314,0.05957365408539772,2.3503754138946533,1.8556496797828004e-05,1.6510271962033585e-05,1.897385300253518e-05
0.049448877573013306,0.05963282287120819,2.3508803844451904,1.849689579103142e-05,1.6510271962033585e-05,1.8953984181280248e-05
0.04947223886847496,0.05969372019171715,2.351357936859131,1.8457161786500365e-05,1.647053795750253e-05,1.8934115360025316e-05
0.04950137808918953,0.059761177748441696,2.351820707321167,1.841742778196931e-05,1.647053795750253e-05,1.891424835775979e-05
0.04952821880578995,0.059825483709573746,2.352252960205078,1.8357823137193918e-05,1.6410935131716542e-05,1.889438135549426e-05
0.049552541226148605,0.059884294867515564,2.352656841278076,1.8318089132662863e-05,1.6410935131716542e-05,1.889438135549426e-05
0.049580711871385574,0.05993548408150673,2.353050470352173,1.8298222130397335e-05,1.639106631046161e-05,1.8874514353228733e-05
0.04960646480321884,0.059980642050504684,2.3534247875213623,1.825848812586628e-05,1.6351332305930555e-05,1.88546455319738e-05
0.049637407064437866,0.060027480125427246,2.3537938594818115,1.823862112360075e-05,1.6331465303665027e-05,1.88546455319738e-05
0.049670420587062836,0.06007353961467743,2.3541386127471924,1.8198887119069695e-05,1.6311596482410096e-05,1.8814911527442746e-05
0.04969881847500801,0.06011827290058136,2.3544702529907227,1.817902193579357e-05,1.6311596482410096e-05,1.8814911527442746e-05
0.049724433571100235,0.060160111635923386,2.35479998588562,1.8139286112273112e-05,1.6271860658889636e-05,1.8814911527442746e-05
0.04974830150604248,0.06019844114780426,2.355116367340088,1.8119419110007584e-05,1.6271860658889636e-05,1.8775175703922287e-05
0.04975965619087219,0.0602303184568882,2.355389356613159,1.8099552107742056e-05,1.625199365662411e-05,1.8795042706187814e-05
0.049768850207328796,0.06026199832558632,2.3556594848632812,1.807968510547653e-05,1.623212665435858e-05,1.8775175703922287e-05
0.04977269470691681,0.06028850004076958,2.3559162616729736,1.803994928195607e-05,1.623212665435858e-05,1.875530870165676e-05
0.04977671429514885,0.060315582901239395,2.356173038482666,1.8020084098679945e-05,1.617252200958319e-05,1.875530870165676e-05
0.049783747643232346,0.06034208461642265,2.3564295768737793,1.8000215277425013e-05,1.617252200958319e-05,1.8735439880401827e-05
0.04979241266846657,0.06037091836333275,2.356680393218994,1.798035009414889e-05,1.6152655007317662e-05,1.8735439880401827e-05
0.049799274653196335,0.06040017306804657,2.356931209564209,1.7940612451639026e-05,1.6112919183797203e-05,1.87155728781363e-05
0.04980481415987015,0.06042579188942909,2.357170820236206,1.7920747268362902e-05,1.6112919183797203e-05,1.8695705875870772e-05
0.049807678908109665,0.06044512614607811,2.3573968410491943,1.790087844710797e-05,1.6112919183797203e-05,1.8695705875870772e-05
0.049808476120233536,0.060461122542619705,2.3576228618621826,1.7881013263831846e-05,1.609305036254227e-05,1.8695705875870772e-05
0.04980544373393059,0.060474295169115067,2.35784912109375,1.7861144442576915e-05,1.6073183360276744e-05,1.8636103050084785e-05
0.049800001084804535,0.060486290603876114,2.35807466506958,1.7841277440311387e-05,1.6073183360276744e-05,1.8655970052350312e-05
0.049792442470788956,0.06049055606126785,2.3582985401153564,1.780154343578033e-05,1.6053316358011216e-05,1.863610123109538e-05
0.04979480430483818,0.060499098151922226,2.358508825302124,1.7781676433514804e-05,1.6033449355745688e-05,1.8576498405309394e-05
0.049805015325546265,0.06051555275917053,2.3587045669555664,1.7761809431249276e-05,1.6033449355745688e-05,1.8576498405309394e-05
0.04981822147965431,0.06053032726049423,2.3588948249816895,1.7741942428983748e-05,1.6033449355745688e-05,1.8576498405309394e-05
0.049832187592983246,0.060539789497852325,2.3590810298919678,1.7741942428983748e-05,1.6013580534490757e-05,1.853676440077834e-05
0.049846548587083817,0.060538116842508316,2.359266757965088,1.772207542671822e-05,1.5993711713235825e-05,1.853676440077834e-05
0.04986126348376274,0.06053471192717552,2.359452486038208,1.768233960319776e-05,1.5993711713235825e-05,1.8516895579523407e-05
0.04987635463476181,0.06052858754992485,2.3596384525299072,1.768233960319776e-05,1.5973844710970297e-05,1.8516895579523407e-05
0.0498918779194355,0.06052137911319733,2.3598246574401855,1.7662474419921637e-05,1.5973844710970297e-05,1.849702857725788e-05
0.04990790784358978,0.0605149045586586,2.360010862350464,1.7642605598666705e-05,1.595397770870477e-05,1.849702857725788e-05
0.04992430657148361,0.060509052127599716,2.3601973056793213,1.7642605598666705e-05,1.595397770870477e-05,1.847716157499235e-05
0.04994109272956848,0.06050382927060127,2.3603837490081787,1.7602873413125053e-05,1.5934110706439242e-05,1.845729275373742e-05
0.04995818808674812,0.06049922853708267,2.360570192337036,1.758300459187012e-05,1.591424188518431e-05,1.845729275373742e-05
0.04998083785176277,0.06049992889165878,2.3607430458068848,1.758300459187012e-05,1.5934110706439242e-05,1.8437427570461296e-05
0.05000421032309532,0.06050143018364906,2.360915422439575,1.7563139408593997e-05,1.591424188518431e-05,1.8437427570461296e-05
0.05003099888563156,0.06050749868154526,2.3610801696777344,1.7543270587339066e-05,1.591424188518431e-05,1.8417558749206364e-05
0.05005776509642601,0.06051531061530113,2.361240863800049,1.7543270587339066e-05,1.589437306392938e-05,1.8377822925685905e-05
0.05008501559495926,0.06052108854055405,2.3614015579223633,1.748366776155308e-05,1.589437306392938e-05,1.8357955923420377e-05
0.05011168494820595,0.060526516288518906,2.361558437347412,1.748366776155308e-05,1.5874507880653255e-05,1.8338087102165446e-05
0.05013878270983696,0.06053248420357704,2.36171555519104,1.746380075928755e-05,1.5874507880653255e-05,1.8318220099899918e-05
0.050163500010967255,0.06053902581334114,2.361872434616089,1.746380075928755e-05,1.5854639059398323e-05,1.8318220099899918e-05
0.050180334597826004,0.060546159744262695,2.362029790878296,1.7443933757022023e-05,1.5854639059398323e-05,1.829835309763439e-05
0.050193268805742264,0.06055377423763275,2.362186908721924,1.7443933757022023e-05,1.5834772057132795e-05,1.8278486095368862e-05
0.05020665377378464,0.060561828315258026,2.3623440265655518,1.7404197933501564e-05,1.5814903235877864e-05,1.8258619093103334e-05
0.05021659657359123,0.06057046726346016,2.362501382827759,1.7404197933501564e-05,1.5814903235877864e-05,1.8258619093103334e-05
0.05022380128502846,0.06057800352573395,2.3626554012298584,1.738433275022544e-05,1.5814903235877864e-05,1.8218883269582875e-05
0.05023134499788284,0.06058598682284355,2.362809181213379,1.738433275022544e-05,1.5795036233612336e-05,1.8218883269582875e-05
0.05023937672376633,0.060595955699682236,2.3629631996154785,1.7364463928970508e-05,1.5795036233612336e-05,1.8199014448327944e-05
0.050245873630046844,0.06060251221060753,2.363117218017578,1.7364463928970508e-05,1.5775167412357405e-05,1.8159280443796888e-05
0.05024079978466034,0.06060156598687172,2.363271474838257,1.7324731743428856e-05,1.5755300410091877e-05,1.8159280443796888e-05
0.050235576927661896,0.06060098484158516,2.3634259700775146,1.7324731743428856e-05,1.573543340782635e-05,1.813941344153136e-05
0.0502343475818634,0.060600828379392624,2.3635706901550293,1.7304862922173925e-05,1.573543340782635e-05,1.813941344153136e-05
0.050235286355018616,0.06060030683875084,2.363710880279541,1.7304862922173925e-05,1.573543340782635e-05,1.813941344153136e-05
0.05023835599422455,0.06060013175010681,2.3638510704040527,1.72849977388978e-05,1.5715564586571418e-05,1.8119546439265832e-05
0.05024252086877823,0.06060032919049263,2.3639914989471436,1.72849977388978e-05,1.5715564586571418e-05,1.8119546439265832e-05
0.05024714022874832,0.060600604861974716,2.364128828048706,1.7245260096387938e-05,1.5715564586571418e-05,1.8119546439265832e-05
0.0502522774040699,0.060601212084293365,2.3642656803131104,1.7245260096387938e-05,1.5695699403295293e-05,1.8079810615745373e-05
0.05025788024067879,0.060602184385061264,2.3644025325775146,1.7225394913111813e-05,1.5675830582040362e-05,1.8059943613479845e-05
0.05026393011212349,0.060599688440561295,2.364539861679077,1.7225394913111813e-05,1.5675830582040362e-05,1.8020207789959386e-05
0.050270430743694305,0.0605945885181427,2.3646769523620605,1.7225394913111813e-05,1.5675830582040362e-05,1.8020207789959386e-05
0.05027737841010094,0.06058979779481888,2.364814043045044,1.7205526091856882e-05,1.5675830582040362e-05,1.8020207789959386e-05
0.05028477683663368,0.06058530882000923,2.3649513721466064,1.7205526091856882e-05,1.565596176078543e-05,1.8000338968704455e-05
0.05029263719916344,0.060581158846616745,2.365088701248169,1.716579390631523e-05,1.565596176078543e-05,1.8000338968704455e-05
0.0503007210791111,0.06057732552289963,2.3652262687683105,1.716579390631523e-05,1.565596176078543e-05,1.7980470147449523e-05
0.05030147358775139,0.060571905225515366,2.365363836288452,1.71459250850603e-05,1.565596176078543e-05,1.79606049641734e-05
0.0503026619553566,0.06056293100118637,2.3655011653900146,1.71459250850603e-05,1.5616227756254375e-05,1.79606049641734e-05
0.05030431970953941,0.06055247783660889,2.3656392097473145,1.71459250850603e-05,1.5596360753988847e-05,1.7940736142918468e-05
0.05030524358153343,0.06054146587848663,2.365774393081665,1.712605808279477e-05,1.5596360753988847e-05,1.7940736142918468e-05
0.050306111574172974,0.06053049862384796,2.365908622741699,1.712605808279477e-05,1.5596360753988847e-05,1.792086914065294e-05
0.0503082312643528,0.060520801693201065,2.3660428524017334,1.7086324078263715e-05,1.5576491932733916e-05,1.792086914065294e-05
0.05031081289052963,0.060511600226163864,2.3661770820617676,1.7086324078263715e-05,1.5576491932733916e-05,1.7901002138387412e-05
0.05031370371580124,0.06050276383757591,2.366311550140381,1.7066455257008784e-05,1.5576491932733916e-05,1.7881135136121884e-05
0.05031692236661911,0.06049540266394615,2.366445779800415,1.7066455257008784e-05,1.5576491932733916e-05,1.7861266314866953e-05
0.05032048001885414,0.0604884959757328,2.3665802478790283,1.704659007373266e-05,1.5576491932733916e-05,1.7841399312601425e-05
0.050324369221925735,0.06048184260725975,2.3667151927948,1.704659007373266e-05,1.5556624930468388e-05,1.7841399312601425e-05
0.050326235592365265,0.0604734793305397,2.3668413162231445,1.704659007373266e-05,1.553675792820286e-05,1.7841399312601425e-05
0.050326332449913025,0.06046362221240997,2.366960287094116,1.7006852431222796e-05,1.553675792820286e-05,1.7801663489080966e-05
0.05032671242952347,0.06045415997505188,2.367079257965088,1.7006852431222796e-05,1.553675792820286e-05,1.7801663489080966e-05
0.05032733455300331,0.06044570729136467,2.3671984672546387,1.7006852431222796e-05,1.551688910694793e-05,1.7781796486815438e-05
0.050328224897384644,0.060435064136981964,2.3673179149627686,1.6986987247946672e-05,1.551688910694793e-05,1.776192948454991e-05
0.050328709185123444,0.060424163937568665,2.3674371242523193,1.6986987247946672e-05,1.551688910694793e-05,1.776192948454991e-05
0.0503230020403862,0.060413461178541183,2.367556571960449,1.6986987247946672e-05,1.551688910694793e-05,1.776192948454991e-05
0.05031748116016388,0.06040295958518982,2.367676019668579,1.696711842669174e-05,1.54970221046824e-05,1.7742062482284382e-05
0.050312139093875885,0.06039266660809517,2.367795467376709,1.696711842669174e-05,1.5477155102416873e-05,1.7742062482284382e-05
0.050307221710681915,0.06038257107138634,2.367915153503418,1.6927384422160685e-05,1.5477155102416873e-05,1.7742062482284382e-05
0.050302665680646896,0.06037267670035362,2.368034839630127,1.6907517419895157e-05,1.5477155102416873e-05,1.772219366102945e-05
0.050298966467380524,0.060362983494997025,2.368154764175415,1.6907517419895157e-05,1.5477155102416873e-05,1.772219366102945e-05
0.050296247005462646,0.060353558510541916,2.368274450302124,1.6887648598640226e-05,1.545728628116194e-05,1.7702326658763923e-05
0.05029386281967163,0.06034469231963158,2.368394374847412,1.6887648598640226e-05,1.5437419278896414e-05,1.7662590835243464e-05
0.050290606915950775,0.06033468618988991,2.368513584136963,1.6887648598640226e-05,1.5417550457641482e-05,1.7662590835243464e-05
0.05028742179274559,0.06032463163137436,2.3686325550079346,1.68677834153641e-05,1.5417550457641482e-05,1.7642723832977936e-05
0.050284452736377716,0.060314785689115524,2.3687517642974854,1.6847916413098574e-05,1.5417550457641482e-05,1.7622855011723004e-05
0.05028104409575462,0.06030453369021416,2.3688695430755615,1.6847916413098574e-05,1.5417550457641482e-05,1.7622855011723004e-05
0.05027700215578079,0.060293737798929214,2.368985176086426,1.6828047591843642e-05,1.5397683455375955e-05,1.7622855011723004e-05
0.05027374252676964,0.060283880680799484,2.3690974712371826,1.6828047591843642e-05,1.5397683455375955e-05,1.7622855011723004e-05
0.05027524754405022,0.06027895584702492,2.3691964149475098,1.6828047591843642e-05,1.5397683455375955e-05,1.7602988009457476e-05
0.05027703195810318,0.060274314135313034,2.369295358657837,1.6808182408567518e-05,1.5397683455375955e-05,1.7602988009457476e-05
0.05027907341718674,0.06026996299624443,2.369394302368164,1.6808182408567518e-05,1.5397683455375955e-05,1.758312100719195e-05
0.050281379371881485,0.060265906155109406,2.369493246078491,1.6808182408567518e-05,1.5377816453110427e-05,1.756325400492642e-05
0.05028395354747772,0.060262128710746765,2.3695924282073975,1.6788313587312587e-05,1.5377816453110427e-05,1.754338518367149e-05
0.05028679594397545,0.0602586455643177,2.3696913719177246,1.6768444766057655e-05,1.5377816453110427e-05,1.754338518367149e-05
0.05028989538550377,0.06025544926524162,2.369790554046631,1.6768444766057655e-05,1.53579494508449e-05,1.752351818140596e-05
0.050293248146772385,0.06025252491235733,2.369889736175537,1.6768444766057655e-05,1.53579494508449e-05,1.752351818140596e-05
0.05029619112610817,0.06024929881095886,2.369985342025757,1.674857958278153e-05,1.5338080629589967e-05,1.752351818140596e-05
0.05029937997460365,0.06024631857872009,2.3700807094573975,1.674857958278153e-05,1.5338080629589967e-05,1.7503651179140434e-05
0.05030281841754913,0.060243602842092514,2.370176315307617,1.674857958278153e-05,1.5338080629589967e-05,1.7503651179140434e-05
0.05030650645494461,0.06024116277694702,2.370271921157837,1.674857958278153e-05,1.5338080629589967e-05,1.7503651179140434e-05
0.05031038075685501,0.06023894250392914,2.3703675270080566,1.670884375926107e-05,1.5338080629589967e-05,1.7483782357885502e-05
0.05031431466341019,0.06023677811026573,2.370460271835327,1.6688976756995544e-05,1.5318211808335036e-05,1.7424179532099515e-05
0.05031849443912506,0.06023487448692322,2.3705523014068604,1.6669107935740612e-05,1.5318211808335036e-05,1.7424179532099515e-05
0.05032292753458023,0.06023325026035309,2.3706448078155518,1.6649242752464488e-05,1.5318211808335036e-05,1.7424179532099515e-05
0.05032762885093689,0.06023191288113594,2.370737075805664,1.6649242752464488e-05,1.5318211808335036e-05,1.7404312529833987e-05
0.05033259093761444,0.060230858623981476,2.3708295822143555,1.6649242752464488e-05,1.5318211808335036e-05,1.7404312529833987e-05
0.05033782869577408,0.060230087488889694,2.370922088623047,1.6649242752464488e-05,1.527847780380398e-05,1.7404312529833987e-05
0.05034318566322327,0.0602228119969368,2.37101411819458,1.6629373931209557e-05,1.527847780380398e-05,1.7384443708579056e-05
0.050348687916994095,0.0602155365049839,2.371105670928955,1.6629373931209557e-05,1.5258608982549049e-05,1.7384443708579056e-05
0.05035444349050522,0.060208480805158615,2.37119722366333,1.6629373931209557e-05,1.5258608982549049e-05,1.7364576706313528e-05
0.050360459834337234,0.06020164117217064,2.371289014816284,1.6609508747933432e-05,1.5238741980283521e-05,1.7364576706313528e-05
0.05036672577261925,0.06019502505660057,2.3713808059692383,1.6609508747933432e-05,1.5238741980283521e-05,1.7344709704048e-05
0.05037325248122215,0.060188621282577515,2.3714728355407715,1.6609508747933432e-05,1.521887315902859e-05,1.7344709704048e-05
0.05038004741072655,0.060182441025972366,2.3715646266937256,1.65896399266785e-05,1.521887315902859e-05,1.7344709704048e-05
0.050386957824230194,0.06017647683620453,2.371656656265259,1.6569772924412973e-05,1.521887315902859e-05,1.732484088279307e-05
0.050394102931022644,0.0601707324385643,2.371748685836792,1.6569772924412973e-05,1.521887315902859e-05,1.730497388052754e-05
0.05040150135755539,0.06016520783305168,2.3718409538269043,1.6569772924412973e-05,1.521887315902859e-05,1.730497388052754e-05
0.05040912702679634,0.06015991047024727,2.3719329833984375,1.6549905922147445e-05,1.5199006156763062e-05,1.7265239875996485e-05
0.05041699856519699,0.06015482544898987,2.3720250129699707,1.6549905922147445e-05,1.5179138245002832e-05,1.7265239875996485e-05
0.05042509734630585,0.06014997512102127,2.372117280960083,1.6549905922147445e-05,1.5179138245002832e-05,1.7265239875996485e-05
0.0504334419965744,0.06014532223343849,2.3722097873687744,1.6549905922147445e-05,1.5179138245002832e-05,1.7265239875996485e-05
0.05044202506542206,0.06014091148972511,2.3723020553588867,1.6530038919881918e-05,1.5159271242737304e-05,1.7245371054741554e-05
0.05045084282755852,0.06013688072562218,2.372394561767578,1.6530038919881918e-05,1.5159271242737304e-05,1.7245371054741554e-05
0.05045989528298378,0.060133226215839386,2.3724870681762695,1.6530038919881918e-05,1.5139403330977075e-05,1.7245371054741554e-05
0.050469182431697845,0.06012976914644241,2.372579574584961,1.6490303096361458e-05,1.5139403330977075e-05,1.7225504052476026e-05
0.05047870799899101,0.06012652441859245,2.3726723194122314,1.6490303096361458e-05,1.5139403330977075e-05,1.7205637050210498e-05
0.05048847571015358,0.06012348458170891,2.372764825820923,1.6490303096361458e-05,1.5139403330977075e-05,1.7205637050210498e-05
0.05049847438931465,0.06012065336108208,2.3728575706481934,1.6490303096361458e-05,1.5139403330977075e-05,1.7205637050210498e-05
0.050508707761764526,0.06011731177568436,2.372950315475464,1.647043609409593e-05,1.5139403330977075e-05,1.716590122669004e-05
0.05052156001329422,0.06011643633246422,2.373037099838257,1.647043609409593e-05,1.5119534509722143e-05,1.716590122669004e-05
0.05053779482841492,0.0601189024746418,2.3731155395507812,1.647043609409593e-05,1.5119534509722143e-05,1.716590122669004e-05
0.05055432766675949,0.06012160703539848,2.373194456100464,1.647043609409593e-05,1.5119534509722143e-05,1.716590122669004e-05
0.050571080297231674,0.0601244680583477,2.3732717037200928,1.6450569091830403e-05,1.5119534509722143e-05,1.712616540316958e-05
0.0505879707634449,0.060127392411231995,2.3733468055725098,1.6450569091830403e-05,1.5119534509722143e-05,1.7106298400904052e-05
0.050605155527591705,0.0601305291056633,2.373420476913452,1.6450569091830403e-05,1.5119534509722143e-05,1.7106298400904052e-05
0.05062264949083328,0.060133885592222214,2.373492956161499,1.6430702089564875e-05,1.5079799595696386e-05,1.7106298400904052e-05
0.05064026266336441,0.06013732776045799,2.373563766479492,1.6430702089564875e-05,1.5079799595696386e-05,1.708642957964912e-05
0.05065589398145676,0.06013905629515648,2.3736205101013184,1.6410835087299347e-05,1.5079799595696386e-05,1.708642957964912e-05
0.050671759992837906,0.06014115363359451,2.3736774921417236,1.6410835087299347e-05,1.5059932593430858e-05,1.708642957964912e-05
0.05068804696202278,0.06014355644583702,2.37373423576355,1.6410835087299347e-05,1.5059932593430858e-05,1.708642957964912e-05
0.05070473253726959,0.06014617905020714,2.373791217803955,1.6410835087299347e-05,1.5059932593430858e-05,1.7066564396372996e-05
0.050721704959869385,0.06014900282025337,2.3738481998443604,1.6410835087299347e-05,1.5040064681670628e-05,1.7026828572852537e-05
0.050738971680402756,0.06015204265713692,2.3739051818847656,1.6410835087299347e-05,1.5020195860415697e-05,1.7026828572852537e-05
0.05075638368725777,0.060155145823955536,2.373960494995117,1.6410835087299347e-05,1.5020195860415697e-05,1.7026828572852537e-05
0.05077395960688591,0.06015864387154579,2.374013900756836,1.639096808503382e-05,1.5020195860415697e-05,1.7006959751597606e-05
0.050791848450899124,0.060157038271427155,2.3740673065185547,1.639096808503382e-05,1.5020195860415697e-05,1.7006959751597606e-05
0.05081004649400711,0.06015513092279434,2.3741209506988525,1.639096808503382e-05,1.5020195860415697e-05,1.7006959751597606e-05
0.050828538835048676,0.06015339866280556,2.3741745948791504,1.639096808503382e-05,1.5020195860415697e-05,1.7006959751597606e-05
0.05084824562072754,0.060152798891067505,2.374227523803711,1.6371099263778888e-05,1.5000327948655467e-05,1.6987092749332078e-05
0.05086906626820564,0.0601533018052578,2.3742802143096924,1.6351230442523956e-05,1.498046094638994e-05,1.6987092749332078e-05
0.050890009850263596,0.06015395373106003,2.3743324279785156,1.6351230442523956e-05,1.498046094638994e-05,1.696722574706655e-05
0.05091105401515961,0.060154639184474945,2.3743817806243896,1.6351230442523956e-05,1.498046094638994e-05,1.696722574706655e-05
0.0509323850274086,0.06015552207827568,2.3744311332702637,1.633136344025843e-05,1.498046094638994e-05,1.6947358744801022e-05
0.05095398426055908,0.060156598687171936,2.374480724334717,1.633136344025843e-05,1.498046094638994e-05,1.692748992354609e-05
0.05097586289048195,0.060157887637615204,2.374530076980591,1.633136344025843e-05,1.498046094638994e-05,1.692748992354609e-05
0.0509980171918869,0.060159362852573395,2.374579668045044,1.633136344025843e-05,1.498046094638994e-05,1.692748992354609e-05
0.05102044343948364,0.060161042958498,2.374629259109497,1.633136344025843e-05,1.498046094638994e-05,1.6907622921280563e-05
0.05104314535856247,0.06016294285655022,2.37467885017395,1.633136344025843e-05,1.498046094638994e-05,1.6907622921280563e-05
0.05106612667441368,0.060165032744407654,2.3747284412384033,1.633136344025843e-05,1.4960593944124412e-05,1.6907622921280563e-05
0.05108937993645668,0.06016729772090912,2.3747780323028564,1.633136344025843e-05,1.4960593944124412e-05,1.6907622921280563e-05
0.051106106489896774,0.06016665697097778,2.3748276233673096,1.63114964379929e-05,1.4960593944124412e-05,1.6867887097760104e-05
0.05112283676862717,0.06016593798995018,2.374877452850342,1.63114964379929e-05,1.4960593944124412e-05,1.6867887097760104e-05
0.05113563686609268,0.06016180291771889,2.374911069869995,1.63114964379929e-05,1.4960593944124412e-05,1.6867887097760104e-05
0.051148347556591034,0.06015758961439133,2.3749420642852783,1.63114964379929e-05,1.4960593944124412e-05,1.6867887097760104e-05
0.05116119235754013,0.06015351414680481,2.3749728202819824,1.63114964379929e-05,1.4960593944124412e-05,1.6848018276505172e-05
0.05117417126893997,0.060149598866701126,2.3750038146972656,1.6291629435727373e-05,1.4960593944124412e-05,1.6848018276505172e-05
0.05118730664253235,0.06014585494995117,2.375034809112549,1.627176061447244e-05,1.4940726032364182e-05,1.6848018276505172e-05
0.051200564950704575,0.06014224514365196,2.375065803527832,1.627176061447244e-05,1.4940726032364182e-05,1.6848018276505172e-05
0.051213935017585754,0.060138802975416183,2.3750967979431152,1.627176061447244e-05,1.492085721110925e-05,1.6828151274239644e-05
0.0512273870408535,0.06013563275337219,2.3751277923583984,1.627176061447244e-05,1.492085721110925e-05,1.6828151274239644e-05
0.05124090984463692,0.06013261154294014,2.3751587867736816,1.627176061447244e-05,1.492085721110925e-05,1.6808284271974117e-05
0.051254529505968094,0.06012973189353943,2.3751893043518066,1.627176061447244e-05,1.492085721110925e-05,1.678841726970859e-05
0.05126815289258957,0.06012684106826782,2.3752171993255615,1.627176061447244e-05,1.492085721110925e-05,1.676855026744306e-05
0.05128191038966179,0.06012411788105965,2.3752450942993164,1.627176061447244e-05,1.492085721110925e-05,1.676855026744306e-05
0.051295407116413116,0.06012113392353058,2.375269889831543,1.627176061447244e-05,1.492085721110925e-05,1.676855026744306e-05
0.05130896717309952,0.060118239372968674,2.3752942085266113,1.627176061447244e-05,1.492085721110925e-05,1.676855026744306e-05
0.05132269486784935,0.06011553853750229,2.3753182888031006,1.627176061447244e-05,1.492085721110925e-05,1.6748683265177533e-05
0.0513366162776947,0.060113005340099335,2.375342607498169,1.6251893612206914e-05,1.492085721110925e-05,1.6748683265177533e-05
0.05135095492005348,0.0601106733083725,2.375366687774658,1.6232026609941386e-05,1.492085721110925e-05,1.6748683265177533e-05
0.051365479826927185,0.06010850891470909,2.3753910064697266,1.6232026609941386e-05,1.492085721110925e-05,1.6748683265177533e-05
0.05138018727302551,0.060106534510850906,2.375415086746216,1.6232026609941386e-05,1.4900989299349021e-05,1.67288144439226e-05
0.05139525979757309,0.06010473519563675,2.3754396438598633,1.6232026609941386e-05,1.4900989299349021e-05,1.67288144439226e-05
0.05141051486134529,0.06010228395462036,2.3754639625549316,1.6232026609941386e-05,1.4900989299349021e-05,1.67288144439226e-05
0.05142593011260033,0.060099877417087555,2.37548828125,1.6232026609941386e-05,1.4881122297083493e-05,1.670894562266767e-05
0.051440466195344925,0.06009692698717117,2.375509262084961,1.6232026609941386e-05,1.4861254385323264e-05,1.6689078620402142e-05
0.051454897969961166,0.0600939616560936,2.3755297660827637,1.6232026609941386e-05,1.4861254385323264e-05,1.6689078620402142e-05
0.05146946758031845,0.06009077653288841,2.3755502700805664,1.6232026609941386e-05,1.4861254385323264e-05,1.6689078620402142e-05
0.051484160125255585,0.06008754298090935,2.37557053565979,1.6232026609941386e-05,1.4841387383057736e-05,1.6689078620402142e-05
0.05149875581264496,0.060084160417318344,2.3755903244018555,1.6232026609941386e-05,1.4841387383057736e-05,1.6669211618136615e-05
0.05151342228055,0.06008085235953331,2.375609874725342,1.6232026609941386e-05,1.4841387383057736e-05,1.6669211618136615e-05
0.05152123421430588,0.06007758155465126,2.37562894821167,1.6232026609941386e-05,1.4841387383057736e-05,1.6669211618136615e-05
0.05152297765016556,0.06007428467273712,2.37564754486084,1.6232026609941386e-05,1.4841387383057736e-05,1.6669211618136615e-05
0.05152476951479912,0.06007111072540283,2.375666379928589,1.6232026609941386e-05,1.4841387383057736e-05,1.6669211618136615e-05
0.051526620984077454,0.060068074613809586,2.3756847381591797,1.6232026609941386e-05,1.4841387383057736e-05,1.6649344615871087e-05
0.05152871087193489,0.06006529554724693,2.3757033348083496,1.6232026609941386e-05,1.4841387383057736e-05,1.6649344615871087e-05
0.0515308678150177,0.06006260961294174,2.3757219314575195,1.6212157788686454e-05,1.4841387383057736e-05,1.6649344615871087e-05
0.05153271555900574,0.06005996838212013,2.3757405281066895,1.6212157788686454e-05,1.4841387383057736e-05,1.6649344615871087e-05
0.05153163895010948,0.06005746126174927,2.3757591247558594,1.6212157788686454e-05,1.4821518561802804e-05,1.6649344615871087e-05
0.05153059959411621,0.06005505472421646,2.3757779598236084,1.6192290786420926e-05,1.4821518561802804e-05,1.6609608792350627e-05
0.051529571413993835,0.060052767395973206,2.375796318054199,1.6192290786420926e-05,1.4821518561802804e-05,1.6609608792350627e-05
0.05152835324406624,0.060050323605537415,2.375814199447632,1.6192290786420926e-05,1.4821518561802804e-05,1.6609608792350627e-05
0.051527176052331924,0.06004801765084267,2.3758318424224854,1.6192290786420926e-05,1.4821518561802804e-05,1.6609608792350627e-05
0.05152602866292,0.060045842081308365,2.375849723815918,1.6192290786420926e-05,1.4821518561802804e-05,1.6609608792350627e-05
0.05152491480112076,0.06004379689693451,2.3758673667907715,1.6192290786420926e-05,1.4821518561802804e-05,1.65897417900851e-05
0.05152380093932152,0.06004207953810692,2.375885009765625,1.6192290786420926e-05,1.4821518561802804e-05,1.65897417900851e-05
0.05152249336242676,0.06004062667489052,2.375901699066162,1.6192290786420926e-05,1.4821518561802804e-05,1.6569872968830168e-05
0.05152120441198349,0.060040757060050964,2.3759186267852783,1.6192290786420926e-05,1.4821518561802804e-05,1.6569872968830168e-05
0.05151994898915291,0.06004149094223976,2.3759353160858154,1.6192290786420926e-05,1.4821518561802804e-05,1.6569872968830168e-05
0.051518719643354416,0.06004233658313751,2.3759522438049316,1.6192290786420926e-05,1.4821518561802804e-05,1.655000596656464e-05
0.05151751637458801,0.060043301433324814,2.3759689331054688,1.6192290786420926e-05,1.4821518561802804e-05,1.655000596656464e-05
0.051516342908144,0.060044385492801666,2.375985860824585,1.6192290786420926e-05,1.4821518561802804e-05,1.655000596656464e-05
0.05151520296931267,0.06004559248685837,2.376002550125122,1.6192290786420926e-05,1.4821518561802804e-05,1.655000596656464e-05
0.05151407793164253,0.06004634127020836,2.3760194778442383,1.61724237841554e-05,1.4821518561802804e-05,1.655000596656464e-05
0.05151299014687538,0.06004701927304268,2.3760364055633545,1.61724237841554e-05,1.4821518561802804e-05,1.653013714530971e-05
0.05151193588972092,0.06004779785871506,2.3760533332824707,1.61724237841554e-05,1.4821518561802804e-05,1.653013714530971e-05
0.05151090398430824,0.060048673301935196,2.376070022583008,1.61724237841554e-05,1.4821518561802804e-05,1.653013714530971e-05
0.05150989815592766,0.0600496381521225,2.376086950302124,1.61724237841554e-05,1.4821518561802804e-05,1.653013714530971e-05
0.05150892585515976,0.06005072221159935,2.3761041164398193,1.61724237841554e-05,1.4821518561802804e-05,1.6490403140778653e-05
0.05150797590613365,0.06005191057920456,2.3761208057403564,1.61724237841554e-05,1.4801650650042575e-05,1.6490403140778653e-05
0.05150706321001053,0.06005318835377693,2.3761377334594727,1.61724237841554e-05,1.4801650650042575e-05,1.6490403140778653e-05
0.0515061691403389,0.06005386635661125,2.376154661178589,1.61724237841554e-05,1.4801650650042575e-05,1.6470534319523722e-05
0.05150531232357025,0.06005455181002617,2.376171827316284,1.61724237841554e-05,1.4801650650042575e-05,1.6470534319523722e-05
0.0515044741332531,0.06005534157156944,2.3761887550354004,1.61724237841554e-05,1.4801650650042575e-05,1.6470534319523722e-05
0.05150366947054863,0.06005620211362839,2.3762056827545166,1.61724237841554e-05,1.4801650650042575e-05,1.6470534319523722e-05
0.05150289833545685,0.060057152062654495,2.376222610473633,1.615255678188987e-05,1.4801650650042575e-05,1.6470534319523722e-05
0.05150086432695389,0.060056913644075394,2.376239776611328,1.615255678188987e-05,1.4801650650042575e-05,1.6470534319523722e-05
0.05149869620800018,0.06005675718188286,2.3762571811676025,1.615255678188987e-05,1.4801650650042575e-05,1.6470534319523722e-05
0.05149652063846588,0.06005668267607689,2.376274585723877,1.615255678188987e-05,1.4801650650042575e-05,1.6450667317258194e-05
0.051494404673576355,0.06005605682730675,2.3762917518615723,1.613268796063494e-05,1.4781783647777047e-05,1.6450667317258194e-05
0.05149230733513832,0.06005527079105377,2.3763091564178467,1.613268796063494e-05,1.4781783647777047e-05,1.6450667317258194e-05
0.05149024352431297,0.06005454808473587,2.376326322555542,1.613268796063494e-05,1.4781783647777047e-05,1.6450667317258194e-05
0.05148820951581001,0.06005389988422394,2.3763437271118164,1.613268796063494e-05,1.4781783647777047e-05,1.6450667317258194e-05
0.05148620158433914,0.06005331128835678,2.376361131668091,1.613268796063494e-05,1.4781783647777047e-05,1.6450667317258194e-05
0.051484234631061554,0.060052793473005295,2.376378297805786,1.613268796063494e-05,1.4781783647777047e-05,1.6450667317258194e-05
0.05148227512836456,0.06005235016345978,2.3763957023620605,1.613268796063494e-05,1.4781783647777047e-05,1.6450667317258194e-05
0.051480360329151154,0.060051970183849335,2.376413106918335,1.613268796063494e-05,1.4781783647777047e-05,1.6450667317258194e-05
0.051478516310453415,0.060051657259464264,2.3764305114746094,1.613268796063494e-05,1.4781783647777047e-05,1.6430800314992666e-05
0.051476769149303436,0.06005141884088516,2.376447916030884,1.613268796063494e-05,1.4781783647777047e-05,1.641093331272714e-05
0.05147501826286316,0.06005125865340233,2.376465320587158,1.613268796063494e-05,1.4781783647777047e-05,1.6391064491472207e-05
0.05147319287061691,0.06005121022462845,2.3764827251434326,1.613268796063494e-05,1.4781783647777047e-05,1.6391064491472207e-05
0.05147141218185425,0.06005095690488815,2.376500129699707,1.613268796063494e-05,1.4781783647777047e-05,1.6391064491472207e-05
0.051469653844833374,0.060050126165151596,2.3765177726745605,1.613268796063494e-05,1.4781783647777047e-05,1.6391064491472207e-05
0.051467929035425186,0.06004934385418892,2.376535177230835,1.613268796063494e-05,1.4781783647777047e-05,1.6391064491472207e-05
0.05146624520421028,0.06004875525832176,2.3765525817871094,1.6112822777358815e-05,1.4781783647777047e-05,1.6391064491472207e-05
0.051464591175317764,0.06004822999238968,2.376569986343384,1.6112822777358815e-05,1.4781783647777047e-05,1.6391064491472207e-05
0.05146297067403793,0.060047779232263565,2.3765876293182373,1.6112822777358815e-05,1.4781783647777047e-05,1.6391064491472207e-05
0.05146137997508049,0.06004740297794342,2.3766050338745117,1.6112822777358815e-05,1.4781783647777047e-05,1.6391064491472207e-05
0.051459819078445435,0.06004709005355835,2.376622438430786,1.6112822777358815e-05,1.4781783647777047e-05,1.637119748920668e-05
0.05145829916000366,0.060046833008527756,2.3766400814056396,1.6112822777358815e-05,1.4781783647777047e-05,1.637119748920668e-05
0.05145679786801338,0.06004663556814194,2.376657724380493,1.6112822777358815e-05,1.476191664551152e-05,1.637119748920668e-05
0.05145534873008728,0.060046494007110596,2.3766753673553467,1.6112822777358815e-05,1.476191664551152e-05,1.637119748920668e-05
0.05145392194390297,0.060046423226594925,2.376692771911621,1.6112822777358815e-05,1.476191664551152e-05,1.637119748920668e-05
0.051452528685331345,0.060045499354600906,2.3767104148864746,1.6112822777358815e-05,1.474204873375129e-05,1.637119748920668e-05
0.051451176404953,0.06004457548260689,2.376727819442749,1.6112822777358815e-05,1.474204873375129e-05,1.637119748920668e-05
0.05144984647631645,0.060043688863515854,2.3767454624176025,1.6112822777358815e-05,1.474204873375129e-05,1.637119748920668e-05
0.05144856125116348,0.0600428469479084,2.376763105392456,1.6112822777358815e-05,1.474204873375129e-05,1.637119748920668e-05
0.051447298377752304,0.06004205718636513,2.3767807483673096,1.6112822777358815e-05,1.474204873375129e-05,1.637119748920668e-05
0.05144606530666351,0.060041286051273346,2.376798391342163,1.6112822777358815e-05,1.474204873375129e-05,1.637119748920668e-05
0.0514448806643486,0.06004057824611664,2.3768160343170166,1.6092953956103884e-05,1.474204873375129e-05,1.637119748920668e-05
0.051443710923194885,0.060039911419153214,2.37683367729187,1.6092953956103884e-05,1.474204873375129e-05,1.637119748920668e-05
0.05144258216023445,0.06003928184509277,2.3768515586853027,1.6092953956103884e-05,1.4722179912496358e-05,1.637119748920668e-05
0.051441490650177,0.06003827229142189,2.3768692016601562,1.6092953956103884e-05,1.4722179912496358e-05,1.637119748920668e-05
0.05144042521715164,0.06003700569272041,2.3768868446350098,1.6092953956103884e-05,1.4722179912496358e-05,1.637119748920668e-05
0.051439400762319565,0.060035768896341324,2.3769044876098633,1.6092953956103884e-05,1.4722179912496358e-05,1.633146166568622e-05
0.051439281553030014,0.06003456562757492,2.376922130584717,1.6092953956103884e-05,1.4722179912496358e-05,1.633146166568622e-05
0.05143929645419121,0.06003337353467941,2.3769400119781494,1.6092953956103884e-05,1.4722179912496358e-05,1.633146166568622e-05
0.05143935978412628,0.060032229870557785,2.376957654953003,1.6092953956103884e-05,1.4722179912496358e-05,1.633146166568622e-05
0.051439475268125534,0.06003110483288765,2.3769755363464355,1.6092953956103884e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.05143964663147926,0.0600300095975399,2.376993179321289,1.6092953956103884e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.05143984779715538,0.060028932988643646,2.3770110607147217,1.6092953956103884e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.051439858973026276,0.06002766638994217,2.377027750015259,1.6092953956103884e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.051439907401800156,0.060026414692401886,2.377044677734375,1.6092953956103884e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.05143923684954643,0.06002448871731758,2.377058744430542,1.6092953956103884e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.051438309252262115,0.06002233177423477,2.3770716190338135,1.607308877282776e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.05143766477704048,0.060020215809345245,2.377084493637085,1.607308877282776e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.05143722891807556,0.06001845747232437,2.3770976066589355,1.607308877282776e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.051436834037303925,0.060017384588718414,2.377110481262207,1.607308877282776e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.05143649876117706,0.06001634523272514,2.3771233558654785,1.607308877282776e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.05143619328737259,0.060015324503183365,2.377136468887329,1.607308877282776e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.05143595114350319,0.06001434475183487,2.3771493434906006,1.607308877282776e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.051435746252536774,0.0600137785077095,2.377162456512451,1.607308877282776e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.05143559351563454,0.06001335754990578,2.3771753311157227,1.607308877282776e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.05143548920750618,0.06001298129558563,2.3771884441375732,1.607308877282776e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.0514354333281517,0.06001264601945877,2.377201557159424,1.607308877282776e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.05143541842699051,0.060012344270944595,2.3772144317626953,1.607308877282776e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.051435306668281555,0.060011979192495346,2.377227783203125,1.607308877282776e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.05143525078892708,0.06001165881752968,2.3772408962249756,1.607308877282776e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.05143522098660469,0.0600113570690155,2.3772544860839844,1.607308877282776e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.05143525451421738,0.06001109629869461,2.377267599105835,1.607308877282776e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.051435332745313644,0.0600108802318573,2.3772809505462646,1.6053219951572828e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.051435451954603195,0.060010697692632675,2.3772943019866943,1.6053219951572828e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.051435619592666626,0.06001055985689163,2.377307653427124,1.6053219951572828e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.05143583565950394,0.060010455548763275,2.3773210048675537,1.6053219951572828e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.05143609642982483,0.060010381042957306,2.3773343563079834,1.6053219951572828e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.0514364019036293,0.06001034379005432,2.377347707748413,1.6053219951572828e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.05143675208091736,0.060010336339473724,2.3773610591888428,1.6053219951572828e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.051437150686979294,0.06001036986708641,2.3773746490478516,1.6053219951572828e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.05143759399652481,0.06001045182347298,2.3773880004882812,1.6053219951572828e-05,1.4722179912496358e-05,1.6311594663420692e-05
0.051438089460134506,0.06001056730747223,2.377401351928711,1.6053219951572828e-05,1.470231291023083e-05,1.6311594663420692e-05
0.051438622176647186,0.06001072749495506,2.3774147033691406,1.6053219951572828e-05,1.470231291023083e-05,1.6311594663420692e-05
0.051439203321933746,0.06001092121005058,2.3774282932281494,1.6053219951572828e-05,1.470231291023083e-05,1.6311594663420692e-05
0.051439832895994186,0.060011159628629684,2.377441644668579,1.6053219951572828e-05,1.470231291023083e-05,1.6311594663420692e-05
0.05144050717353821,0.06001143157482147,2.377455234527588,1.6053219951572828e-05,1.470231291023083e-05,1.6311594663420692e-05
0.05144122615456581,0.06001175194978714,2.3774685859680176,1.6053219951572828e-05,1.470231291023083e-05,1.6311594663420692e-05
0.0514419861137867,0.060012105852365494,2.3774821758270264,1.6033354768296704e-05,1.470231291023083e-05,1.6311594663420692e-05
0.05144280567765236,0.06001250073313713,2.377495527267456,1.6033354768296704e-05,1.470231291023083e-05,1.6311594663420692e-05
0.051443666219711304,0.06001294031739235,2.3775088787078857,1.6033354768296704e-05,1.470231291023083e-05,1.6311594663420692e-05
0.05144456773996353,0.06001341715455055,2.3775224685668945,1.6033354768296704e-05,1.470231291023083e-05,1.6311594663420692e-05
0.05144552141427994,0.06001392751932144,2.3775360584259033,1.6033354768296704e-05,1.470231291023083e-05,1.6311594663420692e-05
0.051446523517370224,0.060014478862285614,2.377549409866333,1.6033354768296704e-05,1.470231291023083e-05,1.6311594663420692e-05
0.05144756659865379,0.060015082359313965,2.377562999725342,1.6013485947041772e-05,1.46824449984706e-05,1.6311594663420692e-05
0.0514480285346508,0.06001514196395874,2.3775744438171387,1.6013485947041772e-05,1.46824449984706e-05,1.6311594663420692e-05
0.05144810304045677,0.060014862567186356,2.3775837421417236,1.6013485947041772e-05,1.46824449984706e-05,1.6311594663420692e-05
0.05144820362329483,0.06001461297273636,2.377593517303467,1.6013485947041772e-05,1.46824449984706e-05,1.6311594663420692e-05
0.051448334008455276,0.060014382004737854,2.37760329246521,1.6013485947041772e-05,1.46824449984706e-05,1.6311594663420692e-05
0.05144849047064781,0.06001417338848114,2.377612829208374,1.6013485947041772e-05,1.46824449984706e-05,1.6311594663420692e-05
0.051448676735162735,0.060013990849256516,2.377622365951538,1.6013485947041772e-05,1.46824449984706e-05,1.6311594663420692e-05
0.05144888907670975,0.06001383438706398,2.3776321411132812,1.6013485947041772e-05,1.46824449984706e-05,1.6311594663420692e-05
0.05144913122057915,0.06001369655132294,2.3776419162750244,1.6013485947041772e-05,1.46824449984706e-05,1.6311594663420692e-05
0.051449403166770935,0.0600135363638401,2.3776514530181885,1.599361712578684e-05,1.46824449984706e-05,1.6311594663420692e-05
0.05144970118999481,0.060013286769390106,2.3776612281799316,1.599361712578684e-05,1.46824449984706e-05,1.6311594663420692e-05
0.051450032740831375,0.0600130595266819,2.377671003341675,1.599361712578684e-05,1.46824449984706e-05,1.6311594663420692e-05
0.051450394093990326,0.06001286208629608,2.377680540084839,1.599361712578684e-05,1.46824449984706e-05,1.6311594663420692e-05
0.051450785249471664,0.060012709349393845,2.377690315246582,1.599361712578684e-05,1.46824449984706e-05,1.6311594663420692e-05
0.05145120993256569,0.060012590140104294,2.377700090408325,1.599361712578684e-05,1.46824449984706e-05,1.6291727661155164e-05
0.0514516606926918,0.06001249700784683,2.3777098655700684,1.599361712578684e-05,1.46824449984706e-05,1.6291727661155164e-05
0.051452137529850006,0.06001242250204086,2.3777196407318115,1.599361712578684e-05,1.46824449984706e-05,1.6291727661155164e-05
0.05145281180739403,0.06001238152384758,2.377729654312134,1.599361712578684e-05,1.46824449984706e-05,1.6291727661155164e-05
0.051453523337841034,0.06001235917210579,2.377739191055298,1.599361712578684e-05,1.46824449984706e-05,1.6291727661155164e-05
0.05145426094532013,0.06001235544681549,2.37774920463562,1.599361712578684e-05,1.46824449984706e-05,1.6291727661155164e-05
0.05145503208041191,0.06001238152384758,2.3777589797973633,1.599361712578684e-05,1.46824449984706e-05,1.6291727661155164e-05
0.05145582556724548,0.06001242995262146,2.3777687549591064,1.599361712578684e-05,1.46824449984706e-05,1.6291727661155164e-05
0.051456645131111145,0.06001250073313713,2.3777787685394287,1.599361712578684e-05,1.46824449984706e-05,1.6291727661155164e-05
0.05145750939846039,0.06001260131597519,2.377788543701172,1.599361712578684e-05,1.46824449984706e-05,1.6291727661155164e-05
0.051458392292261124,0.06001272797584534,2.377798318862915,1.5973751942510717e-05,1.46824449984706e-05,1.6291727661155164e-05
0.05145930126309395,0.06001287326216698,2.377808094024658,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05146024748682976,0.060013044625520706,2.3778181076049805,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.051461219787597656,0.06001323461532593,2.3778278827667236,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05146221071481705,0.06001345068216324,2.377837896347046,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.051463279873132706,0.060013704001903534,2.377847671508789,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05146436765789986,0.060013968497514725,2.3778576850891113,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05146550014615059,0.060014255344867706,2.3778674602508545,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.051466647535562515,0.06001456826925278,2.3778772354125977,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05146782845258713,0.06001489982008934,2.377887487411499,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.051469042897224426,0.06001526117324829,2.377897262573242,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05147029832005501,0.06001565232872963,2.3779070377349854,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05147162824869156,0.06001610681414604,2.3779170513153076,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05147301033139229,0.060016606003046036,2.37792706489563,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05147440731525421,0.060017164796590805,2.377937078475952,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.051475830376148224,0.06001775339245796,2.3779470920562744,1.5953883121255785e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05147729814052582,0.06001836061477661,2.3779571056365967,1.5953883121255785e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.0514787882566452,0.06001900136470795,2.37796688079834,1.5953883121255785e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05148030072450638,0.06001966819167137,2.377976894378662,1.5953883121255785e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05148184671998024,0.06002034991979599,2.3779871463775635,1.5953883121255785e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05148341879248619,0.060021061450242996,2.3779971599578857,1.5953883121255785e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05148520693182945,0.060021813958883286,2.378006935119629,1.5953883121255785e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05148707702755928,0.060022566467523575,2.3780171871185303,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.051488906145095825,0.06002332642674446,2.3780274391174316,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.051490768790245056,0.06002410873770714,2.378037691116333,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05149265006184578,0.060024917125701904,2.3780479431152344,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05149455368518829,0.06002560630440712,2.3780581951141357,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.0514964833855629,0.060025595128536224,2.378068685531616,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05149982124567032,0.06002698838710785,2.3780784606933594,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.051504358649253845,0.060029566287994385,2.3780882358551025,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05150892585515976,0.0600321888923645,2.3780980110168457,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05151352286338806,0.06003482639789581,2.378108024597168,1.5973751942510717e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05151815712451935,0.0600375197827816,2.378117561340332,1.5953883121255785e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.051522742956876755,0.060040172189474106,2.378127098083496,1.5953883121255785e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05152735486626625,0.0600428581237793,2.37813663482666,1.5953883121255785e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05153200030326843,0.060045577585697174,2.3781464099884033,1.5953883121255785e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05153666436672211,0.06004831939935684,2.3781559467315674,1.5953883121255785e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05154135450720787,0.060051094740629196,2.3781654834747314,1.5953883121255785e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05154607817530632,0.06005391478538513,2.3781750202178955,1.5953883121255785e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05155082792043686,0.06005675718188286,2.3781845569610596,1.5953883121255785e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05155560374259949,0.06005963310599327,2.3781940937042236,1.5953883121255785e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.0515604093670845,0.06006253510713577,2.378203868865967,1.5953883121255785e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05156520754098892,0.06006547063589096,2.378213405609131,1.5953883121255785e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05157002434134483,0.06006844341754913,2.378222942352295,1.5953883121255785e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05157485976815224,0.0600714385509491,2.378232717514038,1.5953883121255785e-05,1.4662577086710371e-05,1.6291727661155164e-05
0.05157972499728203,0.060074467211961746,2.378242254257202,1.5953883121255785e-05,1.4662577086710371e-05,1.6271860658889636e-05
0.05158461630344391,0.06007752567529678,2.3782520294189453,1.5953883121255785e-05,1.4662577086710371e-05,1.6271860658889636e-05
0.05158952996134758,0.06008061394095421,2.3782615661621094,1.5953883121255785e-05,1.4662577086710371e-05,1.6271860658889636e-05
0.05159449204802513,0.060083746910095215,2.3782711029052734,1.5953883121255785e-05,1.4662577086710371e-05,1.6271860658889636e-05
0.05159946158528328,0.060086898505687714,2.3782808780670166,1.5953883121255785e-05,1.4662577086710371e-05,1.6271860658889636e-05
0.05160447210073471,0.060090091079473495,2.3782904148101807,1.5953883121255785e-05,1.4662577086710371e-05,1.6271860658889636e-05
0.05160949379205704,0.06009329855442047,2.378300189971924,1.5953883121255785e-05,1.4662577086710371e-05,1.6271860658889636e-05
0.05161456763744354,0.06009655073285103,2.378309965133667,1.5953883121255785e-05,1.46824449984706e-05,1.6271860658889636e-05
0.05161966755986214,0.060099467635154724,2.378319501876831,1.593401793797966e-05,1.46824449984706e-05,1.6271860658889636e-05
0.051624856889247894,0.06009988486766815,2.378330945968628,1.593401793797966e-05,1.46824449984706e-05,1.6251991837634705e-05
0.05163007602095604,0.06010030210018158,2.378342390060425,1.593401793797966e-05,1.46824449984706e-05,1.6251991837634705e-05
0.05163532868027687,0.0601007454097271,2.3783538341522217,1.593401793797966e-05,1.46824449984706e-05,1.6251991837634705e-05
0.05164061486721039,0.060101218521595,2.3783652782440186,1.593401793797966e-05,1.46824449984706e-05,1.6251991837634705e-05
0.05164593085646629,0.06010172888636589,2.3783767223358154,1.593401793797966e-05,1.46824449984706e-05,1.6251991837634705e-05
0.051651276648044586,0.06010226160287857,2.3783884048461914,1.593401793797966e-05,1.46824449984706e-05,1.6251991837634705e-05
0.051656655967235565,0.060102835297584534,2.3783998489379883,1.593401793797966e-05,1.46824449984706e-05,1.6251991837634705e-05
0.05166206508874893,0.060103438794612885,2.3784115314483643,1.593401793797966e-05,1.46824449984706e-05,1.6251991837634705e-05
0.051667504012584686,0.060104019939899445,2.378422975540161,1.593401793797966e-05,1.46824449984706e-05,1.6251991837634705e-05
0.05167296901345253,0.06010464206337929,2.378434419631958,1.593401793797966e-05,1.46824449984706e-05,1.6251991837634705e-05
0.051678478717803955,0.06010528281331062,2.378446102142334,1.593401793797966e-05,1.46824449984706e-05,1.6251991837634705e-05
0.0516834519803524,0.060105957090854645,2.378457546234131,1.593401793797966e-05,1.46824449984706e-05,1.6251991837634705e-05
0.05168817564845085,0.06010665372014046,2.378469228744507,1.593401793797966e-05,1.46824449984706e-05,1.6251991837634705e-05
0.05169292911887169,0.06010739877820015,2.378480911254883,1.593401793797966e-05,1.46824449984706e-05,1.6251991837634705e-05
0.051697734743356705,0.06010817363858223,2.3784923553466797,1.593401793797966e-05,1.46824449984706e-05,1.6251991837634705e-05
0.05170255899429321,0.060108959674835205,2.3785040378570557,1.593401793797966e-05,1.46824449984706e-05,1.6251991837634705e-05
0.0517074316740036,0.06010979413986206,2.3785154819488525,1.593401793797966e-05,1.46824449984706e-05,1.6251991837634705e-05
0.05171233043074608,0.060110654681921005,2.3785271644592285,1.593401793797966e-05,1.46824449984706e-05,1.6251991837634705e-05
0.051717277616262436,0.060111552476882935,2.3785388469696045,1.593401793797966e-05,1.46824449984706e-05,1.6251991837634705e-05
0.051722247153520584,0.06011246144771576,2.3785505294799805,1.593401793797966e-05,1.4662577996205073e-05,1.6251991837634705e-05
0.05172726511955261,0.06011342257261276,2.3785619735717773,1.591414911672473e-05,1.4662577996205073e-05,1.6251991837634705e-05
0.05173231288790703,0.06011441349983215,2.3785736560821533,1.591414911672473e-05,1.4662577996205073e-05,1.6251991837634705e-05
0.05173739790916443,0.06011543422937393,2.3785853385925293,1.591414911672473e-05,1.4662577996205073e-05,1.6251991837634705e-05
0.051742516458034515,0.0601164810359478,2.3785970211029053,1.591414911672473e-05,1.4662577996205073e-05,1.6251991837634705e-05
0.05174767225980759,0.06011754646897316,2.3786087036132812,1.591414911672473e-05,1.4662577996205073e-05,1.6251991837634705e-05
0.05175286531448364,0.060118671506643295,2.3786203861236572,1.591414911672473e-05,1.4662577996205073e-05,1.6251991837634705e-05
0.051758091896772385,0.06011980399489403,2.378632068634033,1.591414911672473e-05,1.4662577996205073e-05,1.6251991837634705e-05
0.05176335573196411,0.06012098491191864,2.378643751144409,1.591414911672473e-05,1.4662577996205073e-05,1.6251991837634705e-05
0.051768649369478226,0.060122184455394745,2.378655433654785,1.591414911672473e-05,1.4662577996205073e-05,1.6251991837634705e-05
0.051773980259895325,0.060123421251773834,2.378667116165161,1.591414911672473e-05,1.4662577996205073e-05,1.6251991837634705e-05
0.051779359579086304,0.06012468785047531,2.378678798675537,1.591414911672473e-05,1.4662577996205073e-05,1.6251991837634705e-05
0.05178476497530937,0.06012598052620888,2.378690481185913,1.591414911672473e-05,1.4662577996205073e-05,1.6232123016379774e-05
0.051790203899145126,0.060127321630716324,2.378702163696289,1.591414911672473e-05,1.4662577996205073e-05,1.6232123016379774e-05
0.051795680075883865,0.06012867018580437,2.378714084625244,1.591414911672473e-05,1.4662577996205073e-05,1.6232123016379774e-05
0.051801200956106186,0.06013006344437599,2.378725528717041,1.591414911672473e-05,1.4662577996205073e-05,1.6232123016379774e-05
0.051806751638650894,0.060131486505270004,2.378737449645996,1.591414911672473e-05,1.4662577996205073e-05,1.6212256014114246e-05
0.05181233584880829,0.0601329430937767,2.378749132156372,1.591414911672473e-05,1.4662577996205073e-05,1.6212256014114246e-05
0.05181794986128807,0.06013442575931549,2.378760814666748,1.591414911672473e-05,1.4662577996205073e-05,1.6212256014114246e-05
0.05182361230254173,0.060135938227176666,2.378772735595703,1.591414911672473e-05,1.4662577996205073e-05,1.6212256014114246e-05
0.051829300820827484,0.06013748422265053,2.378784656524658,1.591414911672473e-05,1.4662577996205073e-05,1.6212256014114246e-05
0.051835037767887115,0.060139067471027374,2.378796339035034,1.591414911672473e-05,1.4642710084444843e-05,1.6212256014114246e-05
0.05184079706668854,0.06014068052172661,2.37880802154541,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.05184659734368324,0.06014231592416763,2.3788199424743652,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.051852431148290634,0.060143981128931046,2.378831624984741,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.05185830593109131,0.06014568731188774,2.3788435459136963,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.05186419188976288,0.06014742702245712,2.3788552284240723,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.05187011510133743,0.0601491816341877,2.3788671493530273,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.05187606438994408,0.06015097722411156,2.3788790702819824,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.05188077688217163,0.06015212833881378,2.378885269165039,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.051885467022657394,0.060153260827064514,2.3788914680480957,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.051890160888433456,0.06015441566705704,2.3788974285125732,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.05189486965537071,0.06015557423233986,2.37890362739563,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.051899589598178864,0.060156773775815964,2.3789098262786865,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.05190432071685791,0.060158196836709976,2.378916025161743,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.051909077912569046,0.06015962362289429,2.3789219856262207,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.05191383138298988,0.06016106903553009,2.3789281845092773,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.05191860720515251,0.060162503272295,2.378934383392334,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.05192338675260544,0.0601639598608017,2.3789405822753906,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.05192819610238075,0.060165420174598694,2.3789467811584473,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.05193299800157547,0.06016688421368599,2.378952741622925,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.051937829703092575,0.06016836687922478,2.3789589405059814,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.05194265767931938,0.06016984581947327,2.378965139389038,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.05194750800728798,0.060171328485012054,2.3789713382720947,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.05195236951112747,0.06017281860113144,2.3789775371551514,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.05195724591612816,0.06017432361841202,2.378983736038208,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.05196211487054825,0.060175821185112,2.3789899349212646,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.05196694657206535,0.060177281498909,2.378995895385742,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.051971789449453354,0.06017874553799629,2.3790018558502197,1.5894283933448605e-05,1.4642710084444843e-05,1.6192389011848718e-05
0.051976654678583145,0.06018022075295448,2.3790078163146973,1.5894283933448605e-05,1.4662577996205073e-05,1.6192389011848718e-05
0.05198151618242264,0.060181695967912674,2.379013776779175,1.5874415112193674e-05,1.4662577996205073e-05,1.6192389011848718e-05
0.051986392587423325,0.060183171182870865,2.3790197372436523,1.5874415112193674e-05,1.4662577996205073e-05,1.6192389011848718e-05
0.051991287618875504,0.06018466502428055,2.37902569770813,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.05199618265032768,0.06018615886569023,2.3790316581726074,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.05200110003352165,0.06018767133355141,2.379037618637085,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.05200602114200592,0.060189176350831985,2.3790435791015625,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.05201095715165138,0.06019068881869316,2.37904953956604,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.05201590061187744,0.060192208737134933,2.3790555000305176,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.05202086269855499,0.060193728655576706,2.379061698913574,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.052025824785232544,0.06019526720046997,2.3790676593780518,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.052030812948942184,0.060196809470653534,2.3790736198425293,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.052035801112651825,0.060198355466127396,2.379079818725586,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.05204080045223236,0.06019990146160126,2.3790855407714844,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.05204581841826439,0.060201458632946014,2.379091739654541,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.052050843834877014,0.06020302698016167,2.3790977001190186,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.052055876702070236,0.06020459160208702,2.379103899002075,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.05206093192100525,0.06020617485046387,2.3791098594665527,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.05206511542201042,0.060207754373550415,2.3791158199310303,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.052067261189222336,0.06020934134721756,2.379122018814087,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.05206941068172455,0.06021089851856232,2.3791279792785645,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.052071575075387955,0.06021244823932648,2.379134178161621,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.05207373946905136,0.060214001685380936,2.3791401386260986,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.052075911313295364,0.06021557003259659,2.379146099090576,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.05207809433341026,0.06021726876497269,2.379152297973633,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.05208028480410576,0.06021903082728386,2.3791582584381104,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.05208248272538185,0.06022080406546593,2.379164457321167,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.05208468809723854,0.06022258102893829,2.3791704177856445,1.5854548109928146e-05,1.4662577996205073e-05,1.617252200958319e-05
0.05208690091967583,0.060224369168281555,2.379176616668701,1.5854548109928146e-05,1.4662577996205073e-05,1.615265318832826e-05
0.05208911374211311,0.06022615358233452,2.379182815551758,1.5854548109928146e-05,1.4662577996205073e-05,1.61129173648078e-05
0.05209134891629219,0.060227952897548676,2.3791887760162354,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.05209357291460037,0.06022975221276283,2.379194974899292,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.052095815539360046,0.06023155897855759,2.3792011737823486,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.05209806188941002,0.060233376920223236,2.379207134246826,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.05210031941533089,0.060235198587179184,2.379213333129883,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.05210258439183235,0.06023702770471573,2.3792195320129395,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.052104853093624115,0.06023886054754257,2.379225492477417,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.05210713669657707,0.06024071201682091,2.3792316913604736,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.05210941657423973,0.060242556035518646,2.3792378902435303,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.052111703902482986,0.06024441123008728,2.379244089126587,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.05211368948221207,0.06024603918194771,2.3792500495910645,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.05211556330323219,0.060247574001550674,2.379256010055542,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.05211745575070381,0.06024912744760513,2.3792617321014404,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.05211934074759483,0.06025068089365959,2.379267692565918,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.05212124437093735,0.06025224179029465,2.3792736530303955,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.052123185247182846,0.0602538026869297,2.379279613494873,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.05212511867284775,0.060255371034145355,2.3792855739593506,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.05212707445025444,0.0602569505572319,2.379291534423828,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.052129026502370834,0.06025853380560875,2.3792974948883057,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.052130986005067825,0.060260120779275894,2.379303455352783,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.05213295668363571,0.06026170775294304,2.3793094158172607,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.052134934812784195,0.060263317078351974,2.3793153762817383,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.052136920392513275,0.060264915227890015,2.379321336746216,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.052138905972242355,0.060266535729169846,2.3793272972106934,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.05214086174964905,0.06026820093393326,2.379333257675171,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.05214281380176544,0.060269854962825775,2.3793392181396484,1.5834681107662618e-05,1.4662577996205073e-05,1.61129173648078e-05
0.05214478075504303,0.06027153879404068,2.379345178604126,1.5834681107662618e-05,1.4642710084444843e-05,1.61129173648078e-05
0.05214675888419151,0.060273218899965286,2.3793511390686035,1.5834681107662618e-05,1.4642710084444843e-05,1.61129173648078e-05
0.0521487332880497,0.06027490273118019,2.379357099533081,1.5834681107662618e-05,1.4642710084444843e-05,1.61129173648078e-05
0.05215073004364967,0.06027659773826599,2.3793632984161377,1.5834681107662618e-05,1.4642710084444843e-05,1.61129173648078e-05
0.05215272307395935,0.06027829647064209,2.3793692588806152,1.5834681107662618e-05,1.4642710084444843e-05,1.61129173648078e-05
0.05215472728013992,0.060280002653598785,2.3793752193450928,1.5834681107662618e-05,1.4642710084444843e-05,1.61129173648078e-05
0.05215674266219139,0.06028171628713608,2.3793811798095703,1.5834681107662618e-05,1.4642710084444843e-05,1.61129173648078e-05
0.05215876176953316,0.06028343737125397,2.379387378692627,1.5834681107662618e-05,1.4642710084444843e-05,1.6132784367073327e-05
0.05216078460216522,0.06028515473008156,2.3793933391571045,1.5834681107662618e-05,1.4642710084444843e-05,1.6132784367073327e-05
0.05216282233595848,0.06028688699007034,2.379399538040161,1.5834681107662618e-05,1.4642710084444843e-05,1.6132784367073327e-05
0.05216486006975174,0.06028863042593002,2.3794054985046387,1.5834681107662618e-05,1.4642710084444843e-05,1.6132784367073327e-05
0.05216691270470619,0.06029037758708,2.379411458969116,1.5834681107662618e-05,1.4642710084444843e-05,1.6132784367073327e-05
0.05216897279024124,0.060292135924100876,2.3794174194335938,1.5834681107662618e-05,1.4642710084444843e-05,1.6132784367073327e-05
0.05217108130455017,0.06029394268989563,2.3794236183166504,1.5834681107662618e-05,1.4642710084444843e-05,1.6132784367073327e-05
0.05217324197292328,0.060295794159173965,2.379429817199707,1.5834681107662618e-05,1.4642710084444843e-05,1.6132784367073327e-05
0.052175410091876984,0.06029766425490379,2.3794357776641846,1.5834681107662618e-05,1.4642710084444843e-05,1.6132784367073327e-05
0.052177585661411285,0.06029953807592392,2.379441976547241,1.5834681107662618e-05,1.4642710084444843e-05,1.6132784367073327e-05
0.052179768681526184,0.06030141934752464,2.379448175430298,1.5834681107662618e-05,1.4642710084444843e-05,1.6132784367073327e-05
0.05218195170164108,0.06030329316854477,2.3794541358947754,1.5834681107662618e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.0521840862929821,0.06030513718724251,2.379460096359253,1.5834681107662618e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.05218622833490372,0.06030697003006935,2.3794660568237305,1.5834681107662618e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.05218837037682533,0.06030881032347679,2.379472017288208,1.5834681107662618e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.05219053104519844,0.06031067296862602,2.3794777393341064,1.5834681107662618e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.05219269543886185,0.060312531888484955,2.379483699798584,1.5834681107662618e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.05219486355781555,0.060314398258924484,2.3794896602630615,1.5834681107662618e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.052197035402059555,0.060316260904073715,2.379495620727539,1.5834681107662618e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.052199218422174454,0.06031813845038414,2.3795015811920166,1.5834681107662618e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.05220140516757965,0.06032002344727516,2.379507541656494,1.5834681107662618e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.052203599363565445,0.06032191589474678,2.3795135021209717,1.5834681107662618e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.052205804735422134,0.0603238083422184,2.37951922416687,1.5834681107662618e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.05220802128314972,0.060325708240270615,2.3795251846313477,1.5834681107662618e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.05221023038029671,0.06032761558890343,2.379531145095825,1.581481410539709e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.05221245437860489,0.06032952666282654,2.3795371055603027,1.581481410539709e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.05221467837691307,0.06033143773674965,2.3795430660247803,1.581481410539709e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.052216921001672745,0.06033336743712425,2.379549026489258,1.581481410539709e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.05221915990114212,0.06033528968691826,2.3795549869537354,1.581481410539709e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.05222141742706299,0.06033723056316376,2.379560947418213,1.581481410539709e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.052223674952983856,0.06033916771411896,2.3795669078826904,1.581481410539709e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.05222593620419502,0.06034112349152565,2.379572868347168,1.581481410539709e-05,1.4622841263189912e-05,1.6132784367073327e-05
0.05222820118069649,0.06034306809306145,2.3795788288116455,1.581481410539709e-05,1.4622841263189912e-05,1.61129173648078e-05
0.052230481058359146,0.06034502014517784,2.379585027694702,1.581481410539709e-05,1.4622841263189912e-05,1.61129173648078e-05
0.052232760936021805,0.06034698709845543,2.3795909881591797,1.581481410539709e-05,1.4622841263189912e-05,1.61129173648078e-05
0.05223505571484566,0.060348957777023315,2.3795969486236572,1.581481410539709e-05,1.4622841263189912e-05,1.61129173648078e-05
0.05223735049366951,0.0603509359061718,2.3796029090881348,1.581481410539709e-05,1.4622841263189912e-05,1.61129173648078e-05
0.05223965272307396,0.06035291403532028,2.3796088695526123,1.581481410539709e-05,1.4622841263189912e-05,1.61129173648078e-05
0.052241962403059006,0.06035490706562996,2.379615068435669,1.581481410539709e-05,1.4622841263189912e-05,1.61129173648078e-05
0.05224427953362465,0.06035689637064934,2.3796210289001465,1.581481410539709e-05,1.4622841263189912e-05,1.61129173648078e-05
0.05224660038948059,0.06035890057682991,2.379626989364624,1.581481410539709e-05,1.4622841263189912e-05,1.61129173648078e-05
0.05224892869591713,0.06036090478301048,2.3796329498291016,1.581481410539709e-05,1.4622841263189912e-05,1.61129173648078e-05
0.052251268178224564,0.06036292389035225,2.379639148712158,1.581481410539709e-05,1.4622841263189912e-05,1.61129173648078e-05
0.052253607660532,0.060364942997694016,2.3796451091766357,1.581481410539709e-05,1.4622841263189912e-05,1.61129173648078e-05
0.05225595831871033,0.06036696583032608,2.3796510696411133,1.579494528414216e-05,1.4622841263189912e-05,1.61129173648078e-05
0.052258312702178955,0.060368992388248444,2.37965726852417,1.579494528414216e-05,1.4622841263189912e-05,1.61129173648078e-05
0.05226067826151848,0.060371033847332,2.3796632289886475,1.579494528414216e-05,1.4622841263189912e-05,1.61129173648078e-05
0.052263043820858,0.06037307530641556,2.379669189453125,1.579494528414216e-05,1.4622841263189912e-05,1.61129173648078e-05
0.05226542055606842,0.06037512049078941,2.3796753883361816,1.579494528414216e-05,1.4622841263189912e-05,1.61129173648078e-05
0.052267804741859436,0.06037718057632446,2.379681348800659,1.579494528414216e-05,1.4622841263189912e-05,1.61129173648078e-05
0.05227019637823105,0.060379236936569214,2.379687547683716,1.579494528414216e-05,1.4622841263189912e-05,1.61129173648078e-05
0.05227259546518326,0.06038130074739456,2.3796935081481934,1.579494528414216e-05,1.4622841263189912e-05,1.61129173648078e-05
0.05227499455213547,0.06038336828351021,2.379699468612671,1.579494528414216e-05,1.4622841263189912e-05,1.61129173648078e-05
0.05227740481495857,0.06038544699549675,2.3797056674957275,1.579494528414216e-05,1.4622841263189912e-05,1.61129173648078e-05
0.052279818803071976,0.06038752943277359,2.379711866378784,1.579494528414216e-05,1.4622841263189912e-05,1.61129173648078e-05
0.05228225514292717,0.060389623045921326,2.3797178268432617,1.579494528414216e-05,1.4622841263189912e-05,1.61129173648078e-05
0.05228467658162117,0.06039171293377876,2.3797240257263184,1.579494528414216e-05,1.4622841263189912e-05,1.61129173648078e-05
0.05228711664676666,0.060393813997507095,2.379729986190796,1.579494528414216e-05,1.4622841263189912e-05,1.61129173648078e-05
0.052289556711912155,0.060395922511816025,2.3797361850738525,1.579494528414216e-05,1.4622841263189912e-05,1.61129173648078e-05
0.052292004227638245,0.060397740453481674,2.37974214553833,1.579494528414216e-05,1.4622841263189912e-05,1.61129173648078e-05
0.05229446291923523,0.060399509966373444,2.3797483444213867,1.579494528414216e-05,1.4622841263189912e-05,1.609305036254227e-05
0.05229692533612251,0.06040128692984581,2.3797543048858643,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05229939520359039,0.06040306016802788,2.379760503768921,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05230186879634857,0.06040484458208084,2.3797667026519775,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05230434611439705,0.0604066364467144,2.379772901535034,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05230684578418732,0.060408443212509155,2.379779100418091,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.052309345453977585,0.06041025370359421,2.3797850608825684,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.052311837673187256,0.06041207164525986,2.379791259765625,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.052314355969429016,0.060413919389247894,2.3797974586486816,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05231687054038048,0.06041577458381653,2.3798036575317383,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.052319400012493134,0.06041763350367546,2.379809617996216,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05232192948460579,0.06041949987411499,2.3798158168792725,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05232446268200874,0.06042137369513512,2.379822015762329,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05232701078057289,0.06042325496673584,2.3798282146453857,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05232955515384674,0.06042513996362686,2.3798344135284424,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.052332110702991486,0.06042702496051788,2.379840612411499,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05233467370271683,0.060428932309150696,2.3798468112945557,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05233727768063545,0.06043084338307381,2.3798530101776123,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.052339911460876465,0.060432758182287216,2.379859209060669,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05234255641698837,0.06043468043208122,2.3798654079437256,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05234529450535774,0.0604366809129715,2.3798716068267822,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05234808474779129,0.06043868139386177,2.3798775672912598,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05235087871551514,0.060440704226493835,2.3798840045928955,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.052353695034980774,0.0604427345097065,2.379890203475952,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.0523565299808979,0.06044478341937065,2.379896402359009,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05235937610268593,0.06044691801071167,2.3799026012420654,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.052362240850925446,0.060449086129665375,2.379908800125122,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05236511304974556,0.06045126914978027,2.3799149990081787,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05236801132559776,0.060453470796346664,2.3799211978912354,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05237092077732086,0.06045567989349365,2.379927396774292,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.052373841404914856,0.06045791134238243,2.3799338340759277,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05237679183483124,0.060460153967142105,2.3799400329589844,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05237974971532822,0.06046241149306297,2.379946231842041,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05238272249698639,0.06046469137072563,2.3799524307250977,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05238570645451546,0.06046697124838829,2.3799586296081543,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05238872021436691,0.06046927720308304,2.37996506690979,1.579494528414216e-05,1.4602974260924384e-05,1.609305036254227e-05
0.05239173769950867,0.06047159805893898,2.3799712657928467,1.579494528414216e-05,1.4583107258658856e-05,1.609305036254227e-05
0.05239477753639221,0.060473937541246414,2.3799774646759033,1.5775076462887228e-05,1.4583107258658856e-05,1.609305036254227e-05
0.05239783227443695,0.060476284474134445,2.379983901977539,1.5775076462887228e-05,1.4583107258658856e-05,1.609305036254227e-05
0.05240090191364288,0.06047864630818367,2.3799901008605957,1.5775076462887228e-05,1.4583107258658856e-05,1.609305036254227e-05
0.05240398645401001,0.06048101931810379,2.3799962997436523,1.5775076462887228e-05,1.4583107258658856e-05,1.609305036254227e-05
0.05240709334611893,0.0604834146797657,2.380002737045288,1.5775076462887228e-05,1.4583107258658856e-05,1.609305036254227e-05
0.05241020768880844,0.06048582121729851,2.3800089359283447,1.5775076462887228e-05,1.4583107258658856e-05,1.609305036254227e-05
0.052413344383239746,0.06048824265599251,2.3800153732299805,1.5775076462887228e-05,1.4583107258658856e-05,1.609305036254227e-05
0.05241648852825165,0.060490682721138,2.380021572113037,1.5775076462887228e-05,1.4583107258658856e-05,1.609305036254227e-05
0.05241965875029564,0.06049313768744469,2.380028009414673,1.5775076462887228e-05,1.4583107258658856e-05,1.609305036254227e-05
0.052422840148210526,0.06049560010433197,2.3800342082977295,1.5775076462887228e-05,1.4583107258658856e-05,1.609305036254227e-05
0.052426036447286606,0.060498081147670746,2.3800406455993652,1.5775076462887228e-05,1.4583107258658856e-05,1.609305036254227e-05
0.05242924392223358,0.06050058454275131,2.380046844482422,1.5775076462887228e-05,1.4583107258658856e-05,1.609305036254227e-05
0.05243247002363205,0.06050309166312218,2.3800532817840576,1.57552094606217e-05,1.4583107258658856e-05,1.609305036254227e-05
0.05243571475148201,0.06050562486052513,2.3800594806671143,1.57552094606217e-05,1.4583107258658856e-05,1.609305036254227e-05
0.05243896692991257,0.06050815433263779,2.38006591796875,1.57552094606217e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052442193031311035,0.060510676354169846,2.3800721168518066,1.57552094606217e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05244544520974159,0.0605132132768631,2.380078077316284,1.5735342458356172e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052448712289333344,0.060515761375427246,2.380084276199341,1.5735342458356172e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.0524519719183445,0.06051831319928169,2.3800904750823975,1.5735342458356172e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05245497450232506,0.06052065268158913,2.3800957202911377,1.5735342458356172e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052457671612501144,0.060523003339767456,2.380100727081299,1.5735342458356172e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052460379898548126,0.06052536144852638,2.380105972290039,1.5735342458356172e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05246308818459511,0.060527727007865906,2.3801112174987793,1.5735342458356172e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05246581509709358,0.060530103743076324,2.3801164627075195,1.5735342458356172e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05246856063604355,0.06053249537944794,2.3801214694976807,1.5735342458356172e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05247129872441292,0.06053487956523895,2.380126714706421,1.5735342458356172e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05247405543923378,0.06053728237748146,2.380131959915161,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05247664079070091,0.06053953245282173,2.380136489868164,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.0524790920317173,0.06054166704416275,2.3801403045654297,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05248153209686279,0.060543786734342575,2.3801441192626953,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05248397961258888,0.060545913875103,2.38014817237854,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05248643457889557,0.06054804474115372,2.3801519870758057,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05248888581991196,0.060550183057785034,2.3801558017730713,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05249125510454178,0.06055223569273949,2.380159378051758,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05249360576272011,0.06055426970124245,2.3801629543304443,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05249595642089844,0.060556311160326004,2.3801662921905518,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052498310804367065,0.06055836006999016,2.3801698684692383,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05250066891312599,0.06056040897965431,2.380173444747925,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05250303074717522,0.06056245416402817,2.3801770210266113,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05250540375709534,0.06056451424956322,2.3801803588867188,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05250776559114456,0.06056656315922737,2.3801839351654053,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05251014605164528,0.06056863069534302,2.3801872730255127,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.0525125190615654,0.060570694506168365,2.380190849304199,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052514899522066116,0.060572754591703415,2.3801944255828857,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052517279982566833,0.06057482585310936,2.380197763442993,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052519671618938446,0.060576893389225006,2.3802013397216797,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05252205953001976,0.060578975826501846,2.380204677581787,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052524447441101074,0.06058105453848839,2.3802084922790527,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052526842802762985,0.06058312579989433,2.3802120685577393,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052529241889715195,0.06058520823717117,2.3802154064178467,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052531648427248,0.06058730557560921,2.380218982696533,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05253405123949051,0.06058938801288605,2.3802225589752197,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052536457777023315,0.060591474175453186,2.380225896835327,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05253886431455612,0.06059356406331062,2.3802297115325928,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05254128575325012,0.060595665127038956,2.3802330493927,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052543703466653824,0.06059776246547699,2.3802366256713867,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05254612863063812,0.060599859803915024,2.3802402019500732,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05254855379462242,0.06060197204351425,2.3802437782287598,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05255098268389702,0.06060408055782318,2.3802473545074463,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052553411573171616,0.06060619652271271,2.380250930786133,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05255585163831711,0.06060830503702164,2.3802542686462402,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052558284252882004,0.06061042472720146,2.3802578449249268,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.0525607205927372,0.06061254069209099,2.3802614212036133,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05256316810846329,0.06061466038227081,2.3802649974823,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05256561189889908,0.060616783797740936,2.3802685737609863,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05256807059049606,0.060618914663791656,2.380272150039673,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05257052183151245,0.06062104552984238,2.3802757263183594,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052572984248399734,0.060623183846473694,2.380279302597046,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05257543921470642,0.060625314712524414,2.3802828788757324,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052577905356884,0.06062745302915573,2.380286455154419,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052580367773771286,0.06062959507107735,2.3802900314331055,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05258284881711006,0.06063174083828926,2.380293607711792,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05258531495928764,0.060633886605501175,2.3802971839904785,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052587784826755524,0.06063603237271309,2.380300760269165,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.0525902658700943,0.0606381855905056,2.3803043365478516,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05259276181459427,0.06064034625887871,2.380307912826538,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05259525030851364,0.060642510652542114,2.3803114891052246,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05259775370359421,0.060644663870334625,2.380315065383911,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052600257098674774,0.06064683198928833,2.3803186416625977,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05260276421904564,0.06064899265766144,2.3803224563598633,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.052605271339416504,0.06065116822719574,2.38032603263855,1.5715475456090644e-05,1.4583107258658856e-05,1.6073183360276744e-05
0.05260778218507767,0.060653332620859146,2.3803296089172363,1.5715475456090644e-05,1.4563239346898627e-05,1.6073183360276744e-05
0.05261029303073883,0.060655511915683746,2.380333185195923,1.5715475456090644e-05,1.4563239346898627e-05,1.6073183360276744e-05
0.05261281505227089,0.06065769121050835,2.3803367614746094,1.5715475456090644e-05,1.4563239346898627e-05,1.6073183360276744e-05
0.05261533707380295,0.06065987050533295,2.380340337753296,1.5715475456090644e-05,1.4563239346898627e-05,1.6073183360276744e-05
0.052617862820625305,0.060662057250738144,2.3803439140319824,1.5715475456090644e-05,1.4563239346898627e-05,1.6053314539021812e-05
0.05262039229273796,0.06066424399614334,2.380347490310669,1.5715475456090644e-05,1.4563239346898627e-05,1.6053314539021812e-05
0.052622921764850616,0.06066643074154854,2.3803513050079346,1.5715475456090644e-05,1.4563239346898627e-05,1.6053314539021812e-05
0.05262547358870506,0.06066863238811493,2.380354642868042,1.5715475456090644e-05,1.4563239346898627e-05,1.6053314539021812e-05
0.05262807756662369,0.06067083775997162,2.380357503890991,1.5715475456090644e-05,1.4563239346898627e-05,1.6053314539021812e-05
0.0526307038962841,0.0606730654835701,2.3803606033325195,1.5715475456090644e-05,1.4563239346898627e-05,1.6053314539021812e-05
0.05263332650065422,0.06067529320716858,2.3803634643554688,1.5715475456090644e-05,1.4563239346898627e-05,1.6053314539021812e-05
0.052635956555604935,0.060677528381347656,2.380366325378418,1.5715475456090644e-05,1.4563239346898627e-05,1.6053314539021812e-05
0.052638594061136246,0.06067977473139763,2.3803694248199463,1.5715475456090644e-05,1.4563239346898627e-05,1.6053314539021812e-05
0.052641235291957855,0.060682013630867004,2.3803725242614746,1.5715475456090644e-05,1.4563239346898627e-05,1.6053314539021812e-05
0.05264389142394066,0.06068427115678787,2.3803751468658447,1.5715475456090644e-05,1.4563239346898627e-05,1.6053314539021812e-05
0.05264655500650406,0.06068653613328934,2.380378246307373,1.5715475456090644e-05,1.4563239346898627e-05,1.6053314539021812e-05
0.05264921858906746,0.0606888011097908,2.3803813457489014,1.5715475456090644e-05,1.4543371435138397e-05,1.6053314539021812e-05
0.052651893347501755,0.06069107726216316,2.3803842067718506,1.5715475456090644e-05,1.4543371435138397e-05,1.6053314539021812e-05
0.05265458673238754,0.06069335713982582,2.3803870677948,1.5715475456090644e-05,1.4543371435138397e-05,1.6053314539021812e-05
0.05265728384256363,0.06069564446806908,2.380390167236328,1.5715475456090644e-05,1.4543371435138397e-05,1.6053314539021812e-05
0.05265998840332031,0.06069793924689293,2.3803930282592773,1.5715475456090644e-05,1.4543371435138397e-05,1.6053314539021812e-05
0.052662692964076996,0.06070023775100708,2.3803961277008057,1.5715475456090644e-05,1.4543371435138397e-05,1.6053314539021812e-05
0.05266541242599487,0.060702551156282425,2.380398988723755,1.5715475456090644e-05,1.4543371435138397e-05,1.6053314539021812e-05
0.05266813188791275,0.06070486456155777,2.380402088165283,1.5715475456090644e-05,1.4543371435138397e-05,1.6053314539021812e-05
0.05267080292105675,0.06070712208747864,2.3804049491882324,1.5715475456090644e-05,1.4543371435138397e-05,1.6053314539021812e-05
0.05267318710684776,0.06070905178785324,2.3804075717926025,1.5715475456090644e-05,1.4543371435138397e-05,1.6053314539021812e-05
0.052675582468509674,0.06071099266409874,2.3804101943969727,1.5715475456090644e-05,1.4543371435138397e-05,1.6053314539021812e-05
0.05267547816038132,0.06071293354034424,2.380413055419922,1.5715475456090644e-05,1.4543371435138397e-05,1.6053314539021812e-05
0.052674368023872375,0.06071488931775093,2.380415916442871,1.5715475456090644e-05,1.4543371435138397e-05,1.6053314539021812e-05
0.05267326906323433,0.06071685254573822,2.380418539047241,1.5715475456090644e-05,1.4543371435138397e-05,1.6053314539021812e-05
0.05267217755317688,0.06071881949901581,2.3804214000701904,1.5715475456090644e-05,1.4543371435138397e-05,1.6053314539021812e-05
0.05267109349370003,0.06072079390287399,2.3804240226745605,1.5715475456090644e-05,1.4543371435138397e-05,1.6053314539021812e-05
0.05266997218132019,0.06072273105382919,2.3804266452789307,1.5715475456090644e-05,1.4543371435138397e-05,1.6053314539021812e-05
0.05266859382390976,0.060724370181560516,2.380429267883301,1.5715475456090644e-05,1.4543371435138397e-05,1.6053314539021812e-05
0.052668485790491104,0.060727059841156006,2.380431652069092,1.5715475456090644e-05,1.4543371435138397e-05,1.6053314539021812e-05


==> data/linear_poly.csv <==
diw,dgdro,nerm,lerm,liw,lgdro
0.22321248054504395,0.27596715092658997,1.6544281244277954,0.10225795209407806,0.10856160521507263,0.11515389382839203
0.2221691608428955,0.27490800619125366,2.0858154296875,0.08118715137243271,0.08618731796741486,0.09142199158668518
0.2212267518043518,0.27391356229782104,2.39375638961792,0.0709310993552208,0.07529707252979279,0.07987779378890991
0.22048993408679962,0.27308741211891174,2.640868902206421,0.06444874405860901,0.0684141144156456,0.07257849723100662
0.21990074217319489,0.27239570021629333,2.850536346435547,0.05983094871044159,0.06351108849048615,0.06737665086984634
0.21941576898097992,0.27185916900634766,3.034395217895508,0.05630438029766083,0.05976681038737297,0.0634072944521904
0.21900564432144165,0.27137255668640137,3.1991889476776123,0.053485192358493805,0.05677361041307449,0.06023145467042923
0.2186552733182907,0.27096840739250183,3.349207878112793,0.051157426089048386,0.05430232733488083,0.05761043354868889
0.21834759414196014,0.2706187665462494,3.487386703491211,0.04918836057186127,0.052211664617061615,0.05539358779788017
0.21807332336902618,0.27028948068618774,3.615818977355957,0.04749128222465515,0.05040978640317917,0.053481604903936386
0.21782901883125305,0.2700106203556061,3.7360663414001465,0.04600651562213898,0.04883352667093277,0.051810137927532196
0.21761170029640198,0.26975589990615845,3.8493235111236572,0.04469158500432968,0.04743768274784088,0.050329528748989105
0.2174115628004074,0.2695181667804718,3.956537961959839,0.043515026569366455,0.04618863761425018,0.04900435730814934
0.2172311395406723,0.2693038284778595,4.058430194854736,0.04245351254940033,0.045061610639095306,0.04780895635485649
0.2170618623495102,0.2691095769405365,4.155639171600342,0.04148845374584198,0.044037114828825,0.046722233295440674
0.216905876994133,0.2689305543899536,4.248660564422607,0.040605589747428894,0.04309972748160362,0.04572799801826477
0.21675841510295868,0.2687532305717468,4.33792781829834,0.039793308824300766,0.04223747178912163,0.04481317847967148
0.2166263461112976,0.2685919404029846,4.423796653747559,0.039042338728904724,0.04144033044576645,0.043967436999082565
0.21649301052093506,0.26843878626823425,4.506537437438965,0.03834528475999832,0.04069991409778595,0.04318220540881157
0.2163662165403366,0.26830345392227173,4.586496353149414,0.03769513592123985,0.04001006484031677,0.0424504280090332
0.21626172959804535,0.26815739274024963,4.6637701988220215,0.03708755224943161,0.039364397525787354,0.04176587983965874
0.21615175902843475,0.2680633068084717,4.7387776374816895,0.0365164577960968,0.03875894099473953,0.041123852133750916
0.21606270968914032,0.2679049074649811,4.811459541320801,0.03597965091466904,0.03818925470113754,0.040517665445804596
0.21595317125320435,0.2678181827068329,4.882077693939209,0.035473160445690155,0.037650611251592636,0.039948172867298126
0.21588027477264404,0.26772212982177734,4.9508891105651855,0.034993261098861694,0.03714260458946228,0.03940821439027786
0.2157846987247467,0.2675926685333252,5.017812728881836,0.0345388799905777,0.03665928915143013,0.03889618441462517
0.21569956839084625,0.26751166582107544,5.082960605621338,0.03410783410072327,0.03620205447077751,0.038409896194934845
0.21564900875091553,0.2674425542354584,5.146655559539795,0.03369675576686859,0.03576579689979553,0.03794766217470169
0.21556921303272247,0.2673119306564331,5.209047317504883,0.03330368548631668,0.035349778831005096,0.037505168467760086
0.215462327003479,0.26722726225852966,5.2697601318359375,0.032929882407188416,0.03495252504944801,0.03708462417125702
0.2154015600681305,0.26716649532318115,5.329119682312012,0.032572485506534576,0.0345718115568161,0.03668228164315224
0.21536535024642944,0.2671021521091461,5.387266159057617,0.03222993388772011,0.034208331257104874,0.036297090351581573
0.21531766653060913,0.2670111358165741,5.444429874420166,0.03190019726753235,0.033860333263874054,0.035924892872571945
0.21524588763713837,0.26692888140678406,5.500447750091553,0.0315835177898407,0.03352554142475128,0.035567861050367355
0.21514788269996643,0.2668057978153229,5.555142402648926,0.03128031641244888,0.033202849328517914,0.035226382315158844
0.21509107947349548,0.2667750120162964,5.60875940322876,0.03098878264427185,0.032891325652599335,0.03490053117275238
0.2150837928056717,0.26679685711860657,5.661478519439697,0.030707454308867455,0.03259256109595299,0.034584324806928635
0.21505287289619446,0.2667407691478729,5.713380336761475,0.030435455963015556,0.03230518475174904,0.03427670896053314
0.2149917036294937,0.2665831446647644,5.764427185058594,0.03017260693013668,0.032026395201683044,0.03397805988788605
0.21491318941116333,0.2664538025856018,5.814680099487305,0.029918229207396507,0.03175698220729828,0.03369121998548508
0.2148301601409912,0.2663775384426117,5.863793849945068,0.029673725366592407,0.03149665519595146,0.03341575711965561
0.21477733552455902,0.26642194390296936,5.9121994972229,0.02943667583167553,0.031244337558746338,0.033153556287288666
0.21473456919193268,0.2665000259876251,5.959835529327393,0.02920709364116192,0.030999621376395226,0.03289997577667236
0.21469415724277496,0.26649120450019836,6.006690979003906,0.028984755277633667,0.03076210245490074,0.032649971544742584
0.21468965709209442,0.26634538173675537,6.052938461303711,0.0287686325609684,0.03053418919444084,0.032402943819761276
0.21468780934810638,0.2661553621292114,6.098571300506592,0.02855851873755455,0.03031284175813198,0.03216040879487991
0.21467523276805878,0.26602575182914734,6.143811225891113,0.028353244066238403,0.030096715316176414,0.03192678838968277
0.21462847292423248,0.2659820020198822,6.188392162322998,0.028153814375400543,0.029886044561862946,0.03170449286699295
0.2145456075668335,0.26603981852531433,6.2320475578308105,0.027961209416389465,0.029680471867322922,0.0314936488866806
0.21446305513381958,0.26611846685409546,6.275016784667969,0.027774229645729065,0.029480358585715294,0.03128775209188461
0.21441075205802917,0.2661711871623993,6.3172712326049805,0.02759283408522606,0.02928566001355648,0.031084850430488586
0.21435828506946564,0.26609325408935547,6.359141826629639,0.02741542086005211,0.02909667417407036,0.03088308498263359
0.21430760622024536,0.26592621207237244,6.400627613067627,0.027241870760917664,0.0289127379655838,0.03068271279335022
0.21425564587116241,0.26575523614883423,6.441557884216309,0.02707280032336712,0.028732549399137497,0.030487924814224243
0.21425271034240723,0.2656530439853668,6.48209810256958,0.026907403022050858,0.028556954115629196,0.030299898236989975
0.2143167108297348,0.26564785838127136,6.522189140319824,0.026745781302452087,0.02838774025440216,0.03011823259294033
0.2143736630678177,0.2657029628753662,6.561740875244141,0.02658824436366558,0.02822214365005493,0.029942944645881653
0.2143980711698532,0.26578396558761597,6.600951194763184,0.02643391489982605,0.028060313314199448,0.029773231595754623
0.21436206996440887,0.26585596799850464,6.639890670776367,0.02628242038190365,0.027901550754904747,0.02960733324289322
0.21429793536663055,0.26587802171707153,6.678153991699219,0.026135243475437164,0.02774585410952568,0.02944352850317955
0.2142156958580017,0.2658143639564514,6.715590953826904,0.025992803275585175,0.027593061327934265,0.029280927032232285
0.21414847671985626,0.26569420099258423,6.752636432647705,0.025853386148810387,0.02744305692613125,0.02911999076604843
0.2141055017709732,0.2655631899833679,6.789231300354004,0.02571714296936989,0.02729615569114685,0.02896047756075859
0.2140527218580246,0.26545125246047974,6.825520992279053,0.025583472102880478,0.027151545509696007,0.028805121779441833
0.2139820009469986,0.2653638422489166,6.861490249633789,0.025452351197600365,0.027009781450033188,0.02865493856370449
0.21392516791820526,0.2652961015701294,6.897262096405029,0.02532326430082321,0.026872053742408752,0.02850833162665367
0.21388676762580872,0.26530852913856506,6.932899475097656,0.025195971131324768,0.026737581938505173,0.028368931263685226
0.21386359632015228,0.26538336277008057,6.968184471130371,0.025071196258068085,0.026605142280459404,0.02823494002223015
0.2138204723596573,0.2654249966144562,7.003177642822266,0.024948690086603165,0.026474472135305405,0.02810213528573513
0.21378430724143982,0.26544761657714844,7.037887096405029,0.024828365072607994,0.026346907019615173,0.027970274910330772
0.21376091241836548,0.2654300928115845,7.072238445281982,0.024710413068532944,0.02622370980679989,0.027839219197630882
0.21374814212322235,0.2653723657131195,7.106231689453125,0.024594802409410477,0.026103666052222252,0.02770894393324852
0.21374861896038055,0.2652856409549713,7.1397528648376465,0.024481847882270813,0.025985976681113243,0.027580222114920616
0.2137659192085266,0.26517996191978455,7.173074722290039,0.024370599538087845,0.025870202109217644,0.027452826499938965
0.2137976735830307,0.2651054859161377,7.206145763397217,0.024261176586151123,0.025756334885954857,0.027328332886099815
0.21382558345794678,0.26505526900291443,7.238966464996338,0.024153530597686768,0.025644510984420776,0.027206337079405785
0.2138344794511795,0.2650178372859955,7.271392345428467,0.02404811978340149,0.025534024462103844,0.027086839079856873
0.21381781995296478,0.26501980423927307,7.3032355308532715,0.023945488035678864,0.025425061583518982,0.02697107568383217
0.21380051970481873,0.26505374908447266,7.3348283767700195,0.023844515904784203,0.02531774900853634,0.026858214288949966
0.21377083659172058,0.26511263847351074,7.3660807609558105,0.02374545857310295,0.025211429223418236,0.02674766443669796
0.21373511850833893,0.26515993475914,7.396930694580078,0.023648478090763092,0.025106607005000114,0.026638474315404892
0.2136915624141693,0.2651612162590027,7.427508354187012,0.02355313114821911,0.025003260001540184,0.026530161499977112
0.2136412113904953,0.265116423368454,7.457911014556885,0.023459088057279587,0.024901464581489563,0.026422645896673203
0.21360521018505096,0.2650509774684906,7.488122940063477,0.023366384208202362,0.024801095947623253,0.026315724477171898
0.21356825530529022,0.2649506628513336,7.518184661865234,0.023274868726730347,0.024702273309230804,0.026209523901343346
0.21352224051952362,0.2648557722568512,7.5481085777282715,0.02318449318408966,0.02460463158786297,0.02610558085143566
0.21346673369407654,0.2647733688354492,7.577827453613281,0.02309544011950493,0.02450874261558056,0.026004061102867126
0.21342040598392487,0.2647121250629425,7.607362270355225,0.02300761267542839,0.02441490814089775,0.02590450644493103
0.2133801281452179,0.2646853029727936,7.636721134185791,0.02292098104953766,0.024322573095560074,0.025807863101363182
0.21334730088710785,0.26470303535461426,7.665896892547607,0.022835541516542435,0.024231962859630585,0.025715406984090805
0.21332237124443054,0.26473289728164673,7.694882869720459,0.02275129221379757,0.024143066257238388,0.025625532492995262
0.21329164505004883,0.264765202999115,7.723620891571045,0.022668391466140747,0.02405514381825924,0.025536835193634033
0.21323688328266144,0.26478084921836853,7.752176284790039,0.022586626932024956,0.023967958986759186,0.025448646396398544
0.21318991482257843,0.26479917764663696,7.780441761016846,0.022506287321448326,0.023881910368800163,0.02536095678806305
0.21316207945346832,0.2647955119609833,7.808586597442627,0.02242685854434967,0.02379745990037918,0.025273140519857407
0.21316157281398773,0.2647586464881897,7.836532115936279,0.02234855853021145,0.02371552214026451,0.02518538199365139
0.21317988634109497,0.2646990716457367,7.864299774169922,0.02227129600942135,0.02363537810742855,0.025097806006669998
0.21319259703159332,0.2646166980266571,7.891795635223389,0.02219531498849392,0.023556074127554893,0.025010354816913605
0.213199645280838,0.2645218074321747,7.919151782989502,0.022120235487818718,0.02347739413380623,0.024923309683799744
0.21318961679935455,0.26442328095436096,7.946484565734863,0.02204572781920433,0.023399455472826958,0.024837030097842216
0.21317826211452484,0.26434648036956787,7.973773002624512,0.02197183668613434,0.0233224555850029,0.02475246787071228
0.21316085755825043,0.26431289315223694,8.000921249389648,0.021898813545703888,0.0232462789863348,0.02467070147395134
0.213134765625,0.26429298520088196,8.027812957763672,0.02182694524526596,0.023170974105596542,0.02459079585969448
0.21309389173984528,0.26427650451660156,8.054368019104004,0.021756425499916077,0.023096544668078423,0.02451217733323574
0.2130482941865921,0.2642849087715149,8.080543518066406,0.021687356755137444,0.02302272617816925,0.024435173720121384
0.21302348375320435,0.26431286334991455,8.106451034545898,0.021619414910674095,0.02295021340250969,0.024359002709388733
0.21301758289337158,0.26435551047325134,8.132257461547852,0.02155216597020626,0.022878369316458702,0.024283697828650475
0.213039830327034,0.2644087076187134,8.15776252746582,0.02148611471056938,0.022807089611887932,0.024208804592490196
0.21307818591594696,0.26446086168289185,8.18310546875,0.021420886740088463,0.022736556828022003,0.0241340734064579
0.21312940120697021,0.26451799273490906,8.208279609680176,0.021356474608182907,0.022666960954666138,0.02405969612300396
0.21318237483501434,0.2645355463027954,8.233419418334961,0.021292537450790405,0.022598043084144592,0.02398480847477913
0.21322061121463776,0.2645220160484314,8.25848388671875,0.021229173988103867,0.022529592737555504,0.023910071700811386
0.21325604617595673,0.2644743323326111,8.283404350280762,0.02116655372083187,0.022461986169219017,0.02383546158671379
0.21329659223556519,0.26442787051200867,8.308263778686523,0.021104447543621063,0.022395238280296326,0.02376202493906021
0.21332235634326935,0.26440584659576416,8.33311653137207,0.021042725071310997,0.022329088300466537,0.02369038760662079
0.21333038806915283,0.26440301537513733,8.35788631439209,0.02098156325519085,0.02226335182785988,0.023620283231139183
0.2133369743824005,0.26443904638290405,8.382596015930176,0.020920908078551292,0.022198356688022614,0.023552365601062775
0.2133307158946991,0.2644842565059662,8.406982421875,0.020861372351646423,0.02213410660624504,0.023485859856009483
0.21331572532653809,0.26454076170921326,8.431173324584961,0.020802641287446022,0.022070523351430893,0.023420779034495354
0.2133002132177353,0.2645791471004486,8.455240249633789,0.020744532346725464,0.022007813677191734,0.023356348276138306
0.21328900754451752,0.26458820700645447,8.479216575622559,0.020686965435743332,0.0219460166990757,0.023292219266295433
0.21329885721206665,0.2645755708217621,8.503081321716309,0.02062998339533806,0.021885177120566368,0.023228144273161888
0.21331188082695007,0.2645481526851654,8.526838302612305,0.02057356759905815,0.02182522788643837,0.02316470444202423
0.21331501007080078,0.26451677083969116,8.550423622131348,0.0205178614705801,0.02176615595817566,0.023101776838302612
0.21331535279750824,0.26447242498397827,8.573969841003418,0.020462550222873688,0.02170763537287712,0.02303929254412651
0.21331074833869934,0.26443225145339966,8.597355842590332,0.020407913252711296,0.021649716421961784,0.02297757938504219
0.21329818665981293,0.2644040286540985,8.620573997497559,0.020353972911834717,0.021592741832137108,0.02291717194020748
0.21327351033687592,0.2643718421459198,8.643728256225586,0.02030046656727791,0.021537041291594505,0.022857308387756348
0.21323685348033905,0.2643320560455322,8.666793823242188,0.02024744264781475,0.021482400596141815,0.02279791049659252
0.21320368349552155,0.2642819881439209,8.689777374267578,0.020194880664348602,0.02142874151468277,0.022738929837942123
0.21317081153392792,0.2642456293106079,8.712613105773926,0.0201429296284914,0.021375849843025208,0.0226810984313488
0.21314099431037903,0.26421380043029785,8.735270500183105,0.020091652870178223,0.021323665976524353,0.022624237462878227
0.2131153792142868,0.26418930292129517,8.757752418518066,0.020041029900312424,0.021271927282214165,0.022568728774785995
0.21308869123458862,0.26416176557540894,8.779979705810547,0.019991232082247734,0.021220579743385315,0.022514909505844116
0.21305519342422485,0.26413601636886597,8.802154541015625,0.01994180679321289,0.021169539541006088,0.02246168814599514
0.21301764249801636,0.26409345865249634,8.82426929473877,0.019892757758498192,0.021118884906172752,0.022409014403820038
0.21299521625041962,0.26406657695770264,8.8462553024292,0.019844233989715576,0.021068792790174484,0.022356679663062096
0.21297957003116608,0.26404812932014465,8.868189811706543,0.019796065986156464,0.021019255742430687,0.0223048385232687
0.21296770870685577,0.26403018832206726,8.890020370483398,0.01974835805594921,0.020970551297068596,0.02225354313850403
0.21296514570713043,0.2640097439289093,8.911751747131348,0.019701100885868073,0.02092277817428112,0.022202497348189354
0.21297064423561096,0.26399508118629456,8.93332576751709,0.019654422998428345,0.020875712856650352,0.022151758894324303
0.21297018229961395,0.2639767825603485,8.954676628112793,0.01960843801498413,0.020828884094953537,0.02210134267807007
0.21296074986457825,0.2639484405517578,8.975883483886719,0.019562985748052597,0.02078225649893284,0.022051215171813965
0.2129412442445755,0.26391392946243286,8.99699592590332,0.019517939537763596,0.020735809579491615,0.02200140431523323
0.21293242275714874,0.2638852894306183,9.018030166625977,0.01947326399385929,0.020689798519015312,0.021951884031295776
0.21293149888515472,0.2638605535030365,9.039044380187988,0.019428834319114685,0.020644132047891617,0.021902617067098618
0.2129264920949936,0.26384273171424866,9.060047149658203,0.019384633749723434,0.02059870958328247,0.021853849291801453
0.2129160463809967,0.2638274133205414,9.080915451049805,0.019340915605425835,0.020553575828671455,0.02180549129843712
0.21289697289466858,0.26380816102027893,9.101679801940918,0.019297607243061066,0.020508697256445885,0.021757494658231735
0.2128715217113495,0.26378706097602844,9.12232780456543,0.01925472915172577,0.020464032888412476,0.021710004657506943
0.2128373384475708,0.2637600600719452,9.142755508422852,0.019212499260902405,0.020419616252183914,0.021662790328264236
0.2127944678068161,0.2637246251106262,9.162927627563477,0.019170967862010002,0.020375393331050873,0.021615657955408096
0.21274155378341675,0.26368147134780884,9.182937622070312,0.019129950553178787,0.020331330597400665,0.02156863361597061
0.21267467737197876,0.26361799240112305,9.202717781066895,0.019089583307504654,0.020287495106458664,0.021521765738725662
0.2126142680644989,0.263551265001297,9.222335815429688,0.019049718976020813,0.020243898034095764,0.02147509716451168
0.2125573605298996,0.2634850740432739,9.241938591003418,0.01901005208492279,0.02020050585269928,0.021428657695651054
0.212516650557518,0.2634340822696686,9.261359214782715,0.018970921635627747,0.020157400518655777,0.02138240449130535
0.2124735713005066,0.263386070728302,9.280735969543457,0.0189320407807827,0.020114559680223465,0.021336466073989868
0.21244870126247406,0.2633529007434845,9.299942016601562,0.018893662840127945,0.02007218822836876,0.02129083126783371
0.21242426335811615,0.26332125067710876,9.319146156311035,0.018855441361665726,0.02003016322851181,0.02124546840786934
0.21240369975566864,0.26330140233039856,9.338316917419434,0.018817445263266563,0.019988492131233215,0.021200697869062424
0.21238355338573456,0.26329532265663147,9.357454299926758,0.018779663369059563,0.019947059452533722,0.02115654945373535
0.21236678957939148,0.2633042335510254,9.376577377319336,0.018742065876722336,0.019905809313058853,0.021113138645887375
0.21234560012817383,0.2633240818977356,9.395676612854004,0.018704663962125778,0.019864685833454132,0.021070387214422226
0.21231801807880402,0.2633463740348816,9.414776802062988,0.01866741105914116,0.01982368901371956,0.02102789655327797
0.21228909492492676,0.26337409019470215,9.433876037597656,0.01863030716776848,0.01978284679353237,0.020985860377550125
0.21226145327091217,0.26340579986572266,9.452966690063477,0.01859337091445923,0.019742250442504883,0.020944170653820038
0.2122359275817871,0.26343992352485657,9.47205638885498,0.01855657994747162,0.019701924175024033,0.02090263180434704
0.21221110224723816,0.263465017080307,9.49113655090332,0.01851995661854744,0.019661813974380493,0.020861230790615082
0.21218128502368927,0.2634736895561218,9.510146141052246,0.018483605235815048,0.019622113555669785,0.02081998996436596
0.21214601397514343,0.26346829533576965,9.529146194458008,0.01844741776585579,0.019582629203796387,0.020778801292181015
0.21211360394954681,0.2634567618370056,9.548145294189453,0.01841137930750847,0.019543565809726715,0.020737705752253532
0.21209289133548737,0.2634418308734894,9.567133903503418,0.018375501036643982,0.019504684954881668,0.020696569234132767
0.2120818793773651,0.26343777775764465,9.586038589477539,0.018339920789003372,0.01946595497429371,0.020655600354075432
0.2120838761329651,0.2634375989437103,9.604891777038574,0.018304571509361267,0.019427817314863205,0.020614851266145706
0.2120877206325531,0.2634265124797821,9.623751640319824,0.018269343301653862,0.019390109926462173,0.020574163645505905
0.21209616959095,0.263414204120636,9.642582893371582,0.01823430508375168,0.019352592527866364,0.02053351141512394
0.21211686730384827,0.2634067237377167,9.661388397216797,0.01819944754242897,0.019315220415592194,0.020493019372224808
0.2121456414461136,0.2633994519710541,9.680143356323242,0.01816481724381447,0.019278140738606453,0.02045273780822754
0.2121811807155609,0.2633947432041168,9.69887638092041,0.018130360171198845,0.019241295754909515,0.020412495359778404
0.21222591400146484,0.26339250802993774,9.717548370361328,0.018096141517162323,0.019204623997211456,0.020372288301587105
0.21227090060710907,0.26338550448417664,9.73621940612793,0.018062051385641098,0.019168369472026825,0.020332200452685356
0.21231818199157715,0.26338323950767517,9.754984855651855,0.01802792027592659,0.019132398068904877,0.020292462781071663
0.212366983294487,0.2633890211582184,9.773810386657715,0.017993813380599022,0.01909654587507248,0.020253095775842667
0.21241720020771027,0.26339802145957947,9.792623519897461,0.01795985922217369,0.019060898572206497,0.02021395042538643
0.2124653458595276,0.263407826423645,9.811365127563477,0.0179261676967144,0.019025418907403946,0.020175110548734665
0.21250374615192413,0.26341700553894043,9.82988452911377,0.01789299212396145,0.018990175798535347,0.020136868581175804
0.21253715455532074,0.2634296715259552,9.848440170288086,0.017859872430562973,0.018955187872052193,0.020099230110645294
0.21255852282047272,0.26344379782676697,9.866948127746582,0.017826950177550316,0.018920468166470528,0.020062081515789032
0.21257053315639496,0.26346173882484436,9.885307312011719,0.0177944116294384,0.018885888159275055,0.02002543769776821
0.21257103979587555,0.2634890675544739,9.903336524963379,0.017762554809451103,0.018851418048143387,0.019989339634776115
0.2125675231218338,0.26351380348205566,9.92107105255127,0.0177313219755888,0.018817080184817314,0.01995362713932991
0.212543785572052,0.26352667808532715,9.938790321350098,0.01770021766424179,0.018782909959554672,0.019918084144592285
0.21251827478408813,0.2635267972946167,9.956396102905273,0.017669422551989555,0.018749114125967026,0.01988246664404869
0.21249495446681976,0.2635115385055542,9.97370719909668,0.017639247700572014,0.018715478479862213,0.01984686776995659
0.21247641742229462,0.26348549127578735,9.990883827209473,0.017609409987926483,0.018682129681110382,0.019811302423477173
0.2124662846326828,0.2634445130825043,10.00783634185791,0.0175800621509552,0.018648961558938026,0.019775619730353355
0.21246744692325592,0.26340365409851074,10.024460792541504,0.017551375553011894,0.01861611008644104,0.019739748910069466
0.2124599665403366,0.26335299015045166,10.041024208068848,0.017522884532809258,0.018583431839942932,0.01970384642481804
0.21246780455112457,0.26331812143325806,10.05728530883789,0.017495010048151016,0.018550898879766464,0.01966807059943676
0.21247965097427368,0.26328548789024353,10.073395729064941,0.017467476427555084,0.018518537282943726,0.019632495939731598
0.21249713003635406,0.263263463973999,10.089460372924805,0.017440110445022583,0.018486592918634415,0.01959734410047531
0.21251264214515686,0.26327019929885864,10.105463981628418,0.017412930727005005,0.01845484785735607,0.019563009962439537
0.2125193327665329,0.26330840587615967,10.121365547180176,0.01738600991666317,0.01842350699007511,0.019530190154910088
0.21251912415027618,0.26337477564811707,10.137184143066406,0.01735931634902954,0.01839226856827736,0.01949877105653286
0.21251924335956573,0.26344752311706543,10.152997970581055,0.017332712188363075,0.018361136317253113,0.01946771703660488
0.21252401173114777,0.2635219395160675,10.16879940032959,0.017306216061115265,0.018330223858356476,0.01943684183061123
0.21253477036952972,0.26358461380004883,10.184561729431152,0.017279863357543945,0.018299706280231476,0.01940607652068138
0.21254251897335052,0.2636100649833679,10.200209617614746,0.017253786325454712,0.01826958730816841,0.01937498338520527
0.21254967153072357,0.2636057436466217,10.21582317352295,0.01722784712910652,0.01823974773287773,0.019343705847859383
0.212556853890419,0.26359015703201294,10.231388092041016,0.017202068120241165,0.018210265785455704,0.01931244507431984
0.21255560219287872,0.2635662257671356,10.24692440032959,0.017176412045955658,0.018180977553129196,0.019281230866909027
0.21255244314670563,0.2635411024093628,10.262412071228027,0.017150912433862686,0.01815202832221985,0.01925014704465866
0.2125638872385025,0.26352187991142273,10.27786636352539,0.01712554693222046,0.01812387816607952,0.019219424575567245
0.2125777155160904,0.2635067105293274,10.29323673248291,0.017100397497415543,0.0180960725992918,0.01918914169073105
0.21259628236293793,0.26350247859954834,10.308534622192383,0.017075439915060997,0.018068596720695496,0.019159602001309395
0.21262258291244507,0.26352035999298096,10.323792457580566,0.017050620168447495,0.018041525036096573,0.01913110911846161
0.2126465141773224,0.2635515332221985,10.338981628417969,0.017025984823703766,0.01801454648375511,0.019103534519672394
0.21266038715839386,0.2635664641857147,10.354035377502441,0.017001638188958168,0.01798773929476738,0.019076138734817505
0.21267421543598175,0.2635768949985504,10.369022369384766,0.016977470368146896,0.01796124503016472,0.01904885098338127
0.21268902719020844,0.26358771324157715,10.383962631225586,0.016953449696302414,0.017934955656528473,0.019021693617105484
0.21270285546779633,0.2635992765426636,10.398804664611816,0.01692965254187584,0.017908724024891853,0.018994685262441635
0.21272633969783783,0.26362285017967224,10.413468360900879,0.01690620929002762,0.017882656306028366,0.018967974931001663
0.21275916695594788,0.26365211606025696,10.428117752075195,0.01688285544514656,0.017856929451227188,0.01894148625433445
0.21279141306877136,0.263681024312973,10.442736625671387,0.016859613358974457,0.01783151924610138,0.018915079534053802
0.21281158924102783,0.26370805501937866,10.457292556762695,0.016836537048220634,0.017806343734264374,0.018888749182224274
0.21282535791397095,0.26373356580734253,10.47184944152832,0.016813520342111588,0.01778130978345871,0.018862474709749222
0.21284174919128418,0.26375463604927063,10.486405372619629,0.016790568828582764,0.017756465822458267,0.018836215138435364
0.21286381781101227,0.26377540826797485,10.500879287719727,0.016767818480730057,0.017731741070747375,0.018809957429766655
0.21287669241428375,0.2637876868247986,10.515297889709473,0.01674521341919899,0.01770702563226223,0.018783776089549065
0.21288815140724182,0.26379308104515076,10.529679298400879,0.016722731292247772,0.017682373523712158,0.01875765062868595
0.2128998190164566,0.26379573345184326,10.544037818908691,0.016700346022844315,0.017657874152064323,0.01873154565691948
0.21290983259677887,0.2637890577316284,10.558320999145508,0.016678139567375183,0.017633652314543724,0.01870528981089592
0.2129235565662384,0.26376181840896606,10.572603225708008,0.016655994579195976,0.017609618604183197,0.018678992986679077
0.21293693780899048,0.26372426748275757,10.586868286132812,0.016633931547403336,0.017585646361112595,0.018652653321623802
0.21295423805713654,0.2636869549751282,10.601102828979492,0.0166119784116745,0.01756185293197632,0.018626395612955093
0.2129765748977661,0.2636603116989136,10.615328788757324,0.016590094193816185,0.017538253217935562,0.01860056072473526
0.21299616992473602,0.2636473476886749,10.629537582397461,0.016568299382925034,0.017514679580926895,0.018575290217995644
0.21301470696926117,0.26364099979400635,10.643714904785156,0.01654660701751709,0.017491165548563004,0.018550246953964233
0.21302857995033264,0.2636418342590332,10.65782642364502,0.01652507111430168,0.01746782846748829,0.01852542534470558
0.21304409205913544,0.26364636421203613,10.671936988830566,0.0165035929530859,0.017444683238863945,0.01850075274705887
0.2130672186613083,0.2636633515357971,10.686012268066406,0.01648222655057907,0.017421681433916092,0.018476365134119987
0.2130887806415558,0.2636830508708954,10.700052261352539,0.01646096631884575,0.01739874854683876,0.018452228978276253
0.21311204135417938,0.26370614767074585,10.714086532592773,0.0164397731423378,0.01737593300640583,0.018428314477205276
0.2131386697292328,0.26373204588890076,10.72811508178711,0.016418641433119774,0.017353296279907227,0.018404560163617134
0.21315313875675201,0.2637666165828705,10.742141723632812,0.016397571191191673,0.017330830916762352,0.018381204456090927
0.2131674885749817,0.26380208134651184,10.75616455078125,0.01637655682861805,0.017308589071035385,0.01835794374346733
0.213182270526886,0.26383817195892334,10.77018928527832,0.016355598345398903,0.017286404967308044,0.018334748223423958
0.2131974995136261,0.26387467980384827,10.784213066101074,0.016334693878889084,0.01726428046822548,0.01831161230802536
0.21321333944797516,0.26390913128852844,10.798215866088867,0.01631387136876583,0.017242303118109703,0.018288535997271538
0.21322844922542572,0.2639414966106415,10.812190055847168,0.01629314385354519,0.017220426350831985,0.018265515565872192
0.21324405074119568,0.2639760375022888,10.826133728027344,0.016272513195872307,0.017198637127876282,0.01824267953634262
0.2132590413093567,0.26401111483573914,10.84007740020752,0.0162519384175539,0.017176974564790726,0.01821991056203842
0.21327149868011475,0.26404422521591187,10.854018211364746,0.016231421381235123,0.0171553622931242,0.01819714531302452
0.21328651905059814,0.2640770375728607,10.867951393127441,0.01621096581220627,0.017133889719843864,0.018174413591623306
0.21329744160175323,0.26410096883773804,10.881817817687988,0.016190655529499054,0.017112452536821365,0.018151704221963882
0.21330611407756805,0.26410913467407227,10.89561939239502,0.01617048680782318,0.017091063782572746,0.018128838390111923
0.21331311762332916,0.2641097605228424,10.909400939941406,0.016150396317243576,0.01706974022090435,0.018105914816260338
0.21332015097141266,0.26409637928009033,10.923158645629883,0.016130389645695686,0.017048534005880356,0.018083076924085617
0.21332977712154388,0.264076828956604,10.936893463134766,0.016110463067889214,0.0170274768024683,0.018060287460684776
0.21334399282932281,0.2640528380870819,10.950630187988281,0.01609058678150177,0.017006639391183853,0.018037479370832443
0.21336016058921814,0.26402607560157776,10.96436595916748,0.016070760786533356,0.016985904425382614,0.018014663830399513
0.2133781611919403,0.2639997899532318,10.978080749511719,0.01605101302266121,0.01696532405912876,0.01799195632338524
0.21339716017246246,0.2639785706996918,10.991778373718262,0.016031336039304733,0.016944851726293564,0.017969539389014244
0.21341656148433685,0.26396307349205017,11.005477905273438,0.016011707484722137,0.016924431547522545,0.017947405576705933
0.2134363204240799,0.2639494240283966,11.019173622131348,0.01599213294684887,0.016904067248106003,0.01792539656162262
0.21345235407352448,0.26393821835517883,11.032855033874512,0.015972621738910675,0.01688377931714058,0.017903514206409454
0.21346139907836914,0.2639336585998535,11.04651927947998,0.0159531868994236,0.016863584518432617,0.017881885170936584
0.21347036957740784,0.26393356919288635,11.060151100158691,0.015933839604258537,0.01684350147843361,0.01786048710346222
0.21348115801811218,0.26393598318099976,11.073782920837402,0.015914542600512505,0.016823511570692062,0.017839182168245316
0.21349744498729706,0.2639464735984802,11.087382316589355,0.015895338729023933,0.016803570091724396,0.017817994579672813
0.21350577473640442,0.2639690637588501,11.100963592529297,0.015876203775405884,0.01678372360765934,0.01779717020690441
0.21351100504398346,0.26399993896484375,11.114518165588379,0.0158571507781744,0.01676393486559391,0.017776641994714737
0.21351449191570282,0.26403358578681946,11.128073692321777,0.015838146209716797,0.016744211316108704,0.017756208777427673
0.21349401772022247,0.2640671133995056,11.141605377197266,0.01581921987235546,0.016724824905395508,0.017735842615365982
0.21347428858280182,0.26409846544265747,11.155084609985352,0.015800409018993378,0.016705580055713654,0.01771552301943302
0.2134588211774826,0.26413044333457947,11.168516159057617,0.015781711786985397,0.01668645814061165,0.01769525744020939
0.2134355753660202,0.2641628384590149,11.181921005249023,0.015763098374009132,0.016667500138282776,0.017675038427114487
0.2134033888578415,0.2641955316066742,11.19532585144043,0.01574452966451645,0.01664866879582405,0.017654860392212868
0.21337459981441498,0.2642209529876709,11.208728790283203,0.015726005658507347,0.016629977151751518,0.01763460598886013
0.2133459895849228,0.26423853635787964,11.222118377685547,0.01570754498243332,0.016611365601420403,0.017614293843507767
0.21331697702407837,0.26425278186798096,11.235480308532715,0.01568916067481041,0.016592852771282196,0.01759400963783264
0.21328917145729065,0.26426759362220764,11.24884033203125,0.01567082479596138,0.016574401408433914,0.017573777586221695
0.21326029300689697,0.2642818093299866,11.262163162231445,0.015652578324079514,0.01655597984790802,0.017553571611642838
0.21322423219680786,0.26428139209747314,11.275435447692871,0.0156344436109066,0.016537558287382126,0.017533298581838608
0.213186576962471,0.26427462697029114,11.28866195678711,0.015616409480571747,0.016519179567694664,0.017513100057840347
0.2131509631872177,0.2642650604248047,11.301859855651855,0.015598456375300884,0.016500890254974365,0.017492910847067833
0.21311628818511963,0.2642505168914795,11.314972877502441,0.015580656938254833,0.016482681035995483,0.017472799867391586
0.21308687329292297,0.26423633098602295,11.328041076660156,0.015562959015369415,0.016464561223983765,0.017452754080295563
0.21305857598781586,0.2642020881175995,11.341086387634277,0.015545334666967392,0.016446545720100403,0.01743287593126297
0.2130281776189804,0.2641597390174866,11.354085922241211,0.015527809038758278,0.016428567469120026,0.017413096502423286
0.21299569308757782,0.2641153335571289,11.367032051086426,0.015510390512645245,0.016410648822784424,0.01739336922764778
0.21296225488185883,0.26407143473625183,11.379979133605957,0.01549301203340292,0.016392815858125687,0.017373694106936455
0.21292462944984436,0.26402992010116577,11.39289665222168,0.015475711785256863,0.016374995931982994,0.017354242503643036
0.21288679540157318,0.2639923393726349,11.405804634094238,0.015458463691174984,0.016357213258743286,0.01733497716486454
0.21284949779510498,0.2639877498149872,11.418713569641113,0.01544125284999609,0.01633947528898716,0.017315730452537537
0.21281328797340393,0.2639906704425812,11.431622505187988,0.015424082055687904,0.016321808099746704,0.017296670004725456
0.2127809226512909,0.2640073001384735,11.44453239440918,0.015406949445605278,0.01630430296063423,0.017277877777814865
0.21274849772453308,0.26403623819351196,11.457406997680664,0.015389899723231792,0.016286877915263176,0.017259277403354645
0.21271614730358124,0.2640717029571533,11.47027587890625,0.015372893773019314,0.016269490122795105,0.01724093407392502
0.21268399059772491,0.26411113142967224,11.483145713806152,0.015355927869677544,0.01625213958323002,0.017222775146365166
0.21265019476413727,0.26415467262268066,11.495983123779297,0.015339039266109467,0.01623482257127762,0.01720491796731949
0.21261635422706604,0.2641936242580414,11.508813858032227,0.015322200022637844,0.0162175502628088,0.017187118530273438
0.2125808149576187,0.26422685384750366,11.52160930633545,0.015305442735552788,0.016200317069888115,0.01716938614845276
0.2125420868396759,0.26423704624176025,11.53439998626709,0.015288732945919037,0.016183078289031982,0.0171518474817276
0.21250362694263458,0.2642427980899811,11.547186851501465,0.01527206040918827,0.016165874898433685,0.017134327441453934
0.21246394515037537,0.2642267644405365,11.559941291809082,0.015255466103553772,0.016148708760738373,0.017116783186793327
0.21242313086986542,0.2642010748386383,11.57266616821289,0.015238950029015541,0.016131579875946045,0.01709924452006817
0.21238434314727783,0.2641766369342804,11.585363388061523,0.015222502872347832,0.0161144882440567,0.017081737518310547
0.2123485803604126,0.26415199041366577,11.598031997680664,0.015206131152808666,0.016097432002425194,0.017064236104488373
0.21230953931808472,0.2641228437423706,11.610675811767578,0.015189824625849724,0.016080373898148537,0.01704670488834381
0.21226897835731506,0.26408785581588745,11.623287200927734,0.0151735944673419,0.016063345596194267,0.017029138281941414
0.21222834289073944,0.26405179500579834,11.635872840881348,0.015157434158027172,0.01604640483856201,0.017011605203151703
0.2121894359588623,0.26401665806770325,11.64843463897705,0.015141337178647518,0.01602962613105774,0.01699420064687729
0.21214939653873444,0.26398107409477234,11.660966873168945,0.01512531004846096,0.016012882813811302,0.01697687618434429
0.21210969984531403,0.26394593715667725,11.673500061035156,0.015109318308532238,0.01599617302417755,0.016959592700004578
0.21207019686698914,0.2639123499393463,11.686031341552734,0.015093362890183926,0.015979500487446785,0.01694239303469658
0.2120361179113388,0.26389047503471375,11.698521614074707,0.01507748942822218,0.015962861478328705,0.016925429925322533
0.21200436353683472,0.26387307047843933,11.711006164550781,0.01506165973842144,0.0159462783485651,0.01690860465168953
0.21197374165058136,0.2638617753982544,11.723489761352539,0.015045864507555962,0.01592973619699478,0.016891881823539734
0.2119458168745041,0.26385343074798584,11.73596477508545,0.01503011118620634,0.01591324433684349,0.016875196248292923
0.21191833913326263,0.2638495862483978,11.748434066772461,0.015014401637017727,0.015896787866950035,0.016858728602528572
0.21189261972904205,0.2638516128063202,11.760841369628906,0.014998799189925194,0.015880368649959564,0.016842495650053024
0.2118648737668991,0.263851523399353,11.773202896118164,0.014983284287154675,0.01586398296058178,0.01682630181312561
0.21183350682258606,0.26385295391082764,11.785548210144043,0.014967821538448334,0.015847615897655487,0.016810229048132896
0.21179920434951782,0.26386183500289917,11.79786205291748,0.014952434226870537,0.015831273049116135,0.016794558614492416
0.21176451444625854,0.263870507478714,11.810165405273438,0.014937086962163448,0.015814965590834618,0.016778919845819473
0.21173010766506195,0.2638811767101288,11.822468757629395,0.014921772293746471,0.015798691660165787,0.016763396561145782
0.2116958051919937,0.26389190554618835,11.834742546081543,0.014906528405845165,0.015782471746206284,0.016747934743762016
0.21166113018989563,0.2639022171497345,11.846997261047363,0.014891336672008038,0.015766287222504616,0.016732502728700638
0.21162687242031097,0.263912558555603,11.859249114990234,0.014876184985041618,0.01575014926493168,0.0167170949280262
0.2115948349237442,0.26392319798469543,11.871499061584473,0.014861060306429863,0.015734117478132248,0.016701718792319298
0.21156299114227295,0.2639296054840088,11.88375186920166,0.014845970086753368,0.015718121081590652,0.01668630726635456
0.21153023838996887,0.2639334499835968,11.895984649658203,0.014830934815108776,0.015702154487371445,0.01667090132832527
0.21149176359176636,0.2639312744140625,11.908146858215332,0.014816011302173138,0.015686221420764923,0.01665550097823143
0.21144717931747437,0.26392266154289246,11.920267105102539,0.014801173470914364,0.0156702920794487,0.016639985144138336
0.21139924228191376,0.2639136016368866,11.932354927062988,0.014786401763558388,0.01565438136458397,0.016624491661787033
0.21135209500789642,0.26390114426612854,11.944385528564453,0.014771729707717896,0.015638578683137894,0.01660885103046894
0.21130843460559845,0.2638839781284332,11.956395149230957,0.014757114462554455,0.015622827224433422,0.01659298874437809
0.21126598119735718,0.26386433839797974,11.968405723571777,0.014742527157068253,0.015607147477567196,0.016577042639255524
0.2112264186143875,0.2638440728187561,11.980416297912598,0.014727968722581863,0.01559160090982914,0.01656108908355236
0.2111891508102417,0.26382145285606384,11.992416381835938,0.014713453128933907,0.015576179139316082,0.016545122489333153
0.21115395426750183,0.2637948989868164,12.004415512084961,0.014698966406285763,0.015560870990157127,0.01652904599905014
0.21111992001533508,0.26376819610595703,12.01640510559082,0.014684519730508327,0.015545591711997986,0.016512973234057426
0.2110869139432907,0.2637283504009247,12.028356552124023,0.014670147560536861,0.015530435368418694,0.016496777534484863
0.21105752885341644,0.2636895477771759,12.04028034210205,0.014655834063887596,0.015515345148742199,0.016480591148138046
0.211027592420578,0.2636524438858032,12.052186965942383,0.01464157085865736,0.015500316396355629,0.01646442711353302
0.2109965980052948,0.2636152505874634,12.064095497131348,0.014627335593104362,0.0154853081330657,0.016448289155960083
0.2109643816947937,0.26357996463775635,12.076005935668945,0.01461312361061573,0.015470309183001518,0.016432251781225204
0.2109307497739792,0.2635466158390045,12.087918281555176,0.014598939567804337,0.015455319546163082,0.016416313126683235
0.2108970731496811,0.26351597905158997,12.09982967376709,0.014584783464670181,0.015440358780324459,0.01640050858259201
0.21086549758911133,0.26349586248397827,12.111721992492676,0.014570675790309906,0.015425426885485649,0.01638505980372429
0.21083654463291168,0.26348403096199036,12.123587608337402,0.014556626789271832,0.015410523861646652,0.01636982150375843
0.21080781519412994,0.26347529888153076,12.135453224182129,0.014542605727910995,0.015395651571452618,0.016354694962501526
0.21077902615070343,0.2634744644165039,12.147319793701172,0.014528612606227398,0.015380805358290672,0.016339700669050217
0.2107524871826172,0.2634824216365814,12.159144401550293,0.01451469399034977,0.01536598987877369,0.016324948519468307
0.21072666347026825,0.26349443197250366,12.170963287353516,0.014500809833407402,0.015351202338933945,0.016310308128595352
0.2107010930776596,0.26350781321525574,12.182781219482422,0.014486952684819698,0.015336442738771439,0.01629573106765747
0.21067605912685394,0.26352566480636597,12.194600105285645,0.01447312068194151,0.015321720391511917,0.016281381249427795
0.21065407991409302,0.2635437250137329,12.206418991088867,0.014459317550063133,0.015307130292057991,0.01626705378293991
0.21063232421875,0.26356199383735657,12.218238830566406,0.014445538632571697,0.01529256533831358,0.016252754256129265
0.21060813963413239,0.2635800838470459,12.230051040649414,0.014431796036660671,0.015278002247214317,0.01623847894370556
0.21058005094528198,0.2635978162288666,12.241860389709473,0.014418083243072033,0.015263437293469906,0.016224205493927002
0.2105499804019928,0.26361560821533203,12.253668785095215,0.014404397457838058,0.015248887240886688,0.016209956258535385
0.21051952242851257,0.26363274455070496,12.265478134155273,0.014390736818313599,0.015234395861625671,0.016195721924304962
0.21048688888549805,0.263639897108078,12.277288436889648,0.014377101324498653,0.015219969674944878,0.01618139073252678
0.2104545533657074,0.2636435031890869,12.289097785949707,0.014363492839038372,0.015205569565296173,0.01616702973842621
0.2104257047176361,0.2636472284793854,12.300908088684082,0.014349909499287605,0.015191314741969109,0.01615269109606743
0.210398867726326,0.2636498808860779,12.31270980834961,0.014336362481117249,0.01517716608941555,0.016138359904289246
0.21037015318870544,0.2636481523513794,12.32446002960205,0.014322902075946331,0.015163044445216656,0.016124017536640167
0.2103404849767685,0.2636420428752899,12.336175918579102,0.014309501275420189,0.015148950740695,0.01610967144370079
0.21031107008457184,0.26363250613212585,12.347892761230469,0.014296125620603561,0.015134881250560284,0.016095317900180817
0.210280641913414,0.26362037658691406,12.35957145690918,0.014282820746302605,0.015120837837457657,0.01608097553253174
0.2102501392364502,0.2636069059371948,12.37124252319336,0.014269547536969185,0.015106822364032269,0.016066618263721466
0.2102198749780655,0.26359114050865173,12.382912635803223,0.014256301335990429,0.01509283110499382,0.016052203252911568
0.21019011735916138,0.26357561349868774,12.394583702087402,0.014243079349398613,0.015078876167535782,0.01603781245648861
0.21016527712345123,0.26356029510498047,12.406254768371582,0.014229881577193737,0.015065114013850689,0.01602344773709774
0.2101437747478485,0.26354843378067017,12.417892456054688,0.014216743409633636,0.015051377937197685,0.01600910909473896
0.21012383699417114,0.26353806257247925,12.429516792297363,0.014203648082911968,0.015037666074931622,0.01599479466676712
0.2101040929555893,0.2635250389575958,12.441142082214355,0.01419057697057724,0.015023978427052498,0.01598045602440834
0.21008439362049103,0.2635122239589691,12.452766418457031,0.014177531003952026,0.015010311268270016,0.01596614345908165
0.21006491780281067,0.2635020911693573,12.464391708374023,0.014164506457746029,0.014996668323874474,0.015951896086335182
0.2100471705198288,0.26349276304244995,12.476016998291016,0.01415150798857212,0.014983112923800945,0.0159376859664917
0.21003028750419617,0.2634854316711426,12.48764419555664,0.014138530008494854,0.014969607815146446,0.01592358574271202
0.21001364290714264,0.26347893476486206,12.49927043914795,0.014125577174127102,0.014956126920878887,0.015909533947706223
0.2099972516298294,0.26347267627716064,12.510897636413574,0.014112649485468864,0.014942671172320843,0.015895511955022812
0.2099810242652893,0.2634686231613159,12.522525787353516,0.014099743217229843,0.014929234981536865,0.01588151976466179
0.20996256172657013,0.26346686482429504,12.534153938293457,0.014086863026022911,0.014915741980075836,0.01586749777197838
0.20994257926940918,0.2634672224521637,12.545783042907715,0.01407400332391262,0.01490220706909895,0.015853513032197952
0.2099221795797348,0.26346781849861145,12.557412147521973,0.01406116969883442,0.014888672158122063,0.015839554369449615
0.20990201830863953,0.2634689509868622,12.56904125213623,0.01404835656285286,0.014875161461532116,0.015825627371668816
0.2098788470029831,0.26346704363822937,12.580704689025879,0.014035530388355255,0.014861675910651684,0.015811728313565254
0.20985393226146698,0.2634643614292145,12.592382431030273,0.014022715389728546,0.014848215505480766,0.015797873958945274
0.20982925593852997,0.26346465945243835,12.604059219360352,0.014009922742843628,0.014834776520729065,0.015784094110131264
0.20980611443519592,0.2634667754173279,12.615768432617188,0.01399711798876524,0.014821364544332027,0.01577034592628479
0.2097838819026947,0.2634691894054413,12.627492904663086,0.013984322547912598,0.01480797678232193,0.015756605193018913
0.20975999534130096,0.26347047090530396,12.639219284057617,0.013971550390124321,0.014794537797570229,0.015742816030979156
0.20973609387874603,0.2634742558002472,12.650944709777832,0.01395879965275526,0.014781111851334572,0.015729093924164772
0.20971238613128662,0.2634781002998352,12.662670135498047,0.013946074061095715,0.01476770918816328,0.01571538671851158
0.20968912541866302,0.26348230242729187,12.67440128326416,0.013933366164565086,0.014754332602024078,0.01570170558989048
0.20966637134552002,0.2634870409965515,12.686140060424805,0.013920674100518227,0.014740979298949242,0.015688050538301468
0.20964384078979492,0.2634919583797455,12.697877883911133,0.013908005319535732,0.014727650210261345,0.015674414113163948
0.2096189707517624,0.26349717378616333,12.709616661071777,0.013895358890295029,0.014714261516928673,0.015660807490348816
0.20959429442882538,0.26350274682044983,12.721356391906738,0.013882736675441265,0.01470089703798294,0.015647228807210922
0.20956982672214508,0.26351016759872437,12.7330961227417,0.013870134949684143,0.014687555842101574,0.015633713454008102
0.20954559743404388,0.26351767778396606,12.744836807250977,0.013857557438313961,0.014674240723252296,0.015620218589901924
0.2095215767621994,0.2635253667831421,12.756576538085938,0.013845004141330719,0.014660947024822235,0.01560674887150526
0.20949703454971313,0.2635346055030823,12.768318176269531,0.013832471333444118,0.01464766077697277,0.015593323856592178
0.2094726860523224,0.263545423746109,12.780058860778809,0.013819962739944458,0.014634396880865097,0.015579946339130402
0.20944854617118835,0.2635563611984253,12.791800498962402,0.013807475566864014,0.014621159061789513,0.015566593036055565
0.20942538976669312,0.26356828212738037,12.803566932678223,0.01379498653113842,0.014607942663133144,0.015553261153399944
0.2094031125307083,0.26358112692832947,12.81535530090332,0.013782496564090252,0.01459475141018629,0.015539951622486115
0.20938105881214142,0.2635948061943054,12.827144622802734,0.013770027086138725,0.014581583440303802,0.015526681207120419
0.20935922861099243,0.2636091113090515,12.838933944702148,0.013757580891251564,0.014568439684808254,0.015513448044657707
0.20933803915977478,0.26362332701683044,12.850735664367676,0.013745144009590149,0.014555319212377071,0.015500213950872421
0.20931828022003174,0.26363903284072876,12.86257266998291,0.01373269408941269,0.014542223885655403,0.015487000346183777
0.2092987596988678,0.2636546790599823,12.874408721923828,0.01372026652097702,0.0145291518419981,0.015473808161914349
0.20927803218364716,0.26366791129112244,12.886245727539062,0.013707861304283142,0.014516059309244156,0.01546059362590313
0.20925569534301758,0.2636812925338745,12.898082733154297,0.013695481233298779,0.014502940699458122,0.015447400510311127
0.2092335820198059,0.2636943459510803,12.909920692443848,0.013683119788765907,0.01448984444141388,0.01543421857059002
0.20921167731285095,0.2637068033218384,12.921756744384766,0.0136707853525877,0.014476772397756577,0.01542104035615921
0.20918996632099152,0.26371946930885315,12.933592796325684,0.013658471405506134,0.014463724568486214,0.015407885424792767
0.2091684639453888,0.26373225450515747,12.945427894592285,0.013646181672811508,0.014450699090957642,0.015394752845168114
0.20914719998836517,0.2637448310852051,12.957263946533203,0.013633914291858673,0.01443769782781601,0.015381626784801483
0.2091279923915863,0.26375535130500793,12.969100952148438,0.013621668331325054,0.014424729160964489,0.015368441119790077
0.20911140739917755,0.2637650966644287,12.98094654083252,0.013609434477984905,0.014411802403628826,0.015355276875197887
0.2090912163257599,0.2637711763381958,12.992829322814941,0.013597186654806137,0.014398900792002678,0.015342134982347488
0.20907127857208252,0.2637771666049957,13.00471305847168,0.01358495932072401,0.014386018738150597,0.015329010784626007
0.20905151963233948,0.26377978920936584,13.016600608825684,0.01357275154441595,0.014373160898685455,0.015315848402678967
0.2090321034193039,0.2637813687324524,13.028487205505371,0.013560563325881958,0.014360322616994381,0.015302668325603008
0.20901264250278473,0.26378342509269714,13.040375709533691,0.01354840025305748,0.014347493648529053,0.01528951060026884
0.20899315178394318,0.2637832760810852,13.052263259887695,0.013536257669329643,0.014334681443870068,0.015276294201612473
0.20897385478019714,0.26378294825553894,13.064151763916016,0.013524137437343597,0.014321893453598022,0.01526308711618185
0.20895475149154663,0.263782799243927,13.076040267944336,0.013512035831809044,0.014309128746390343,0.015249903313815594
0.20893581211566925,0.263782799243927,13.087928771972656,0.01349995844066143,0.014296382665634155,0.015236742794513702
0.2089170515537262,0.26378294825553894,13.099818229675293,0.013487903401255608,0.014283663593232632,0.015223603695631027
0.20889848470687866,0.2637833058834076,13.11170768737793,0.013475867919623852,0.014270964078605175,0.015210486948490143
0.20887766778469086,0.2637837827205658,13.123598098754883,0.013463854789733887,0.014258218929171562,0.015197394415736198
0.20885685086250305,0.2637844681739807,13.13548755645752,0.013451862148940563,0.014245493337512016,0.01518432330340147
0.20883624255657196,0.26378530263900757,13.147377967834473,0.013439892791211605,0.014232788234949112,0.015171276405453682
0.2088158130645752,0.26378628611564636,13.159268379211426,0.013427944853901863,0.014220106415450573,0.01515825092792511
0.20879559218883514,0.26378554105758667,13.171159744262695,0.013416016474366188,0.0142074478790164,0.015145174227654934
0.20877385139465332,0.2637843191623688,13.183050155639648,0.013404108583927155,0.014194764196872711,0.015132094733417034
0.2087523639202118,0.2637842893600464,13.194965362548828,0.013392200693488121,0.01418207585811615,0.0151190385222435
0.208732008934021,0.26378610730171204,13.206903457641602,0.013380291871726513,0.014169412665069103,0.015106022357940674
0.20871184766292572,0.263789564371109,13.218840599060059,0.013368403539061546,0.014156771823763847,0.015093063935637474
0.20869188010692596,0.2637931704521179,13.230777740478516,0.013356536626815796,0.014144152402877808,0.01508012693375349
0.2086724489927292,0.2637973427772522,13.242717742919922,0.013344690203666687,0.014131556265056133,0.015067210420966148
0.20865359902381897,0.26380348205566406,13.254658699035645,0.01333286240696907,0.01411898247897625,0.015054352581501007
0.20863494277000427,0.26380980014801025,13.266599655151367,0.013321056962013245,0.014106430113315582,0.015041515231132507
0.2086164951324463,0.26381638646125793,13.27854061126709,0.01330927200615406,0.01409390103071928,0.015028709545731544
0.20859819650650024,0.26382383704185486,13.290482521057129,0.013297508470714092,0.014081395231187344,0.015015944838523865
0.20858009159564972,0.26383405923843384,13.302424430847168,0.013285763561725616,0.014068908989429474,0.015003244392573833
0.20856215059757233,0.26384443044662476,13.314366340637207,0.013274041935801506,0.014056446962058544,0.014990564435720444
0.20854443311691284,0.26385393738746643,13.326308250427246,0.013262338936328888,0.014044007286429405,0.014977877959609032
0.2085268646478653,0.2638614773750305,13.338251113891602,0.01325065828859806,0.014031587168574333,0.014965148642659187
0.20850947499275208,0.26386919617652893,13.350193977355957,0.013238996267318726,0.014019191265106201,0.014952441677451134
0.20849226415157318,0.2638779580593109,13.362137794494629,0.013227356597781181,0.01400681585073471,0.01493978314101696
0.20847497880458832,0.2638896107673645,13.3740816116333,0.01321573555469513,0.013994455337524414,0.014927228912711143
0.2084578573703766,0.2639053463935852,13.386025428771973,0.013204135000705719,0.013982119038701057,0.014914761297404766
0.2084389477968216,0.2639267146587372,13.397969245910645,0.0131925567984581,0.013969744555652142,0.01490238681435585
0.20841915905475616,0.26394808292388916,13.409914016723633,0.013180999085307121,0.01395735889673233,0.014890025369822979
0.2084004431962967,0.26397019624710083,13.421882629394531,0.01316943671554327,0.013944992795586586,0.014877676963806152
0.20838268101215363,0.2639925181865692,13.433871269226074,0.013157876208424568,0.013932650908827782,0.014865322038531303
0.20836509764194489,0.2640148103237152,13.445866584777832,0.013146331533789635,0.013920329511165619,0.01485297828912735
0.20834779739379883,0.2640374004840851,13.457866668701172,0.013134799897670746,0.013908031396567822,0.014840658754110336
0.2083306610584259,0.2640601396560669,13.469867706298828,0.013123290613293648,0.013895752839744091,0.014828359708189964
0.2083153873682022,0.26408272981643677,13.4818696975708,0.013111799955368042,0.013883516192436218,0.014816073700785637
0.20830141007900238,0.26410478353500366,13.49387264251709,0.013100328855216503,0.013871314004063606,0.014803789556026459
0.20828726887702942,0.26412633061408997,13.505874633789062,0.013088880106806755,0.013859125785529613,0.014791509136557579
0.20827487111091614,0.2641480267047882,13.517877578735352,0.013077449053525925,0.013846971094608307,0.014779247343540192
0.2082640677690506,0.26416704058647156,13.529879570007324,0.013066038489341736,0.01383485458791256,0.014766914770007133
0.2082556039094925,0.26418337225914,13.541882514953613,0.013054649345576763,0.01382277812808752,0.014754509553313255
0.2082539051771164,0.264199823141098,13.553886413574219,0.013043279759585857,0.013810759410262108,0.014742126688361168
0.20824995636940002,0.2642163932323456,13.565889358520508,0.01303192786872387,0.013798694126307964,0.014729763381183147
0.20824839174747467,0.2642330825328827,13.577893257141113,0.013020597398281097,0.013786653988063335,0.014717420563101768
0.2082468718290329,0.26424989104270935,13.589898109436035,0.013009285554289818,0.013774632476270199,0.014705099165439606
0.20824497938156128,0.26426756381988525,13.60190200805664,0.01299799233675003,0.013762621209025383,0.014692800119519234
0.2082405686378479,0.2642853260040283,13.613906860351562,0.012986722402274609,0.01375056616961956,0.014680522494018078
0.20823626220226288,0.2643026113510132,13.625911712646484,0.01297546923160553,0.013738533481955528,0.01466824859380722
0.20823216438293457,0.2643175423145294,13.637917518615723,0.012964235618710518,0.013726523146033287,0.01465592160820961
0.20822817087173462,0.26433253288269043,13.649923324584961,0.012953022494912148,0.013714532367885113,0.014643615111708641
0.2082231193780899,0.26434653997421265,13.661944389343262,0.01294181402772665,0.01370256207883358,0.014631330966949463
0.20821568369865417,0.2643558382987976,13.673994064331055,0.012930597178637981,0.013690613210201263,0.014619022607803345
0.208208367228508,0.26436522603034973,13.686043739318848,0.012919398956000805,0.01367868296802044,0.014606736600399017
0.20820115506649017,0.2643747329711914,13.698094367980957,0.012908220291137695,0.013666774146258831,0.014594472013413906
0.2081940770149231,0.26438435912132263,13.710144996643066,0.012897061184048653,0.013654885813593864,0.014582226984202862
0.20818713307380676,0.2643941044807434,13.722195625305176,0.012885922566056252,0.013643018901348114,0.014570003375411034
0.20818033814430237,0.26440396904945374,13.734247207641602,0.012874799780547619,0.013631170615553856,0.014557799324393272
0.20817366242408752,0.2644139528274536,13.746298789978027,0.012863698415458202,0.013619344681501389,0.014545614831149578
0.20816710591316223,0.26442405581474304,13.758350372314453,0.012852616608142853,0.013607539236545563,0.0145334517583251
0.20816069841384888,0.264434278011322,13.770401954650879,0.012841552495956421,0.01359575241804123,0.014521311037242413
0.20815442502498627,0.26444461941719055,13.782454490661621,0.01283050887286663,0.013583987951278687,0.014509188011288643
0.20814929902553558,0.2644560933113098,13.794507026672363,0.012819485738873482,0.013572245836257935,0.014497099444270134
0.2081461101770401,0.2644704580307007,13.806559562683105,0.012808477506041527,0.013560531660914421,0.014485066756606102
0.20814259350299835,0.2644849419593811,13.818612098693848,0.012797489762306213,0.013548826798796654,0.014473052695393562
0.2081388682126999,0.26449909806251526,13.83066463470459,0.012786520645022392,0.013537134043872356,0.01446104608476162
0.20813524723052979,0.2645108699798584,13.842718124389648,0.012775572948157787,0.01352546364068985,0.014448991045355797
0.2081318348646164,0.2645227313041687,13.854774475097656,0.012764640152454376,0.013513810932636261,0.014436950907111168
0.2081265151500702,0.26453495025634766,13.866839408874512,0.012753717601299286,0.013502119109034538,0.014424930326640606
0.2081211507320404,0.26454728841781616,13.878904342651367,0.012742815539240837,0.013490438461303711,0.014412928372621536
0.20811590552330017,0.2645597755908966,13.890968322753906,0.012731931172311306,0.013478781096637249,0.014400946907699108
0.2081107795238495,0.26457270979881287,13.903033256530762,0.012721065431833267,0.013467143289744854,0.014388996176421642
0.20810575783252716,0.2645862400531769,13.915099143981934,0.01271022018045187,0.013455526903271675,0.014377075247466564
0.20810087025165558,0.26459985971450806,13.927164077758789,0.012699390761554241,0.013443928211927414,0.014365172944962978
0.20809610188007355,0.2646135687828064,13.939229965209961,0.01268858090043068,0.013432351872324944,0.01435329020023346
0.20809145271778107,0.2646271288394928,13.951295852661133,0.012677790597081184,0.01342079322785139,0.014341412112116814
0.20808692276477814,0.2646409273147583,13.963361740112305,0.012667017057538033,0.013409256003797054,0.014329561963677406
0.20808285474777222,0.2646557092666626,13.975428581237793,0.012656262144446373,0.013397738337516785,0.014317757450044155
0.20807893574237823,0.26466822624206543,13.987494468688965,0.012645525857806206,0.013386240229010582,0.01430593989789486
0.20807556807994843,0.26468101143836975,13.999574661254883,0.012634795159101486,0.013374760746955872,0.014294132590293884
0.20807352662086487,0.2646948993206024,14.011683464050293,0.012624057941138744,0.013363299891352654,0.014282343909144402
0.20807157456874847,0.2647087275981903,14.02379322052002,0.012613339349627495,0.013351860456168652,0.014270572923123837
0.20806972682476044,0.26472288370132446,14.035903930664062,0.012602637521922588,0.013340438716113567,0.014258824288845062
0.20806843042373657,0.26473721861839294,14.048013687133789,0.0125919533893466,0.013329045847058296,0.014247095212340355
0.20806726813316345,0.264751672744751,14.060123443603516,0.012581288814544678,0.013317672535777092,0.014235387556254864
0.20806492865085602,0.26476722955703735,14.072234153747559,0.012570641934871674,0.013306289911270142,0.01422373577952385
0.20805799961090088,0.26478034257888794,14.084356307983398,0.01256000529974699,0.013294890522956848,0.014212120324373245
0.20805159211158752,0.2647935748100281,14.096476554870605,0.0125493835657835,0.01328351255506277,0.014200523495674133
0.20804809033870697,0.2648082673549652,14.108598709106445,0.012538782320916653,0.01327216625213623,0.014188982546329498
0.20804473757743835,0.2648247480392456,14.120720863342285,0.012528198771178722,0.013260840438306332,0.014177503064274788
0.2080414891242981,0.26484131813049316,14.132843017578125,0.01251763105392456,0.0132495341822505,0.014166041277348995
0.208037868142128,0.2648580074310303,14.144966125488281,0.012507082894444466,0.01323823630809784,0.01415459718555212
0.20803196728229523,0.26487481594085693,14.157088279724121,0.012496551498770714,0.013226909562945366,0.014143172651529312
0.20802459120750427,0.26489222049713135,14.169212341308594,0.012486038729548454,0.0132155641913414,0.014131778851151466
0.20801641047000885,0.26491230726242065,14.18133544921875,0.012475542724132538,0.013204216957092285,0.014120470732450485
0.20800834894180298,0.2649325430393219,14.193459510803223,0.012465065345168114,0.013192890211939812,0.014109181240200996
0.20800042152404785,0.2649528682231903,14.205582618713379,0.012454604730010033,0.013181580230593681,0.014097909443080425
0.20798930525779724,0.26497042179107666,14.217740058898926,0.012444131076335907,0.013170292600989342,0.014086656272411346
0.20797738432884216,0.2649872601032257,14.22990608215332,0.012433668598532677,0.013159021735191345,0.014075418934226036
0.20796573162078857,0.26500609517097473,14.242073059082031,0.01242322102189064,0.013147770427167416,0.014064247719943523
0.2079540640115738,0.26502686738967896,14.254237174987793,0.012412795796990395,0.013136539608240128,0.014053141698241234
0.20794333517551422,0.26504847407341003,14.26640510559082,0.012402383610606194,0.013125329278409481,0.014042052440345287
0.2079346626996994,0.265071839094162,14.278603553771973,0.012391961179673672,0.013114139437675476,0.014030983671545982
0.20792610943317413,0.26509538292884827,14.290802001953125,0.012381553649902344,0.013102969154715538,0.014019928872585297
0.2079177051782608,0.26511824131011963,14.302999496459961,0.012371166609227657,0.013091817498207092,0.014008879661560059
0.20790939033031464,0.26514115929603577,14.31519889831543,0.012360796332359314,0.013080685399472713,0.013997848145663738
0.2079012095928192,0.26516422629356384,14.327398300170898,0.012350443750619888,0.013069571927189827,0.013986832462251186
0.20789386332035065,0.26518505811691284,14.339594841003418,0.012340111657977104,0.013058476150035858,0.013975745998322964
0.20789091289043427,0.26521092653274536,14.351773262023926,0.012329809367656708,0.013047395274043083,0.013964670710265636
0.20788788795471191,0.2652377188205719,14.36395263671875,0.012319525703787804,0.013036325573921204,0.01395362988114357
0.2078883796930313,0.26526448130607605,14.37613296508789,0.012309258803725243,0.013025321066379547,0.013942602090537548
0.20789192616939545,0.26529255509376526,14.388310432434082,0.012299011461436749,0.01301436685025692,0.01393159106373787
0.2078961282968521,0.2653208374977112,14.400487899780273,0.012288779020309448,0.013003438711166382,0.013920596800744534
0.20790088176727295,0.26534923911094666,14.412665367126465,0.01227856706827879,0.012992540374398232,0.01390962116420269
0.20790550112724304,0.26537731289863586,14.424838066101074,0.012268374674022198,0.012981663458049297,0.013898655772209167
0.2079102247953415,0.2653987407684326,14.437010765075684,0.012258199974894524,0.012970807030797005,0.013887542299926281
0.20791514217853546,0.2654140293598175,14.449182510375977,0.012248039245605469,0.012959970161318779,0.013876281678676605
0.20792022347450256,0.26542922854423523,14.461355209350586,0.012237899005413055,0.012949153780937195,0.013865034095942974
0.20792540907859802,0.2654446065425873,14.473527908325195,0.012227773666381836,0.012938353233039379,0.013853803277015686
0.20792821049690247,0.26545780897140503,14.485644340515137,0.01221771351993084,0.01292757224291563,0.013842590153217316
0.2079298049211502,0.2654693126678467,14.497730255126953,0.012207692489027977,0.012916810810565948,0.013831384479999542
0.2079315185546875,0.26547959446907043,14.509815216064453,0.012197688221931458,0.01290606614202261,0.013820166699588299
0.20793449878692627,0.26549068093299866,14.521921157836914,0.012187687680125237,0.01289534755051136,0.013808968476951122
0.20794308185577393,0.26550254225730896,14.534049034118652,0.012177679687738419,0.012884738855063915,0.013797782361507416
0.20795415341854095,0.26551446318626404,14.54617691040039,0.012167690321803093,0.012874193489551544,0.013786615803837776
0.20796531438827515,0.26552650332450867,14.558305740356445,0.012157715857028961,0.012863668613135815,0.01377546414732933
0.2079770714044571,0.26553910970687866,14.570450782775879,0.012147745117545128,0.012853160500526428,0.013764332048594952
0.20798978209495544,0.2655523121356964,14.58261489868164,0.012137774378061295,0.012842687778174877,0.013753218576312065
0.2080027461051941,0.2655656337738037,14.59477424621582,0.012127822265028954,0.012832246720790863,0.013742124661803246
0.20801585912704468,0.2655794322490692,14.606934547424316,0.012117885053157806,0.012821818701922894,0.013731054961681366
0.20803305506706238,0.2655949294567108,14.619093894958496,0.0121079683303833,0.012811473570764065,0.013720015063881874
0.2080501914024353,0.2656082212924957,14.63119888305664,0.01209811121225357,0.012801202945411205,0.013708999380469322
0.20806269347667694,0.26561620831489563,14.64319133758545,0.012088368646800518,0.012790976092219353,0.013697999529540539
0.20807109773159027,0.26562392711639404,14.655082702636719,0.012078722938895226,0.012780765071511269,0.013687103986740112
0.20808207988739014,0.2656351625919342,14.666881561279297,0.01206916943192482,0.01277071237564087,0.01367637887597084
0.20810292661190033,0.2656481862068176,14.678680419921875,0.012059632688760757,0.012760907411575317,0.013665705919265747
0.2081255167722702,0.2656627595424652,14.690471649169922,0.012050117366015911,0.012751142494380474,0.013655084185302258
0.20814849436283112,0.2656802833080292,14.702249526977539,0.012040628120303154,0.012741397134959698,0.013644546270370483
0.2081717848777771,0.2656979560852051,14.71402645111084,0.012031152844429016,0.012731669470667839,0.013634024187922478
0.2081964612007141,0.26572537422180176,14.725796699523926,0.012021700851619244,0.012721993029117584,0.013623805716633797
0.2082238346338272,0.2657613754272461,14.737500190734863,0.012012317776679993,0.012712445110082626,0.013613903895020485
0.2082556188106537,0.265798419713974,14.749197006225586,0.012002957984805107,0.012702999636530876,0.013604044914245605
0.20828768610954285,0.2658357322216034,14.760894775390625,0.01199361216276884,0.012693564407527447,0.013594201765954494
0.208319753408432,0.2658729553222656,14.772583961486816,0.011984286829829216,0.01268414594233036,0.013584371656179428
0.20835331082344055,0.26591020822525024,14.784196853637695,0.011975040659308434,0.012674739584326744,0.013574524782598019
0.20839065313339233,0.26594892144203186,14.795654296875,0.011965932324528694,0.012665346264839172,0.013564640656113625
0.20843350887298584,0.2659975290298462,14.80701732635498,0.011956917122006416,0.012655945494771004,0.013554761186242104
0.208476260304451,0.2660449743270874,14.818378448486328,0.011947918683290482,0.012646552175283432,0.013544860295951366
0.20851878821849823,0.26608729362487793,14.82972240447998,0.011938950046896935,0.012637174688279629,0.013534827157855034
0.2085610181093216,0.26612746715545654,14.841044425964355,0.011930011212825775,0.01262781023979187,0.013524762354791164
0.20860359072685242,0.26615867018699646,14.852368354797363,0.011921088211238384,0.01261845976114273,0.013514451682567596
0.2086489051580429,0.2661820352077484,14.863615036010742,0.011912236921489239,0.01260912325233221,0.013504057191312313
0.2086985558271408,0.26619717478752136,14.874805450439453,0.011903442442417145,0.01259979885071516,0.013493536040186882
0.20874853432178497,0.26620811223983765,14.885995864868164,0.01189466379582882,0.012590492144227028,0.013482931070029736
0.20879831910133362,0.26621297001838684,14.897188186645508,0.01188589632511139,0.012581195682287216,0.013472205027937889
0.20884846150875092,0.26621678471565247,14.908380508422852,0.011877141892910004,0.012571914121508598,0.013461492955684662
0.20889835059642792,0.26622089743614197,14.919570922851562,0.011868405155837536,0.012562642805278301,0.013450799509882927
0.20894771814346313,0.26623302698135376,14.930695533752441,0.011859729886054993,0.012553373351693153,0.013440204784274101
0.20899884402751923,0.2662506103515625,14.941797256469727,0.011851090006530285,0.012544116005301476,0.013429716229438782
0.20904991030693054,0.26627156138420105,14.952898025512695,0.011842459440231323,0.012534871697425842,0.013419345021247864
0.20910198986530304,0.26630017161369324,14.964000701904297,0.01183384284377098,0.012525702826678753,0.013409202918410301
0.20915400981903076,0.2663332521915436,14.975104331970215,0.011825239285826683,0.012516630813479424,0.013399196788668633
0.20920304954051971,0.26637232303619385,14.98620891571045,0.011816649697721004,0.012507560662925243,0.013389344327151775
0.2092542201280594,0.26641184091567993,14.997304916381836,0.011808076873421669,0.012498592957854271,0.013379519805312157
0.2093070149421692,0.2664638161659241,15.008394241333008,0.0117995236068964,0.012489690445363522,0.013370058499276638
0.20936009287834167,0.2665260136127472,15.019482612609863,0.011790982447564602,0.012480801902711391,0.013360908254981041
0.2094135731458664,0.2665965259075165,15.030570983886719,0.011782454326748848,0.01247192732989788,0.013351960107684135
0.20947368443012238,0.2666667401790619,15.04163646697998,0.011773956939578056,0.012463271617889404,0.013343030586838722
0.20953741669654846,0.2667372524738312,15.052702903747559,0.01176547072827816,0.012454716488718987,0.013334110379219055
0.2096061259508133,0.26680758595466614,15.063759803771973,0.01175700407475233,0.012446310371160507,0.013325205072760582
0.20967507362365723,0.26687735319137573,15.07480239868164,0.011748561635613441,0.012437932193279266,0.013316312804818153
0.20974451303482056,0.2669467031955719,15.085846900939941,0.011740129441022873,0.012429565191268921,0.0133074214681983
0.20981504023075104,0.26701271533966064,15.096890449523926,0.011731710284948349,0.012421218678355217,0.01329849287867546
0.20988729596138,0.2670818567276001,15.107934951782227,0.01172330416738987,0.012412918731570244,0.013289637863636017
0.20995038747787476,0.2671441435813904,15.11884880065918,0.011715002357959747,0.012404611334204674,0.013280799612402916
0.210006982088089,0.26720157265663147,15.129692077636719,0.0117067601531744,0.012396296486258507,0.013271957635879517
0.21005801856517792,0.26724573969841003,15.140436172485352,0.011698603630065918,0.01238799374550581,0.013263064436614513
0.21010567247867584,0.26728370785713196,15.151107788085938,0.011690512299537659,0.012379704043269157,0.013254186138510704
0.21015013754367828,0.26731228828430176,15.16170597076416,0.011682487092912197,0.012371424585580826,0.01324527245014906
0.21019168198108673,0.2673288583755493,15.172248840332031,0.011674512177705765,0.01236315630376339,0.013236263766884804
0.2102353274822235,0.2673407196998596,15.182792663574219,0.011666550301015377,0.012355005368590355,0.013227107003331184
0.2102794349193573,0.26735222339630127,15.193338394165039,0.01165859680622816,0.012346863746643066,0.013217933475971222
0.2103239893913269,0.2673632502555847,15.203885078430176,0.011650657281279564,0.012338735163211823,0.013208767399191856
0.21036897599697113,0.26735806465148926,15.214432716369629,0.011642727069556713,0.012330617755651474,0.013199342414736748
0.21041522920131683,0.2673459053039551,15.224982261657715,0.011634807102382183,0.012322533875703812,0.013189795427024364
0.21047256886959076,0.267343670129776,15.235529899597168,0.011626899242401123,0.012314791791141033,0.013180534355342388
0.21052807569503784,0.26733967661857605,15.246037483215332,0.011619034223258495,0.01230706088244915,0.013171288184821606
0.21059131622314453,0.2673432230949402,15.256420135498047,0.011611266992986202,0.01229941751807928,0.013162121176719666
0.21065528690814972,0.26735296845436096,15.266802787780762,0.011603513732552528,0.012291794642806053,0.013153113424777985
0.21071025729179382,0.26737362146377563,15.277095794677734,0.011595835909247398,0.012284118682146072,0.013144224882125854
0.21076153218746185,0.26739755272865295,15.287352561950684,0.011588191613554955,0.012276433408260345,0.013135395012795925
0.21080981194972992,0.26742303371429443,15.297508239746094,0.011580629274249077,0.012268831953406334,0.013126738369464874
0.21086327731609344,0.2674616575241089,15.307587623596191,0.011573128402233124,0.012261314317584038,0.013118302449584007
0.21091817319393158,0.2675023078918457,15.31764030456543,0.011565658263862133,0.012253805063664913,0.013109887950122356
0.21097368001937866,0.2675475478172302,15.3276948928833,0.011558196507394314,0.012246305122971535,0.013101636432111263
0.2110297977924347,0.26759886741638184,15.337750434875488,0.01155074592679739,0.012238815426826477,0.0130936149507761
0.21108780801296234,0.26765215396881104,15.347807884216309,0.011543303728103638,0.012231377884745598,0.01308567076921463
0.21114863455295563,0.26770561933517456,15.357861518859863,0.011535875499248505,0.012224026024341583,0.013077735900878906
0.21120893955230713,0.2677656412124634,15.367870330810547,0.01152848731726408,0.012216679751873016,0.013069923035800457
0.21126559376716614,0.26782816648483276,15.377874374389648,0.0115211121737957,0.012209298089146614,0.01306215301156044
0.2113184630870819,0.2678872048854828,15.387797355651855,0.011513806879520416,0.012201925739645958,0.01305439230054617
0.21137677133083344,0.2679453194141388,15.39759349822998,0.011506600305438042,0.012194639071822166,0.01304657757282257
0.21143756806850433,0.26800355315208435,15.407390594482422,0.011499403975903988,0.012187449261546135,0.01303876843303442
0.21150293946266174,0.26806044578552246,15.417170524597168,0.01149222906678915,0.012180428020656109,0.013030934147536755
0.21157528460025787,0.26812031865119934,15.426823616027832,0.011485151946544647,0.012173496186733246,0.013023066334426403
0.21164986491203308,0.26817649602890015,15.436378479003906,0.011478153988718987,0.012166572734713554,0.013015158474445343
0.2117236852645874,0.26822927594184875,15.445830345153809,0.011471234261989594,0.012159658595919609,0.01300724409520626
0.211797297000885,0.26828140020370483,15.455249786376953,0.011464348062872887,0.01215275190770626,0.012999339960515499
0.21187175810337067,0.26833319664001465,15.46467113494873,0.011457468383014202,0.012145858258008957,0.012991433963179588
0.2119438499212265,0.26837384700775146,15.474080085754395,0.011450609192252159,0.012138991616666317,0.012983404099941254
0.21201394498348236,0.26840633153915405,15.483449935913086,0.011443788185715675,0.012132122181355953,0.01297531183809042
0.2120817005634308,0.2684308588504791,15.492789268493652,0.011436998844146729,0.012125256471335888,0.01296717207878828
0.21214351058006287,0.26845410466194153,15.502130508422852,0.011430218815803528,0.012118380516767502,0.012959031388163567
0.212205708026886,0.2684769928455353,15.511473655700684,0.011423446238040924,0.012111514806747437,0.012950885109603405
0.21227090060710907,0.2684943675994873,15.520729064941406,0.011416744440793991,0.012104655615985394,0.012942689470946789
0.21233782172203064,0.2685058116912842,15.529932022094727,0.01141008734703064,0.012097803875803947,0.012934491038322449
0.2123965173959732,0.2685137987136841,15.539134979248047,0.011403439566493034,0.012090930715203285,0.012926332652568817
0.21245533227920532,0.26852160692214966,15.548316955566406,0.01139681413769722,0.012084061279892921,0.012918162159621716
0.212509885430336,0.26854121685028076,15.557463645935059,0.011390222236514091,0.012077149003744125,0.01291009783744812
0.21256142854690552,0.26856186985969543,15.5665922164917,0.01138365175575018,0.012070229277014732,0.01290210336446762
0.2126133292913437,0.2685864567756653,15.57570743560791,0.011377098970115185,0.012063372880220413,0.01289423555135727
0.21266286075115204,0.2686193883419037,15.584701538085938,0.011370640248060226,0.012056577019393444,0.012886576354503632
0.2127118557691574,0.2686663269996643,15.593656539916992,0.011364221572875977,0.012049786746501923,0.012879140675067902
0.21276135742664337,0.2687191069126129,15.602603912353516,0.011357814073562622,0.012043006718158722,0.012871773913502693
0.21280530095100403,0.2687682807445526,15.611380577087402,0.011351535096764565,0.012036248110234737,0.012864584103226662
0.21284759044647217,0.2688164710998535,15.619987487792969,0.011345378123223782,0.012029631063342094,0.012857595458626747
0.212890625,0.26887068152427673,15.628595352172852,0.011339230462908745,0.0120230196043849,0.01285075955092907
0.21293437480926514,0.2689417004585266,15.637206077575684,0.011333085596561432,0.012016418389976025,0.01284427847713232
0.21297688782215118,0.2690142095088959,15.645817756652832,0.011326950043439865,0.012009828351438046,0.012837840244174004
0.2130136489868164,0.26908746361732483,15.65443229675293,0.011320821940898895,0.012003245763480663,0.012831415049731731
0.21305036544799805,0.26916074752807617,15.663047790527344,0.011314697563648224,0.011996662244200706,0.012825001031160355
0.21308903396129608,0.269225150346756,15.67166519165039,0.011308582499623299,0.011990129947662354,0.012818573974072933
0.21312852203845978,0.2692854106426239,15.680285453796387,0.011302473023533821,0.011983606033027172,0.012812095694243908
0.21316860616207123,0.26934558153152466,15.688901901245117,0.01129637286067009,0.011977090500295162,0.012805639766156673
0.213209331035614,0.269404798746109,15.697515487670898,0.011290283873677254,0.01197058241814375,0.012799134477972984
0.21325063705444336,0.26945316791534424,15.706124305725098,0.011284207925200462,0.011964080855250359,0.012792417779564857
0.21329037845134735,0.2694880962371826,15.714659690856934,0.011278187856078148,0.01195758581161499,0.012785499915480614
0.21332886815071106,0.2695085108280182,15.723162651062012,0.01127219945192337,0.011951099149882793,0.012778442353010178
0.21336720883846283,0.2695193588733673,15.73164176940918,0.011266235262155533,0.011944619938731194,0.01277126930654049
0.2134021371603012,0.26951998472213745,15.739992141723633,0.011260373517870903,0.011938149109482765,0.012763898819684982
0.21343763172626495,0.26950737833976746,15.748311996459961,0.011254536919295788,0.011931712739169598,0.012756340205669403
0.21347631514072418,0.2694913446903229,15.756633758544922,0.01124870777130127,0.01192537508904934,0.012748727574944496
0.2135186493396759,0.26947587728500366,15.7649564743042,0.011242887005209923,0.011919153854250908,0.012741124257445335
0.21356207132339478,0.26945507526397705,15.773276329040527,0.011237072758376598,0.011912952177226543,0.012733637355268002
0.2136053442955017,0.2694362699985504,15.781574249267578,0.011231283657252789,0.011906757950782776,0.012726319953799248
0.21364955604076385,0.2694234549999237,15.789851188659668,0.011225515976548195,0.01190057024359703,0.012719197198748589
0.21369482576847076,0.2694178819656372,15.798129081726074,0.011219754815101624,0.011894389986991882,0.012712307274341583
0.21374456584453583,0.2694266438484192,15.806382179260254,0.011214020662009716,0.011888213455677032,0.0127057284116745
0.21379660069942474,0.269443154335022,15.81462574005127,0.011208301410079002,0.011882047168910503,0.012699296697974205
0.2138495296239853,0.26947611570358276,15.822759628295898,0.01120266318321228,0.011875997297465801,0.012693211436271667
0.2139013111591339,0.26951614022254944,15.830753326416016,0.011197123676538467,0.011870036832988262,0.012687353417277336
0.21395404636859894,0.26956918835639954,15.838749885559082,0.011191590689122677,0.011864091269671917,0.012681789696216583
0.21400749683380127,0.269631564617157,15.846748352050781,0.01118606235831976,0.011858152225613594,0.012676364742219448
0.21406078338623047,0.26969683170318604,15.854737281799316,0.011180547997355461,0.011852232739329338,0.012670984491705894
0.21411347389221191,0.2697650194168091,15.862710952758789,0.011175047606229782,0.011846333742141724,0.012665758840739727
0.2141542136669159,0.26981887221336365,15.870366096496582,0.011169767007231712,0.01184044312685728,0.012660547159612179
0.2141955941915512,0.26987603306770325,15.878021240234375,0.011164489202201366,0.011834557168185711,0.012655443511903286
0.21423763036727905,0.26993513107299805,15.885679244995117,0.011159218847751617,0.011828675866127014,0.012650392949581146
0.21428032219409943,0.26999351382255554,15.893339157104492,0.011153953149914742,0.011822802945971489,0.012645304203033447
0.21432460844516754,0.27004849910736084,15.901000022888184,0.011148691177368164,0.01181696355342865,0.012640117667615414
0.21437230706214905,0.2700940668582916,15.90866470336914,0.011143434792757034,0.011811219155788422,0.012634849175810814
0.21441873908042908,0.2701289653778076,15.91627311706543,0.011138221248984337,0.011805480346083641,0.01262941025197506
0.21446247398853302,0.27015262842178345,15.923830032348633,0.011133044958114624,0.011799748986959457,0.012623924762010574
0.2145044207572937,0.27016741037368774,15.93132209777832,0.011127918027341366,0.011794059537351131,0.012618428096175194
0.2145451456308365,0.27016499638557434,15.938762664794922,0.01112283207476139,0.011788377538323402,0.012612670660018921
0.21458612382411957,0.27015092968940735,15.946203231811523,0.01111774891614914,0.011782700195908546,0.012606646865606308
0.21462789177894592,0.27013707160949707,15.95364761352539,0.011112671345472336,0.01177704706788063,0.012600615620613098
0.21466322243213654,0.2701162099838257,15.96105670928955,0.01110762543976307,0.011771442368626595,0.012594456784427166
0.21469709277153015,0.2700865566730499,15.96840763092041,0.01110262330621481,0.011765891686081886,0.0125881377607584
0.21472544968128204,0.27004656195640564,15.975628852844238,0.011097709648311138,0.01176035962998867,0.012581773102283478
0.21475401520729065,0.2700074315071106,15.982828140258789,0.011092817410826683,0.011754831299185753,0.012575432658195496
0.21477949619293213,0.26997148990631104,15.99002742767334,0.01108793169260025,0.011749347671866417,0.01256919652223587
0.21480576694011688,0.2699383497238159,15.997227668762207,0.01108305063098669,0.011743872426450253,0.012563036754727364
0.2148328721523285,0.26991021633148193,16.00440788269043,0.011078186333179474,0.011738453060388565,0.012556972913444042
0.21485602855682373,0.2698889672756195,16.011554718017578,0.011073349043726921,0.011733177118003368,0.012551113963127136
0.2148750126361847,0.26987648010253906,16.018693923950195,0.011068522930145264,0.01172790490090847,0.012545479461550713
0.2148939073085785,0.2698645293712616,16.02581787109375,0.011063712649047375,0.011722637340426445,0.012539857998490334
0.2149142175912857,0.26985716819763184,16.032941818237305,0.011058906093239784,0.011717414483428001,0.01253435667604208
0.21493545174598694,0.2698594033718109,16.040069580078125,0.011054102331399918,0.011712206527590752,0.012529063038527966
0.21496054530143738,0.2698795795440674,16.047197341918945,0.011049306020140648,0.011707115918397903,0.012524119578301907
0.21498636901378632,0.26990482211112976,16.05429458618164,0.011044534854590893,0.011702063493430614,0.012519394978880882
0.21501511335372925,0.26993483304977417,16.061384201049805,0.011039778590202332,0.011697100475430489,0.012514865957200527
0.21504724025726318,0.26997292041778564,16.068294525146484,0.011035144329071045,0.011692146770656109,0.01251053623855114
0.2150837630033493,0.2700168490409851,16.07513999938965,0.011030557565391064,0.01168721541762352,0.012506352737545967
0.21512311697006226,0.270062118768692,16.081945419311523,0.011026001535356045,0.011682290583848953,0.012502161785960197
0.21516479551792145,0.27010825276374817,16.088743209838867,0.011021453887224197,0.011677414178848267,0.012497982010245323
0.21520301699638367,0.2701510190963745,16.095396041870117,0.011017005890607834,0.011672558262944221,0.012493791989982128
0.21524110436439514,0.27018943428993225,16.101985931396484,0.011012604460120201,0.011667746119201183,0.01248946599662304
0.21528074145317078,0.2702159583568573,16.10857582092285,0.011008205823600292,0.011662982404232025,0.012484891340136528
0.21532396972179413,0.2702343463897705,16.115169525146484,0.011003809981048107,0.011658361181616783,0.012480105273425579
0.21537017822265625,0.2702464461326599,16.12176513671875,0.010999418795108795,0.011653798632323742,0.012475128285586834
0.21541722118854523,0.2702537178993225,16.128360748291016,0.010995030403137207,0.011649241670966148,0.01246991753578186
0.21546435356140137,0.27025482058525085,16.134960174560547,0.010990647599101067,0.011644694022834301,0.01246456615626812
0.21550633013248444,0.2702498733997345,16.14156150817871,0.010986266657710075,0.011640175245702267,0.012459087185561657
0.2155473232269287,0.2702424228191376,16.148162841796875,0.010981890372931957,0.011635653674602509,0.012453577481210232
0.21558919548988342,0.270230233669281,16.15475082397461,0.010977528057992458,0.011631239205598831,0.012447918765246868
0.21562771499156952,0.2702144384384155,16.161291122436523,0.01097320020198822,0.01162690483033657,0.012442246079444885
0.215666264295578,0.27019762992858887,16.16783332824707,0.010968878865242004,0.011622577905654907,0.012436559423804283
0.2157023549079895,0.2701784670352936,16.174373626708984,0.010964561253786087,0.011618281714618206,0.012430837377905846
0.21573923528194427,0.2701604664325714,16.180917739868164,0.010960246436297894,0.011613989248871803,0.012425167486071587
0.215777188539505,0.27014851570129395,16.18744468688965,0.010955947451293468,0.011609727516770363,0.012419654056429863
0.21581710875034332,0.2701418399810791,16.19393539428711,0.010951681062579155,0.01160547137260437,0.012414219789206982
0.2158588171005249,0.2701389789581299,16.20038414001465,0.010947445407509804,0.011601217091083527,0.012408859096467495
0.21589228510856628,0.2701364755630493,16.206710815429688,0.010943291708827019,0.011597002856433392,0.012403599917888641
0.2159174680709839,0.27013957500457764,16.213008880615234,0.010939164087176323,0.011592835187911987,0.012398594990372658
0.21593742072582245,0.27014705538749695,16.219228744506836,0.010935088619589806,0.011588702909648418,0.012393757700920105
0.21595878899097443,0.27016404271125793,16.22536849975586,0.010931065306067467,0.011584645137190819,0.01238917838782072
0.21598365902900696,0.2701898217201233,16.231475830078125,0.010927066206932068,0.011580703780055046,0.012384874746203423
0.21600893139839172,0.27022120356559753,16.237552642822266,0.010923093184828758,0.01157676987349987,0.012380721047520638
0.21603524684906006,0.2702537477016449,16.243581771850586,0.010919153690338135,0.011572839692234993,0.012376576662063599
0.21606577932834625,0.27029407024383545,16.2495059967041,0.01091528870165348,0.011568911373615265,0.012372568249702454
0.21609650552272797,0.27033504843711853,16.25538444519043,0.010911453515291214,0.011564986780285835,0.0123685821890831
0.2161286622285843,0.27037712931632996,16.2612361907959,0.010907644405961037,0.011561064049601555,0.012364594265818596
0.2161649614572525,0.270419716835022,16.266925811767578,0.010903939604759216,0.011557239107787609,0.012360597960650921
0.21620285511016846,0.2704559862613678,16.27261734008789,0.010900238528847694,0.011553439311683178,0.01235642284154892
0.21624162793159485,0.27048757672309875,16.27831268310547,0.010896540246903896,0.01154964417219162,0.012352172285318375
0.21628066897392273,0.27050796151161194,16.283973693847656,0.010892866179347038,0.011545862071216106,0.012347830459475517
0.21632111072540283,0.27052128314971924,16.28962516784668,0.010889205150306225,0.01154212187975645,0.012343298643827438
0.2163618505001068,0.27052316069602966,16.295259475708008,0.010885557159781456,0.011538395658135414,0.012338541448116302
0.21640314161777496,0.2705213129520416,16.3008975982666,0.010881911031901836,0.0115346759557724,0.012333693914115429
0.2164454460144043,0.27051588892936707,16.306537628173828,0.01087826769798994,0.011530960910022259,0.01232871599495411
0.21648886799812317,0.27050939202308655,16.312179565429688,0.010874627158045769,0.011527249589562416,0.012323655188083649
0.2165370136499405,0.2705036401748657,16.31782341003418,0.010870988480746746,0.011523663997650146,0.012318598106503487
0.21658681333065033,0.2704985439777374,16.323429107666016,0.010867378674447536,0.011520124971866608,0.012313569895923138
0.2166365087032318,0.2704959809780121,16.328998565673828,0.01086379587650299,0.011516591534018517,0.012308694422245026
0.21668709814548492,0.27049320936203003,16.334550857543945,0.010860227048397064,0.011513061821460724,0.01230388693511486
0.21673880517482758,0.27049463987350464,16.340105056762695,0.010856661014258862,0.0115095479413867,0.012299234978854656
0.21679189801216125,0.2705017924308777,16.345661163330078,0.010853096842765808,0.011506063863635063,0.01229480467736721
0.21684445440769196,0.2705156207084656,16.351219177246094,0.010849535465240479,0.011502589099109173,0.012290550395846367
0.21690048277378082,0.2705341577529907,16.356779098510742,0.010845976881682873,0.011499213986098766,0.012286449782550335
0.2169574499130249,0.2705615758895874,16.362342834472656,0.010842418298125267,0.011495846323668957,0.012282679788768291
0.2170146256685257,0.2705887258052826,16.367883682250977,0.010838881134986877,0.011492479592561722,0.01227899082005024
0.21707233786582947,0.27061861753463745,16.3734130859375,0.010835353285074234,0.01148911565542221,0.012275367975234985
0.2171332985162735,0.27064940333366394,16.378944396972656,0.010831828229129314,0.011485835537314415,0.012271746061742306
0.21719665825366974,0.2706809937953949,16.384477615356445,0.010828307829797268,0.011482615023851395,0.012268126010894775
0.21726195514202118,0.2707134783267975,16.390010833740234,0.010824790224432945,0.011479455046355724,0.012264510616660118
0.21732838451862335,0.2707470953464508,16.395545959472656,0.010821274481713772,0.011476296000182629,0.01226089708507061
0.21739880740642548,0.2707846760749817,16.40106964111328,0.01081776898354292,0.011473140679299831,0.012257283553481102
0.21747300028800964,0.27082645893096924,16.406572341918945,0.010814279317855835,0.011469988152384758,0.012253673747181892
0.21754802763462067,0.2708691954612732,16.412078857421875,0.010810792446136475,0.01146683655679226,0.01225007139146328
0.21762393414974213,0.2709137201309204,16.417585372924805,0.010807305574417114,0.011463685892522335,0.012246502563357353
0.21769979596138,0.2709590792655945,16.423093795776367,0.010803824290633202,0.011460535228252411,0.012242935597896576
0.21776814758777618,0.27100440859794617,16.4285888671875,0.01080035325139761,0.011457372456789017,0.012239344418048859
0.2178371250629425,0.2710500955581665,16.43407440185547,0.010796892456710339,0.011454212479293346,0.01223574485629797
0.21790964901447296,0.27109646797180176,16.43956184387207,0.010793434455990791,0.011451194994151592,0.01223214715719223
0.21798542141914368,0.2711438238620758,16.445049285888672,0.010789978317916393,0.011448289267718792,0.012228596955537796
0.21806225180625916,0.27119049429893494,16.450536727905273,0.010786525905132294,0.011445393785834312,0.012225022539496422
0.2181430160999298,0.2712324559688568,16.456026077270508,0.010783079080283642,0.011442597024142742,0.012221453711390495
0.218226358294487,0.27127036452293396,16.461503982543945,0.010779639706015587,0.011439832858741283,0.012217842042446136
0.21831940114498138,0.27131664752960205,16.466922760009766,0.010776244103908539,0.011437108740210533,0.012214215472340584
0.218413308262825,0.27136334776878357,16.47234535217285,0.01077285222709179,0.011434386484324932,0.012210570275783539
0.21850784122943878,0.27140986919403076,16.477766036987305,0.010769462212920189,0.011431659571826458,0.012206895276904106
0.2186029553413391,0.27144545316696167,16.483190536499023,0.010766073130071163,0.01142892800271511,0.012202886864542961
0.21869252622127533,0.27147865295410156,16.48861312866211,0.010762691497802734,0.011426183395087719,0.012198761105537415
0.21878287196159363,0.2715102732181549,16.494033813476562,0.01075931079685688,0.011423438787460327,0.0121945571154356
0.2188740074634552,0.27154242992401123,16.49945640563965,0.010755933821201324,0.01142069697380066,0.012190347537398338
0.21896599233150482,0.2715718150138855,16.504880905151367,0.010752557776868343,0.011417955160140991,0.012186132371425629
0.21905875205993652,0.27160191535949707,16.510305404663086,0.01074918732047081,0.011415216140449047,0.012181952595710754
0.2191523313522339,0.2716328501701355,16.515729904174805,0.010745817795395851,0.011412478052079678,0.012177780270576477
0.21924225986003876,0.2716619670391083,16.521041870117188,0.010742520913481712,0.011409742757678032,0.012173659168183804
0.21933358907699585,0.2716952860355377,16.52635383605957,0.010739228688180447,0.011407035402953625,0.012169684283435345
0.21942587196826935,0.2717355787754059,16.531667709350586,0.010735935531556606,0.011404339224100113,0.012165948748588562
0.21951702237129211,0.27178025245666504,16.53692626953125,0.010732680559158325,0.011401643976569176,0.012162409722805023
0.21960704028606415,0.2718242108821869,16.542123794555664,0.010729464702308178,0.011398948729038239,0.012158888392150402
0.21969783306121826,0.27186959981918335,16.547325134277344,0.01072624884545803,0.011396258138120174,0.012155404314398766
0.21978940069675446,0.27191591262817383,16.552526473999023,0.010723034851253033,0.01139356754720211,0.012151924893260002
0.21988564729690552,0.27197131514549255,16.55763053894043,0.010719883255660534,0.011390876024961472,0.012148499488830566
0.2199832946062088,0.27202871441841125,16.562715530395508,0.010716749355196953,0.011388188228011131,0.012145094573497772
0.2200780212879181,0.27208736538887024,16.567768096923828,0.010713635943830013,0.011385477147996426,0.012141717597842216
0.2201722115278244,0.2721470892429352,16.572826385498047,0.010710525326430798,0.01138277631253004,0.01213836669921875
0.22026745975017548,0.27220791578292847,16.577884674072266,0.010707414709031582,0.011380093172192574,0.012135041877627373
0.22036051750183105,0.2722676396369934,16.582860946655273,0.010704356245696545,0.011377410963177681,0.01213175617158413
0.22045032680034637,0.27233022451400757,16.587722778320312,0.010701369494199753,0.011374729685485363,0.012128724716603756
0.22053854167461395,0.272396981716156,16.592510223388672,0.010698432102799416,0.011372050270438194,0.01212578546255827
0.22062751650810242,0.2724648714065552,16.5972957611084,0.010695496574044228,0.011369369924068451,0.012122852727770805
0.22071757912635803,0.2725331783294678,16.602075576782227,0.010692566633224487,0.011366727761924267,0.01211992185562849
0.22080865502357483,0.27260249853134155,16.606853485107422,0.010689644142985344,0.011364087462425232,0.012116990052163601
0.2209015041589737,0.2726689875125885,16.61162567138672,0.010686725378036499,0.011361452750861645,0.012113993987441063
0.22099611163139343,0.27273470163345337,16.61640167236328,0.010683808475732803,0.011358845978975296,0.012110969983041286
0.22109046578407288,0.27280116081237793,16.621179580688477,0.010680893436074257,0.011356247588992119,0.012107948772609234
0.221181720495224,0.27286821603775024,16.625951766967773,0.010677982121706009,0.011353649199008942,0.012104928493499756
0.2212713360786438,0.27293291687965393,16.63072395324707,0.010675075463950634,0.011351048946380615,0.012101784348487854
0.2213621735572815,0.27299264073371887,16.635499954223633,0.010672168806195259,0.011348476633429527,0.012098466977477074
0.22145399451255798,0.27305084466934204,16.640277862548828,0.010669264011085033,0.011345908045768738,0.012095123529434204
0.22154663503170013,0.2731097638607025,16.645057678222656,0.010666361078619957,0.011343341320753098,0.012091783806681633
0.2216353416442871,0.27316781878471375,16.649782180786133,0.010663490742444992,0.011340774595737457,0.012088440358638763
0.22172273695468903,0.2732175886631012,16.6544132232666,0.010660681873559952,0.011338195763528347,0.012085075490176678
0.2218143790960312,0.2732599079608917,16.65895652770996,0.01065792702138424,0.011335639283061028,0.01208166778087616
0.22190521657466888,0.2733023464679718,16.663503646850586,0.010655171237885952,0.011333083733916283,0.012078247964382172
0.22199764847755432,0.2733467221260071,16.667999267578125,0.010652448050677776,0.011330530047416687,0.012074875645339489
0.22209349274635315,0.2733944356441498,16.672388076782227,0.010649790987372398,0.01132798008620739,0.012071533128619194
0.22219005227088928,0.27344292402267456,16.676767349243164,0.010647140443325043,0.01132543757557869,0.012068219482898712
0.22228704392910004,0.27349239587783813,16.68113136291504,0.010644504800438881,0.011322896927595139,0.01206495426595211
0.22238437831401825,0.2735428214073181,16.68547821044922,0.01064187940210104,0.011320359073579311,0.012061740271747112
0.22248245775699615,0.273593932390213,16.6898250579834,0.010639257729053497,0.011317821219563484,0.012058530002832413
0.22258125245571136,0.27364692091941833,16.69417381286621,0.01063663698732853,0.011315284296870232,0.012055359780788422
0.22268061339855194,0.2737008035182953,16.698522567749023,0.01063401997089386,0.011312749236822128,0.01205220352858305
0.22278089821338654,0.2737552225589752,16.702865600585938,0.010631406679749489,0.011310234665870667,0.012049048207700253
0.22288256883621216,0.27381065487861633,16.707210540771484,0.010628796182572842,0.01130775734782219,0.012045925483107567
0.2229849398136139,0.273867130279541,16.711557388305664,0.01062618475407362,0.011305282823741436,0.012042835354804993
0.22308607399463654,0.2739259898662567,16.715904235839844,0.010623577050864697,0.011302845552563667,0.012039831839501858
0.22318261861801147,0.2739911377429962,16.72025489807129,0.010620969347655773,0.01130044274032116,0.012037063017487526
0.22327734529972076,0.274057000875473,16.724607467651367,0.010618364438414574,0.011298089288175106,0.012034296989440918
0.22337596118450165,0.27413076162338257,16.728940963745117,0.01061576884239912,0.011295801028609276,0.012031575664877892
0.22347794473171234,0.27421921491622925,16.733266830444336,0.010613183490931988,0.011293575167655945,0.012028994970023632
0.22358186542987823,0.27431049942970276,16.737571716308594,0.010610612109303474,0.011291406117379665,0.012026484124362469
0.22368846833705902,0.2744048237800598,16.741844177246094,0.010608061216771603,0.011289272457361221,0.012023995630443096
0.22379431128501892,0.27450376749038696,16.746109008789062,0.010605516843497753,0.011287160217761993,0.012021631002426147
0.2239006757736206,0.27460238337516785,16.75037384033203,0.010602976195514202,0.011285077780485153,0.012019267305731773
0.22400790452957153,0.2746901512145996,16.754642486572266,0.010600435547530651,0.011283008381724358,0.01201680675148964
0.22411580383777618,0.274771511554718,16.7589111328125,0.010597897693514824,0.011280938051640987,0.012014242820441723
0.22422438859939575,0.27485349774360657,16.763181686401367,0.010595358908176422,0.011278867721557617,0.012011677026748657
0.22433362901210785,0.2749355733394623,16.7674560546875,0.010592823848128319,0.011276799254119396,0.012009094469249249
0.22444351017475128,0.27501511573791504,16.771728515625,0.01059028785675764,0.011274732649326324,0.012006385251879692
0.2245541512966156,0.2750949263572693,16.775997161865234,0.01058775931596756,0.011272687464952469,0.01200367696583271
0.22466601431369781,0.27517545223236084,16.7802677154541,0.01058522891253233,0.011270667426288128,0.012000980786979198
0.22477951645851135,0.27525410056114197,16.7845401763916,0.010582702234387398,0.011268685571849346,0.011998290196061134
0.2248917669057846,0.2753276526927948,16.788707733154297,0.01058023702353239,0.011266812682151794,0.011995604261755943
0.2250039428472519,0.27539747953414917,16.79283332824707,0.010577797889709473,0.01126495748758316,0.011992789804935455
0.2251168042421341,0.2754595875740051,16.796939849853516,0.010575374588370323,0.011263123713433743,0.011989778839051723
0.22522976994514465,0.2755189836025238,16.801023483276367,0.010572965256869793,0.011261289939284325,0.011986736208200455
0.22534313797950745,0.2755766808986664,16.805091857910156,0.010570568963885307,0.011259455233812332,0.011983669362962246
0.22545689344406128,0.2756316363811493,16.80913543701172,0.010568186640739441,0.011257621459662914,0.01198055874556303
0.22557128965854645,0.2756853699684143,16.81317901611328,0.010565809905529022,0.011255788616836071,0.01197743322700262
0.22568628191947937,0.2757440507411957,16.81722640991211,0.010563432238996029,0.011253955774009228,0.011974368244409561
0.2257993370294571,0.27580997347831726,16.821273803710938,0.01056105550378561,0.01125212199985981,0.011971535161137581
0.22590330243110657,0.2758789360523224,16.82526206970215,0.010558716021478176,0.011250309646129608,0.011968797072768211
0.22600506246089935,0.2759486138820648,16.829191207885742,0.010556412860751152,0.01124852430075407,0.011966115795075893
0.22610564529895782,0.2760213017463684,16.833120346069336,0.010554110631346703,0.011246799491345882,0.011963492259383202
0.2262088507413864,0.2760935425758362,16.83704948425293,0.010551810264587402,0.011245150119066238,0.011960940435528755
0.22631393373012543,0.276168555021286,16.840984344482422,0.010549508035182953,0.011243547312915325,0.011958479881286621
0.22641949355602264,0.27624645829200745,16.844913482666016,0.010547212325036526,0.01124194823205471,0.011956125497817993
0.22652554512023926,0.2763313353061676,16.848840713500977,0.010544920340180397,0.011240344494581223,0.011954046785831451
0.22663219273090363,0.27641963958740234,16.85276985168457,0.010542629286646843,0.011238744482398033,0.011952102184295654
0.2267400324344635,0.27650919556617737,16.856670379638672,0.010540356859564781,0.011237144470214844,0.011950161308050156
0.22684849798679352,0.2766002118587494,16.860570907592773,0.01053808256983757,0.011235545389354229,0.011948257684707642
0.22695757448673248,0.27669423818588257,16.864473342895508,0.010535812936723232,0.011233946308493614,0.011946462094783783
0.227067232131958,0.2767879366874695,16.868375778198242,0.010533543303608894,0.011232346296310425,0.011944624595344067
0.2271774560213089,0.27687862515449524,16.872282028198242,0.010531274601817131,0.011230748146772385,0.011942707002162933
0.22728589177131653,0.2769644856452942,16.876089096069336,0.010529063642024994,0.011229200288653374,0.011940854601562023
0.22739431262016296,0.27705007791519165,16.879871368408203,0.01052686758339405,0.011227667331695557,0.011939006857573986
0.2275037169456482,0.27713048458099365,16.883655548095703,0.010524673387408257,0.011226153001189232,0.011936932802200317
0.2276163101196289,0.27720263600349426,16.887441635131836,0.010522479191422462,0.011224738322198391,0.011934636160731316
0.22772276401519775,0.27726873755455017,16.8912296295166,0.010520285926759243,0.011223318986594677,0.011932222172617912
0.2278250753879547,0.27732980251312256,16.895017623901367,0.010518094524741173,0.01122189685702324,0.011929738335311413
0.22792772948741913,0.2773831784725189,16.8988094329834,0.010515904054045677,0.011220473796129227,0.01192721351981163
0.22803089022636414,0.2774370610713959,16.90260124206543,0.010513713583350182,0.01121904980391264,0.011924689635634422
0.2281346172094345,0.27748769521713257,16.906394958496094,0.010511524975299835,0.011217626743018627,0.01192212663590908
0.22823990881443024,0.27754098176956177,16.91016387939453,0.010509351268410683,0.011216206476092339,0.011919565498828888
0.22834321856498718,0.2775973081588745,16.91379165649414,0.010507255792617798,0.011214840225875378,0.011917153373360634
0.22845135629177094,0.2776551842689514,16.917390823364258,0.010505182668566704,0.011213686317205429,0.011914830654859543
0.22856028378009796,0.27771511673927307,16.920989990234375,0.010503108613193035,0.011212548241019249,0.0119125721976161
0.22866906225681305,0.2777831554412842,16.924591064453125,0.010501034557819366,0.011211427859961987,0.011910589411854744
0.22877556085586548,0.2778593897819519,16.928192138671875,0.010498962365090847,0.01121029257774353,0.011908846907317638
0.22888025641441345,0.27794161438941956,16.931682586669922,0.010496954433619976,0.011209158226847649,0.011907145380973816
0.22898288071155548,0.278031587600708,16.93499755859375,0.010495049878954887,0.011208022944629192,0.011905666440725327
0.2290859818458557,0.27812668681144714,16.93830680847168,0.010493147186934948,0.011206889525055885,0.011904396116733551
0.22918707132339478,0.27821558713912964,16.941619873046875,0.010491247288882732,0.011205757036805153,0.011903166770935059
0.22928495705127716,0.2782982289791107,16.944934844970703,0.010489347390830517,0.011204633861780167,0.01190175861120224
0.22938352823257446,0.27837514877319336,16.9482479095459,0.010487447492778301,0.011203523725271225,0.011900147423148155
0.22948281466960907,0.27844762802124023,16.951536178588867,0.010485565289855003,0.01120244711637497,0.011898464523255825
0.22958262264728546,0.2785205841064453,16.95482063293457,0.010483684949576855,0.011201370507478714,0.01189678069204092
0.22968319058418274,0.27858659625053406,16.958106994628906,0.010481806471943855,0.011200303211808205,0.011894887313246727
0.2297869324684143,0.27864906191825867,16.96136474609375,0.010479944758117199,0.011199263855814934,0.011892788112163544
0.2298886924982071,0.2787070870399475,16.964529037475586,0.010478137992322445,0.011198224499821663,0.011890588328242302
0.22998873889446259,0.2787582576274872,16.9676570892334,0.010476353578269482,0.011197173967957497,0.011888368055224419
0.23008733987808228,0.2788088321685791,16.97078514099121,0.010474568232893944,0.011196102015674114,0.011886144988238811
0.23018567264080048,0.2788597345352173,16.97391700744629,0.010472784750163555,0.011195026338100433,0.011883925646543503
0.23028376698493958,0.27891165018081665,16.977048873901367,0.010471001267433167,0.01119396835565567,0.011881744489073753
0.23038233816623688,0.2789641320705414,16.980182647705078,0.010469219647347927,0.011192910373210907,0.011879577301442623
0.23047906160354614,0.2790190279483795,16.9832820892334,0.010467457585036755,0.011191852390766144,0.011877535842359066
0.23056794703006744,0.27907663583755493,16.986289978027344,0.010465746745467186,0.011190807446837425,0.011875691823661327
0.23065730929374695,0.27913999557495117,16.989299774169922,0.010464037768542767,0.011189758777618408,0.011874052695930004
0.23074686527252197,0.27920374274253845,16.992294311523438,0.010462339036166668,0.01118871383368969,0.011872418224811554
0.23083674907684326,0.27927345037460327,16.995271682739258,0.010460651479661465,0.011187667958438396,0.011871027760207653
0.23092763125896454,0.27935072779655457,16.998249053955078,0.010458966717123985,0.011186642572283745,0.011869847774505615
0.23102161288261414,0.27942997217178345,17.001230239868164,0.010457279160618782,0.0111857233569026,0.011868685483932495
0.23111510276794434,0.2795102596282959,17.004213333129883,0.010455593466758728,0.011184804141521454,0.011867566034197807
0.23120436072349548,0.27959108352661133,17.00719451904297,0.010453907772898674,0.011183897964656353,0.011866445653140545
0.23129406571388245,0.2796688675880432,17.01017951965332,0.01045222394168377,0.011182991787791252,0.011865302920341492
0.23138940334320068,0.27974748611450195,17.013166427612305,0.010450540110468864,0.01118228118866682,0.011864220723509789
0.23148734867572784,0.2798219621181488,17.016151428222656,0.01044885627925396,0.011181652545928955,0.011862948536872864
0.2315858155488968,0.27988556027412415,17.019142150878906,0.010447172448039055,0.011181026697158813,0.011861441656947136
0.2316853106021881,0.27994805574417114,17.022125244140625,0.010445493273437023,0.01118043065071106,0.011859923601150513
0.2317853420972824,0.2800006568431854,17.02510643005371,0.01044381596148014,0.011179842054843903,0.011858340352773666
0.23188553750514984,0.2800455093383789,17.02808380126953,0.010442143306136131,0.011179252527654171,0.011856499128043652
0.2319861352443695,0.2800898551940918,17.03106117248535,0.010440471582114697,0.01117866300046444,0.0118546262383461
0.23208720982074738,0.280134916305542,17.034038543701172,0.010438799858093262,0.011178074404597282,0.011852785013616085
0.23218873143196106,0.2801808714866638,17.037017822265625,0.010437129996716976,0.011177487671375275,0.011850981041789055
0.23229074478149414,0.2802274525165558,17.039997100830078,0.01043546013534069,0.011176899075508118,0.011849205940961838
0.23239320516586304,0.28027668595314026,17.042980194091797,0.01043379120528698,0.011176313273608685,0.011847734451293945
0.23249292373657227,0.28032422065734863,17.045942306518555,0.010432133451104164,0.01117570511996746,0.011846277862787247
0.23258784413337708,0.28037264943122864,17.048891067504883,0.010430485010147095,0.011175058782100677,0.011844845488667488
0.2326831966638565,0.28042253851890564,17.05183982849121,0.010428838431835175,0.011174413375556469,0.011843448504805565
0.23277901113033295,0.2804822325706482,17.054790496826172,0.010427193716168404,0.011173768900334835,0.011842431500554085
0.2328752875328064,0.2805526852607727,17.057743072509766,0.010425547137856483,0.011173124425113201,0.011841466650366783
0.23297080397605896,0.2806246280670166,17.06064796447754,0.010423927567899227,0.011172479949891567,0.011840593069791794
0.23306666314601898,0.2806980609893799,17.063549041748047,0.010422313585877419,0.011171834543347359,0.011839772574603558
0.23316295444965363,0.2807680070400238,17.06645393371582,0.01042069774121046,0.011171190068125725,0.011838945560157299
0.23325958847999573,0.2808334529399872,17.069351196289062,0.010419088415801525,0.011170543730258942,0.011838121339678764
0.23335663974285126,0.2808954417705536,17.072248458862305,0.010417480021715164,0.011169899255037308,0.01183732133358717
0.23345418274402618,0.28095149993896484,17.075145721435547,0.010415872558951378,0.011169254779815674,0.011836469173431396
0.23355218768119812,0.28100547194480896,17.078046798706055,0.010414264164865017,0.01116861216723919,0.011835513636469841
0.23365065455436707,0.2810598313808441,17.080947875976562,0.010412657633423805,0.011167967692017555,0.011834557168185711
0.2337496131658554,0.2811143696308136,17.083850860595703,0.010411050170660019,0.01116732507944107,0.011833593249320984
0.23384909331798553,0.28116175532341003,17.086755752563477,0.010409444570541382,0.011166684329509735,0.011832347139716148
0.23394900560379028,0.2812076807022095,17.08966064453125,0.010407838970422745,0.011166047304868698,0.011831030249595642
0.23404951393604279,0.2812475264072418,17.092565536499023,0.010406234301626682,0.011165415868163109,0.011829622089862823
0.2341504544019699,0.2812749147415161,17.095474243164062,0.010404628701508045,0.011164786294102669,0.011828204616904259
0.2342517375946045,0.28131288290023804,17.0983829498291,0.010403025895357132,0.01116415485739708,0.011827044188976288
0.23434112966060638,0.2813533842563629,17.101285934448242,0.010401426814496517,0.011163520626723766,0.011826088652014732
0.23443076014518738,0.28139472007751465,17.104188919067383,0.010399829596281052,0.01116288360208273,0.011825142428278923
0.2345210760831833,0.281438946723938,17.107091903686523,0.010398231446743011,0.011162258684635162,0.011824297718703747
0.23461183905601501,0.28148600459098816,17.10999870300293,0.01039663515985012,0.011161740869283676,0.011823559179902077
0.23469766974449158,0.2815361022949219,17.112905502319336,0.01039503887295723,0.011161225847899914,0.011822949163615704
0.23478394746780396,0.28158748149871826,17.115814208984375,0.010393443517386913,0.011160708963871002,0.01182238757610321
0.23487110435962677,0.2816421091556549,17.118722915649414,0.010391849093139172,0.011160219088196754,0.011821841821074486
0.23495888710021973,0.28170427680015564,17.12163543701172,0.010390253737568855,0.011159736663103104,0.011821344494819641
0.23504716157913208,0.281766802072525,17.124547958374023,0.010388659313321114,0.011159258894622326,0.011820848099887371
0.23513661324977875,0.2818315029144287,17.127426147460938,0.010387085378170013,0.011158779263496399,0.011820349842309952
0.23522648215293884,0.28189656138420105,17.130306243896484,0.010385509580373764,0.011158300563693047,0.01181985717266798
0.23531678318977356,0.28196263313293457,17.133188247680664,0.010383935645222664,0.011157823726534843,0.01181940920650959
0.23540708422660828,0.2820286750793457,17.136051177978516,0.010382373817265034,0.011157344095408916,0.011818964034318924
0.23548996448516846,0.28209078311920166,17.138893127441406,0.010380822233855724,0.011156870983541012,0.01181851327419281
0.23557211458683014,0.28214704990386963,17.141735076904297,0.010379274375736713,0.011156398802995682,0.011818047612905502
0.23565468192100525,0.28220319747924805,17.14457893371582,0.010377723723649979,0.011155925691127777,0.011817547492682934
0.2357376366853714,0.28225937485694885,17.147424697875977,0.010376174934208393,0.011155454441905022,0.011817037127912045
0.23582176864147186,0.28231531381607056,17.150270462036133,0.010374627076089382,0.011155001819133759,0.011816492304205894
0.23590458929538727,0.28236427903175354,17.153118133544922,0.010373079217970371,0.011154595762491226,0.011815793812274933
0.23598326742649078,0.28240498900413513,17.155967712402344,0.010371532291173935,0.011154206469655037,0.011815018951892853
0.23606185615062714,0.28244274854660034,17.158790588378906,0.010370000265538692,0.011153815314173698,0.011814147233963013
0.23614072799682617,0.28247883915901184,17.16160774230957,0.010368472896516323,0.01115342415869236,0.011813206598162651
0.23622000217437744,0.2825148403644562,17.164424896240234,0.010366946458816528,0.011153033003211021,0.011812317185103893
0.23629966378211975,0.28253981471061707,17.16724395751953,0.010365420952439308,0.011152642779052258,0.011811211705207825
0.2363796979188919,0.2825717628002167,17.170055389404297,0.010363899171352386,0.011152251623570919,0.011810345575213432
0.2364601194858551,0.282604455947876,17.172868728637695,0.010362379252910614,0.01115186046808958,0.011809497140347958
0.23654091358184814,0.2826376259326935,17.175683975219727,0.010360857471823692,0.011151470243930817,0.011808661743998528
0.23662211000919342,0.2826743721961975,17.178499221801758,0.010359339416027069,0.011151080951094627,0.011807980947196484
0.23670370876789093,0.2827141284942627,17.181316375732422,0.010357819497585297,0.011150689795613289,0.011807402595877647
0.23678570985794067,0.2827625274658203,17.184133529663086,0.010356301441788673,0.01115029864013195,0.01180695928633213
0.23686805367469788,0.282816618680954,17.186954498291016,0.01035478338599205,0.011149908415973186,0.01180654764175415
0.2369508445262909,0.2828715443611145,17.189775466918945,0.010353265330195427,0.011149518191814423,0.011806176975369453
0.23703399300575256,0.28292739391326904,17.192596435546875,0.010351748205721378,0.011149128898978233,0.011805832386016846
0.23711751401424408,0.28298383951187134,17.19542121887207,0.01035023108124733,0.011148737743496895,0.011805499903857708
0.23720145225524902,0.28304141759872437,17.198244094848633,0.010348714888095856,0.011148348450660706,0.011805199086666107
0.23728562891483307,0.28309914469718933,17.201045989990234,0.010347210802137852,0.011147957295179367,0.011804899200797081
0.2373700737953186,0.28315773606300354,17.203840255737305,0.010345714166760445,0.011147566139698029,0.011804625391960144
0.23745553195476532,0.283216267824173,17.20663070678711,0.010344217531383038,0.01114717684686184,0.011804363690316677
0.2375418096780777,0.2832695543766022,17.209392547607422,0.010342739522457123,0.011146786622703075,0.011804118752479553
0.23762807250022888,0.2833227217197418,17.212141036987305,0.01034126803278923,0.011146396398544312,0.011803875677287579
0.23770776391029358,0.2833755910396576,17.214805603027344,0.010339843109250069,0.011146008968353271,0.01180361956357956
0.23778052628040314,0.28342464566230774,17.217281341552734,0.010338520631194115,0.011145620606839657,0.011803340166807175
0.23785363137722015,0.28347325325012207,17.219758987426758,0.010337196290493011,0.011145233176648617,0.011803030967712402
0.23792709410190582,0.2835221588611603,17.22223663330078,0.010335873812437057,0.011144844815135002,0.011802738532423973
0.23800170421600342,0.28357309103012085,17.224687576293945,0.010334565304219723,0.011144455522298813,0.011802456341683865
0.238076850771904,0.2836245894432068,17.227134704589844,0.010333261452615261,0.011144069954752922,0.011802174150943756
0.2381548136472702,0.2836761772632599,17.229581832885742,0.0103319576010108,0.011143784038722515,0.011801889166235924
0.23823297023773193,0.2837265431880951,17.232013702392578,0.010330661199986935,0.011143514886498451,0.011801600456237793
0.23830783367156982,0.28376397490501404,17.234268188476562,0.010329460725188255,0.011143244802951813,0.011801286600530148
0.23837050795555115,0.28379756212234497,17.236268997192383,0.010328393429517746,0.011142972856760025,0.011800939217209816
0.23842839896678925,0.28383132815361023,17.238271713256836,0.010327327065169811,0.011142700910568237,0.011800585314631462
0.23847968876361847,0.2838556170463562,17.24027442932129,0.010326261632144451,0.01114242896437645,0.011800098232924938
0.23852446675300598,0.28387364745140076,17.242279052734375,0.010325193405151367,0.011142157018184662,0.011799536645412445
0.23856930434703827,0.28389427065849304,17.244251251220703,0.01032414473593235,0.011141887865960598,0.011798973195254803
0.23861514031887054,0.2839180827140808,17.246212005615234,0.01032310351729393,0.011141616851091385,0.01179848425090313
0.2386612743139267,0.2839451730251312,17.2481746673584,0.010322061367332935,0.011141347698867321,0.011798123829066753
0.23870758712291718,0.2839726507663727,17.25013542175293,0.01032101921737194,0.011141076683998108,0.011797784827649593
0.23875389993190765,0.28400057554244995,17.251970291137695,0.010320045053958893,0.01114080660045147,0.011797459796071053
0.23880048096179962,0.28402867913246155,17.253795623779297,0.010319074615836143,0.011140535585582256,0.011797135695815086


==> data/mnist-005.csv <==
d,eig,mse,taud
0,0.9984526306703453,0.9935499083240558,302.98712052861686
1,0.9966994385809168,0.9902647275314651,257.38501260127055
2,0.9961145176384768,0.9900288818484227,151.9008935038826
3,0.9934156743064875,0.965876040822427,98.96714422324082
4,0.9898922280261517,0.8065648439982844,78.15113493100215
5,0.9871974552653425,0.7957766745431744,67.96933699292279
6,0.9852766672983366,0.794452809780133,43.18085912519998
7,0.9768103441632,0.7129736796692697,34.40744929727284
8,0.9708803604466143,0.6787293218674598,23.662816890044567
9,0.9576061382977461,0.6362968623587557,20.220978331773864
10,0.9503437743937602,0.5597634457540591,17.447040830021955
11,0.9423849125168123,0.5475987237072747,15.913602600072345
12,0.9367698250630706,0.49977167838426934,13.406790174606313
13,0.92481528408398,0.49759229116605497,12.494656446856824
14,0.919229098422545,0.49767224817559097,12.0931951721561
15,0.916468531104831,0.4770517854396328,11.495429337941413
16,0.9120190324705344,0.46052295762075035,10.543616078250107
17,0.9039075318605332,0.4564801129699524,9.769217626390612
18,0.8961003761075087,0.45601997974693054,8.837370661411843
19,0.8848632185837713,0.4393592788034536,8.190925055763456
20,0.8754897176045587,0.42387969058893926,7.9268180285224235
21,0.8711344467746684,0.39202325499706336,7.819275033352502
22,0.8691987458427952,0.392069277468652,7.333725806270767
23,0.860185961348062,0.3921233812291053,6.6804977270330115
24,0.8459624882214611,0.37808872461514687,6.344539957980858
25,0.8373688145713452,0.37266254937008914,6.236914802033893
26,0.8342791519713507,0.3676095599357779,5.929637452221494
27,0.8251741861978873,0.3675466307123705,5.69169976168316
28,0.8173559450130652,0.36638741593331836,5.538336848816217
29,0.8118504761710701,0.36506134054938766,5.403034997010588
30,0.8066818637787379,0.36486620687173327,5.162371445429282
31,0.7969708305045603,0.36290882665266405,4.96857703941968
32,0.7883567128610501,0.3619504126400783,4.852814696534676
33,0.7827299065297735,0.36116035096846033,4.701791195673348
34,0.7750274703982871,0.36052050695779136,4.559318032925195
35,0.7672265649143365,0.35943744516587683,4.5625675239792125
36,0.7670543357102029,0.35934696842189673,4.433463729515307
37,0.7594603327812399,0.35932130463195955,4.2129910989179935
38,0.7455784788526906,0.35899622407432874,4.185852641416633
39,0.743399081824964,0.3564395175046055,4.076287769403798
40,0.7355414640380716,0.35371991660877455,4.072756539823701
41,0.7348619061952874,0.3469977831394831,3.9865364728701196
42,0.7282050857764476,0.34702946675764307,3.832960902809358
43,0.7158743973414416,0.3464768246958455,3.7184696294330077
44,0.7058030263736113,0.34330669585759716,3.6730872101455003
45,0.7012954354616909,0.3419197196341752,3.6391360603792413
46,0.6976993187198626,0.3379493234016014,3.602396680618327
47,0.6937571088756102,0.3361842160286074,3.5498895448468097
48,0.6881883577705967,0.33622801767070365,3.501887758285181
49,0.6828717870276919,0.33429599180898384,3.408340973183749
50,0.6725640822763955,0.3343584022096371,3.355464909620011
51,0.6661685562030741,0.3334151543428471,3.3484364911652307
52,0.6647575614594406,0.32976598598963025,3.2955063834691036
53,0.658051646255721,0.3298859422307894,3.2607679699337813
54,0.6532796101145051,0.32993948588402155,3.2324156934985133
55,0.6491652417785593,0.3285688028839374,3.1886608223449504
56,0.6430041330826589,0.32679121265165195,3.1321668431379948
57,0.6349397061975505,0.3268742027961067,3.12852937812607
58,0.6337423289256496,0.32643544247674816,3.035012581613246
59,0.6199876821836564,0.3264563826205712,3.026555485692935
60,0.6180062609328989,0.3260571284834817,2.9918519205218956
61,0.612097046189223,0.3184082351719487,2.989092014143744
62,0.6109067458990507,0.3167114367472567,2.9413870855568027
63,0.6027421119850708,0.3080173147344413,2.9087033567907907
64,0.5966968844038333,0.30820137704512224,2.8728648696056287
65,0.5899435445848783,0.3075943668653427,2.866207600797914
66,0.5879840246514958,0.30696839767039374,2.8421231731525123
67,0.5829999715452362,0.3069506281858292,2.8214554543956893
68,0.5785091668359119,0.29919084847316074,2.801188732494802
69,0.5740001951066213,0.29918452676779095,2.790192059387997
70,0.5711126907086665,0.2982971514257891,2.777535183294603
71,0.5678805015415412,0.2978804045012378,2.749598179820465
72,0.561688313081041,0.29762868725028524,2.740650449365626
73,0.5590497310986358,0.2961731843898464,2.7063893834777972
74,0.551345410500449,0.2949808724055511,2.7042015629485485
75,0.549971326093521,0.2896354811816769,2.7020400378505602
76,0.5485965023081681,0.2894145726790988,2.6715374131720444
77,0.5413297701072772,0.2894599361117186,2.6487383325123983
78,0.5355065155399581,0.28865792991762007,2.639911381647889
79,0.532616527795539,0.28877824986750233,2.629095911847597
80,0.5292554622778458,0.2815951273658257,2.6098874905428096
81,0.5239576237861403,0.2806614272242767,2.609546221974802
82,0.5228834043331229,0.2800738117288105,2.599882632844672
83,0.5196651106543588,0.28009987105366835,2.5742220186519433
84,0.5126391804618011,0.27925752060168235,2.56717034212123
85,0.5099294806720566,0.27771511968683216,2.555722588956749
86,0.5061250575372672,0.2773394534113962,2.5541724282913507
87,0.5047089698544208,0.27740375623652724,2.537125728649006
88,0.4994346516210313,0.2773653768371225,2.5283570999431757
89,0.4961682601054009,0.27740842072262095,2.5176814826664735
90,0.4923750720307018,0.2775071209645636,2.5112312982327887
91,0.4896356308566945,0.277557894780375,2.4993692004564005
92,0.4854435791678842,0.27622896142313097,2.495628550453979
93,0.48336835677795603,0.2758675973577585,2.48577794288726
94,0.4796317747947696,0.27586284098584163,2.4756442108547967
95,0.47577155127696086,0.2750027894725886,2.463501027135074
96,0.4713015556465385,0.27503402941415445,2.457804893573492
97,0.4685921888902404,0.2750646605818329,2.454727892538077
98,0.46660758963528914,0.2751780009251448,2.447014878838466
99,0.46328070559187734,0.2695064944151052,2.445139836725375
100,0.4616176912583264,0.2694387291011067,2.4388729260721695
101,0.4586644425922452,0.2693862156062165,2.4300486133221932
102,0.45492718634815227,0.2694644115105754,2.4223522989512576
103,0.45148698529443004,0.26947823863173914,2.415832064202731
104,0.4483699705164769,0.26903608797300665,2.405048920295548
105,0.4439102356256561,0.2693461914788383,2.4018496222687498
106,0.44176293291373137,0.26880345563607044,2.3918063097618205
107,0.4374470407537959,0.2689501284716045,2.3920011896212543
108,0.4363471121044302,0.26897634901447004,2.3821048256101385
109,0.43200878906799384,0.26831436969874767,2.374970095911189
110,0.42851842120992795,0.2675328081040683,2.3702770897699375
111,0.42580073448417916,0.26740377469529675,2.3643601779789742
112,0.4226569824048577,0.2655590803861889,2.3661025638888873
113,0.42205720731612567,0.2656107466131374,2.3614658306724423
114,0.41931479559712,0.26527580199810885,2.3625959342868628
115,0.4185105536753287,0.2649903060071924,2.34897216373915
116,0.4126604798907806,0.26513038235390674,2.3464109158960182
117,0.41057730422649713,0.2617530490190444,2.3451147985963967
118,0.40892772833522867,0.2617444889151646,2.3425019981923416
119,0.40681080305824796,0.2617619203149102,2.339140977388267
120,0.4044196558094689,0.26142304903404384,2.3287851811420817
121,0.39950458523438853,0.26106184674702676,2.3246957390215806
122,0.39681138606313704,0.2589734128450768,2.325010994026573
123,0.39571491490662375,0.25883607662479724,2.3215912892634725
124,0.3932458973480765,0.2585994114507947,2.3163632543559487
125,0.3900923615549279,0.2586538990390238,2.318572223706523
126,0.3896984776305111,0.25867306390289035,2.313215938376227
127,0.38647077260402013,0.25872893931798,2.311242104170697
128,0.38450309837146396,0.2583694013830295,2.301666568575299
129,0.3796170738078551,0.2582541278812963,2.3030046784103138
130,0.378907590741383,0.2582536097748198,2.3038809579821637
131,0.37802016867304433,0.2581704392146696,2.294896171045683
132,0.37328371644073577,0.258142980697205,2.291557370405891
133,0.37073403840797686,0.2563240379247148,2.288129175670797
134,0.36813636605193895,0.256352518967039,2.288981618746331
135,0.36724445100179975,0.25591769359894095,2.288230148775607
136,0.365708373834807,0.25536307398062547,2.2834133731781647
137,0.3625222416762913,0.25501377069209347,2.28383634864877
138,0.3614584961992346,0.2551776067863719,2.277984107702156
139,0.3578173360352493,0.25527382213678795,2.2778681198032444
140,0.3565310405888311,0.2554772189929975,2.278336924156764
141,0.3554870729117617,0.25557875516529416,2.273016925967936
142,0.35202186183169665,0.2552166294242718,2.2715829370807428
143,0.35017660677137064,0.25529813343000063,2.2684508661525484
144,0.34760543984186676,0.2550991228768673,2.267069992695733
145,0.34577347742855824,0.2511105803073296,2.263012305733524
146,0.3427836270323779,0.2511819774141984,2.259845767406197
147,0.34016545702563206,0.2512393665047508,2.2550063221642214
148,0.33680098276381226,0.2511663760406995,2.2561747441165587
149,0.3360734075638408,0.2509511115972233,2.255484087187779
150,0.3345246365495508,0.25094875113822,2.257344238726008
151,0.33410738025480774,0.25104551786698664,2.2519367527157144
152,0.3304488563826499,0.2511941923203365,2.2511091794613427
153,0.3288332485008196,0.2509359823417919,2.2530929325013354
154,0.3284860616073947,0.2508781211424216,2.2509694003978558
155,0.3262806851078344,0.2509164351997541,2.25077123307563
156,0.3249477362226034,0.2503810945397011,2.2451900271727094
157,0.3211428852759551,0.25057558791464624,2.2440360793658574
158,0.3193669290715584,0.2486387374721204,2.243789442182673
159,0.3180108429290304,0.24843944009797075,2.240289088171261
160,0.3151319017810448,0.24815548744407975,2.237907196145241
161,0.3127685982553946,0.2482197363560743,2.236666818320702
162,0.31094076145393024,0.24831404735394097,2.2364772895633758
163,0.30961171917057995,0.24809409172601007,2.2378502207212185
164,0.30902965325497656,0.24764037666327524,2.235399196469967
165,0.3066153080891298,0.24748745426652516,2.2330188109962212
166,0.3042280194954765,0.2474125581123358,2.2320405052879106
167,0.3025167370789665,0.2473804456863704,2.232511804139282
168,0.3015119807421149,0.24742693676936786,2.231970574457243
169,0.30001267326293823,0.2473401637856752,2.231774724363617
170,0.29868300920187724,0.247601044835187,2.2295314261190553
171,0.2963414767288279,0.24769565929990903,2.2250858750033737
172,0.29289462136109473,0.24770626573878052,2.224750043975109
173,0.29149741237104715,0.24763286056561434,2.2252116410193343
174,0.2905022104517114,0.24767964198858858,2.2218072450389075
175,0.28755149450125733,0.24758478830839176,2.223853721215693
176,0.28736777286090714,0.2474932707276178,2.222440369737285
177,0.28542243425621,0.2470048855199815,2.219818344770613
178,0.282853729872094,0.24691429046659247,2.2212273064273256
179,0.2823596475136718,0.24672911879726275,2.2191068327285883
180,0.28004221012154545,0.24673504906426497,2.219712508331234
181,0.2791392888861857,0.24679980582861263,2.2179702967506807
182,0.27701285421423033,0.24687342798185902,2.2169850634689725
183,0.2752809979538695,0.24589097607397453,2.214582377300774
184,0.2727996734539724,0.24590665411203583,2.2142813580692504
185,0.2714296711975275,0.24591342207471656,2.212889745075236
186,0.2694790669760703,0.24503052697431077,2.2118911949236386
187,0.26773757936824116,0.2450995517401629,2.2092255139333856
188,0.2650963391902463,0.24497079010534262,2.2061827950688215
189,0.2622428509020664,0.24501193273379776,2.207680821233621
190,0.26186255714634066,0.2450425576036281,2.2068064516026102
191,0.2601874173051225,0.24507818616253982,2.202811287913264
192,0.2567925662993316,0.24478294048267418,2.204111198603517
193,0.25632231774780284,0.24474679391605808,2.203670493313568
194,0.2548885319151853,0.24448276127844304,2.204972115881213
195,0.25442568634871915,0.2440110184377473,2.2015303743580654
196,0.2513150377165495,0.24315218881217998,2.201984455355362
197,0.25038859145857334,0.24327721193929008,2.2022200921883517
198,0.24934114975575017,0.24313213829282251,2.202349917106314
199,0.24823593909397887,0.24303543281218637,2.2010351127492247
200,0.2463129952603891,0.24238260954261479,2.2004391997048542
201,0.24479961043965937,0.2422031597659621,2.201197205077576
202,0.24406187283701977,0.24220789679904448,2.2013980129028465
203,0.24300706926985666,0.2422238765326778,2.1990113032878797
204,0.2404645990219543,0.24222470593900652,2.198925261860153
205,0.23925118019733593,0.24223870447753543,2.1980205590857365
206,0.23756418064195217,0.24220034049645983,2.1973683036594704
207,0.23602530347426476,0.24208921961806834,2.195509194798688
208,0.23377987364910105,0.2421818742460773,2.193633174899064
209,0.231522324847583,0.24213906429091447,2.194174749904261
210,0.230696133195874,0.24209602223726961,2.192246116275519
211,0.22840440209736723,0.24220640611689861,2.1909821550037027
212,0.22650834270671058,0.24223335136409938,2.191126397086762
213,0.22545821427830798,0.24242284804053166,2.187817905127429
214,0.22232799009944085,0.24252948020536275,2.187595003763406
215,0.22106500698595366,0.2422240961924471,2.187511911705199
216,0.21988944713572903,0.24162602148519996,2.1851557213862276
217,0.21732636641379227,0.24151908073208408,2.1829873671554543
218,0.21487542770094983,0.24157666507541534,2.1829551505530613
219,0.21374460021998404,0.24097193167482653,2.18109732332373
220,0.21148292385573714,0.24101624733292795,2.1821395272532547
221,0.2110293795450476,0.2410389249760508,2.181710922549311
222,0.20966002524448998,0.24121346257826004,2.1802152985202508
223,0.2076237250328206,0.24096333463897168,2.181130009710806
224,0.20710590155036135,0.24107837500277646,2.179868324408842
225,0.20521772119475296,0.24075935837239565,2.1792526290896506
226,0.20374035094338971,0.24076336391087189,2.177754728556204
227,0.2017035387472496,0.24079823975273312,2.178496250524187
228,0.20109906334902355,0.24068901989518135,2.1765974604223093
229,0.1988056365762834,0.2407574506043309,2.1758982325966594
230,0.19728508958208224,0.24068741569663446,2.173681183550631
231,0.19478408457586285,0.24075113353284355,2.1740495461779363
232,0.19396434511103275,0.24054340924429699,2.1732195031680477
233,0.19236647399566498,0.2405513238714907,2.1713193864169837
234,0.19006967211927558,0.24044798381377624,2.1714078045794833
235,0.18908220819149976,0.2404580114658855,2.1688585349516925
236,0.18635532889768863,0.23917657718993235,2.1697087228098555
237,0.18588462810620024,0.23919432392455367,2.169719048285654
238,0.1848583285132709,0.23926122531041996,2.169561911005344
239,0.18372359747788342,0.23925610600274888,2.1657221766052044
240,0.18012407531000685,0.23909355921908304,2.16465226066716
241,0.17838713556776098,0.23854440846886527,2.1659750631874193
242,0.17827151908298278,0.23851762191800993,2.1630018241553413
243,0.17524458180604993,0.23856008323850614,2.1608629099812906
244,0.17278394542392483,0.23760432606497783,2.1608071875206587
245,0.17175428971579748,0.237611955261803,2.1597110426264674
246,0.1700118899381887,0.23758386129212727,2.1583009290799904
247,0.168054987739222,0.23746817026429703,2.1586574594608487
248,0.16732693059521073,0.23747628962911366,2.1571504248615208
249,0.1653054761697237,0.2375396467083919,2.1557589638279575
250,0.1633669400498344,0.23733310381941872,2.153776437198094
251,0.1610149534130677,0.23723951685616274,2.1542617906370944
252,0.1604069108788966,0.2372620080540478,2.1522486276268276
253,0.15803408479858783,0.23728338964030266,2.149544534190791
254,0.15516912023996954,0.23730857642218703,2.1494442408273096
255,0.15416878437612996,0.2373005388380872,2.148522926313527
256,0.1525829066434441,0.23730948018426448,2.145999928416632
257,0.1498445795718595,0.23744561687754112,2.145383907987804
258,0.14849012071092885,0.23742166118996383,2.1409872455227896
259,0.14438076618115,0.23738482847594922,2.140933218049436
260,0.14345495042705095,0.23739831696895974,2.139826190124616
261,0.14175791192037243,0.2373167802302957,2.139818655286717
262,0.140876940998784,0.23736496283083758,2.140569294831462
263,0.1405599976197582,0.23731669423723384,2.1390426653818206
264,0.1385581707594442,0.23733375088649855,2.137193097444751
265,0.136318669095579,0.2373253121533915,2.136886041495738
266,0.13523661256950248,0.2373457594333522,2.1365087436105075
267,0.13410597317825101,0.23740934547829942,2.1363350060996513
268,0.13313248621902515,0.2374482323605295,2.135418957989147
269,0.13160352346212315,0.237488318361819,2.133265127212054
270,0.12914113095059726,0.23744333385481645,2.130604261711526
271,0.12629358351549483,0.2374595048366357,2.1295717255852855
272,0.12469501745110219,0.23743725932611728,2.1268545738979134
273,0.12180358128650802,0.23725209857037485,2.1271261464860007
274,0.12122588124372231,0.23714033319882347,2.1246961600203136
275,0.11855719517545528,0.23715311399117894,2.1232638277828735
276,0.1166688523512719,0.23717005160735477,2.1204970171766924
277,0.11373785256663858,0.2372104883976963,2.1205729038512096
278,0.11304870014263434,0.23716154141500115,2.118222089868876
279,0.11044689941712713,0.23714522943556132,2.1162241654774894
280,0.10812792335580541,0.23717207929839756,2.110596348141495
281,0.10290054442385188,0.23722862366527217,2.1097403313868117
282,0.10151591285117874,0.23713542700980345,2.106702970926553
283,0.09836656412217631,0.23715210062162187,2.0908574645514797
284,0.08460855038275397,0.23716729862143576,2.0862352420098267
285,0.08011970810349331,0.236999281866369,2.0034764406079963
286,0.0036547362306721255,0.2369992954045085,2.0024868654965533
287,0.002640964451056911,0.23699930814288162,2.001889474538892
288,0.002024341452404836,0.23699931934784152,2.001721590251349
289,0.0018402162816160896,0.23699931735346894,2.0008806454208887
290,0.0009862779787146462,0.23699931703020222,2.000731908807928
291,0.0008295659220550963,0.2369993201720047,2.0007252382172114
292,0.0008159698486945913,0.23699932267919088,2.000572217475415
293,0.0006563503670755475,0.23699932183442457,2.000505534113593
294,0.0005842593786446142,0.23699931880364491,2.000460322095695
295,0.0005342100250325336,0.23699931913420103,2.0004082928324856
296,0.000477763745533568,0.23699931795231496,2.0003366723206257
297,0.00040220833832476635,0.23699931811176828,2.000302049221926
298,0.0003642457279502881,0.2369993161086937,2.000274318680821
299,0.0003334859842667484,0.23699931645819175,2.000265061056518
300,0.00032144319795093655,0.23699931626051268,2.0002586772048296
301,0.00031237290706594937,0.23699931546832645,2.000234972664409
302,0.00028606789150721797,0.23699931527259874,2.0002224080295767
303,0.00027111568009908214,0.23699931462901797,2.0002200639179377
304,0.00026650336755214797,0.23699931469191177,2.0001829168966623
305,0.0002271437312931217,0.23699931437695035,2.0001782905841035
306,0.00022061793944394293,0.23699931443073458,2.0001687759323463
307,0.00020926042495874263,0.2369993144809816,2.000165952304242
308,0.00020468606718993887,0.23699931456355464,2.0001530644058696
309,0.00019008962078144394,0.2369993140871361,2.0001409389783227
310,0.00017637715767645059,0.23699931369340904,2.000135785569494
311,0.00016974882789578448,0.23699931363840676,2.0001327075340614
312,0.00016525059836768334,0.23699931371085098,2.0001260250792874
313,0.00015718671706955098,0.23699931359380783,2.0001205144610985
314,0.0001503617087517592,0.23699931351067657,2.0001117172345304
315,0.00014030807712855692,0.2369993131467143,2.000109263741629
316,0.00013668046368231992,0.23699931318429912,2.000107419904754
317,0.00013369269166037373,0.23699931327082102,2.0001051637066674
318,0.00013031766522549217,0.2369993132395664,2.000100950221438
319,0.0001250140818020103,0.2369993131657883,2.0001000793837194
320,0.00012309668649823993,0.2369993131628127,2.0000923403291457
321,0.00011432873943591555,0.23699931321267997,2.0000877586251247
322,0.00010879073106039962,0.2369993132348532,2.000086401287923
323,0.00010652272468395361,0.23699931320735068,2.000080444521683
324,9.967520830741294e-05,0.2369993132235208,2.000079500854266
325,9.789708011923332e-05,0.23699931324506598,2.000077570963754
326,9.51478006849791e-05,0.23699931324623816,2.000074496660354
327,9.127732531142625e-05,0.23699931321499723,2.000072902264707
328,8.891887756089321e-05,0.23699931319834153,2.0000720594675228
329,8.73316357851864e-05,0.23699931316219608,2.0000695809956577
330,8.412228352949054e-05,0.23699931319438633,2.0000667372034098
331,8.057452430530672e-05,0.2369993132159794,2.000065610084377
332,7.877285467695007e-05,0.23699931322599585,2.0000593859231364
333,7.188998239142043e-05,0.23699931316813877,2.000058469564113
334,7.037173750755318e-05,0.23699931317188389,2.0000558493751983
335,6.716260392479562e-05,0.23699931305161157,2.0000561639057373
336,6.691465916372824e-05,0.23699931300285765,2.0000519413205793
337,6.213225929032477e-05,0.23699931298029475,2.000051232955663
338,6.090366776593033e-05,0.23699931298782925,2.000049759165896
339,5.892002777706739e-05,0.2369993129551738,2.000048873009524
340,5.754055776849468e-05,0.2369993129030171,2.0000442604904975
341,5.244667825456972e-05,0.23699931290090612,2.000044501151903
342,5.224810254507886e-05,0.23699931283157313,2.000044695217236
343,5.2004598495671654e-05,0.23699931276291003,2.0000428038675917
344,4.96779301054601e-05,0.23699931276947472,2.000042085536892
345,4.854364208107614e-05,0.23699931278525282,2.0000395931963237
346,4.564500583566848e-05,0.23699931279121061,2.0000392250920886
347,4.489467784115728e-05,0.23699931277561953,2.0000376079677746
348,4.290172105467716e-05,0.23699931276246494,2.000036137776046
349,4.10723671537418e-05,0.23699931276846825,2.0000345875596843
350,3.9178308431587206e-05,0.23699931275826272,2.000033390342506
351,3.76530774315127e-05,0.23699931276123082,2.0000333378454456
352,3.7285251225901816e-05,0.23699931276545608,2.000031344502161
353,3.497979850627412e-05,0.2369993127727176,2.00003072489079
354,3.4067283010231316e-05,0.23699931277890512,2.000028540555135
355,3.159778500116723e-05,0.2369993127810986,2.0000277850020947
356,3.0577653714062715e-05,0.23699931278902656,2.000026274197814
357,2.8810856617833755e-05,0.2369993127935513,2.0000255380004637
358,2.783341438672415e-05,0.23699931279488434,2.0000242787797573
359,2.6341160671715818e-05,0.23699931279907877,2.000023537810206
360,2.537962510666754e-05,0.236999312804434,2.000021938037378
361,2.356737841070004e-05,0.23699931281240652,2.0000214656646973
362,2.289765242779467e-05,0.23699931279639896,2.0000190495582126
363,2.028988331912705e-05,0.2369993127989817,2.0000182071973724
364,1.9277628192478232e-05,0.2369993127965106,2.0000167504014317
365,1.7659435648712486e-05,0.23699931279718403,2.000015157424584
366,1.591861376613524e-05,0.236999312788867,2.0000145847164137
367,1.5212604032844062e-05,0.23699931278982111,2.000013335695174
368,1.3836212293231996e-05,0.23699931279003073,2.0000111037066883
369,1.1488400510163953e-05,0.2369993127889217,2.000010733649103
370,1.1022134347899835e-05,0.23699931278741335,2.0000086715801264
371,8.867794279152258e-06,0.23699931279033515,2.0000080256965256
372,8.147652284601861e-06,0.2369993127896004,2.0000034967033384
373,3.5504736509287564e-06,0.23699931278881645,2.000002492212765
374,2.516252986079204e-06,0.23699931278900213,2.000000351894177
375,3.548661699074176e-07,0.23699931278903597,2.0
376,0.0,0.23699931278903588,2.0
377,0.0,0.23699931278903583,2.0
378,0.0,0.23699931278903588,2.0
379,0.0,0.23699931278903583,2.0
380,0.0,0.2369993127890358,2.0
381,0.0,0.2369993127890358,2.0
382,0.0,0.2369993127890359,2.0
383,0.0,0.23699931278903583,2.0
384,0.0,0.23699931278903566,2.0
385,0.0,0.2369993127890358,2.0
386,0.0,0.23699931278903588,2.0
387,0.0,0.23699931278903574,2.0
388,0.0,0.23699931278903583,2.0
389,0.0,0.2369993127890358,2.0
390,0.0,0.23699931278903583,2.0
391,0.0,0.23699931278903574,2.0
392,0.0,0.23699931278903583,2.0
393,0.0,0.23699931278903574,2.0
394,0.0,0.2369993127890358,2.0
395,0.0,0.23699931278903583,2.0
396,0.0,0.2369993127890358,2.0

==> data/mnist-02.csv <==
d,eig,mse,taud
0,1.0,0.9986431488636918,101.86795342889836
1,0.9901813215356514,0.9987470210449467,78.80741770618974
2,0.9873040248543491,0.9977360740745891,49.839980302439464
3,0.9799102787193417,0.9965213761780196,33.07380925989532
4,0.9696875094915589,0.996601567579096,16.881642845896238
5,0.9403943229921159,0.9715386116546064,13.36401470746189
6,0.9244673668294753,0.971182900613653,10.853952227916759
7,0.906625832273897,0.9706330918951199,8.655310733899046
8,0.8822378077846013,0.7170353961016831,8.008781437341694
9,0.8722274943318687,0.7108960457527191,7.2754312782950725
10,0.8586476916772462,0.5980084717477915,5.827815930960615
11,0.8217042085384725,0.5974703237342649,5.424739625385373
12,0.8072518414234274,0.5526867802095061,4.9670001342798695
13,0.787830854144185,0.5535041133694266,4.64982564465092
14,0.7716531112713817,0.5536241925652974,4.129463472995165
15,0.7397554482672205,0.555900098232654,3.876765540453957
16,0.7202107980239688,0.5559472524932709,3.8453006079620975
17,0.7165008526375828,0.5172348178982323,3.478163224130424
18,0.6820331551818596,0.5161660529437522,3.3752323458509745
19,0.6697005301111099,0.5277076438118901,3.2065475731688773
20,0.6484613430370596,0.5062977056613929,3.1436050726080387
21,0.6387169479388409,0.4945797390092682,3.050523306410186
22,0.624237599954196,0.48373397474930746,3.0105075016958516
23,0.6165604716121067,0.46296660662331107,2.83266593699605
24,0.5862686842443265,0.46122059211189903,2.7604223470037557
25,0.5712430613010772,0.45967493050821007,2.7405365382306814
26,0.565273544883913,0.45854931514328773,2.7203795128129236
27,0.5591073994521187,0.4583188242215755,2.651366941559683
28,0.5428008261260091,0.4547275939172703,2.6029603329266267
29,0.5299178085010829,0.4528692697967844,2.521242676464791
30,0.5084321918244977,0.44691922618053503,2.5215222042916086
31,0.5058753745666755,0.43249209793204607,2.4084713237698137
32,0.47367824858772284,0.43223783997367615,2.3576511470426293
33,0.45625312111346933,0.4314093808826184,2.3464663243147714
34,0.4500082986679611,0.42846824338983003,2.314577153451883
35,0.4371764741321043,0.4246898767346422,2.253891806445268
36,0.41410107088901255,0.42479109212169386,2.2410404858492114
37,0.40657278801064883,0.4144728291904693,2.2322880004386287
38,0.40038366481227006,0.4166714121549388,2.216734193477527
39,0.3916052795897923,0.41523851002807505,2.2022509830065964
40,0.38304493580725985,0.41434699357281896,2.143893477524731
41,0.3566504929672236,0.4139965195883327,2.1317892063175155
42,0.3483986825283293,0.41214134207992803,2.127194922390405
43,0.34326397156502647,0.4122556548501392,2.1198852599055766
44,0.3369037115838759,0.3953027654658071,2.1186092429786365
45,0.33317339782193106,0.40045935247817405,2.112022251293153
46,0.32703988396347305,0.401468536576867,2.0848099317825683
47,0.31120422012386706,0.3760200599696688,2.070349769574218
48,0.3010584538422204,0.3731873527107915,2.0734686098659303
49,0.2994525844152771,0.37034829479149584,2.072745470647435
50,0.29595690323870094,0.37040580348657215,2.0700233993649557
51,0.29146125657013355,0.36999308487818494,2.0719347177012315
52,0.2893044124364779,0.37068721955161815,2.0441237867341675
53,0.27172758196047925,0.36810156504673175,2.0250213876392413
54,0.25828954887685085,0.3687770467632397,2.029994969474262
55,0.258005595321321,0.3635194151363162,2.0279637424145145
56,0.2538451198714403,0.36360867918223844,2.0219912379184386
57,0.2474621106623075,0.3566097842478514,2.02278240290469
58,0.24492314274238897,0.3567423118601711,2.018737708049557
59,0.2396121572501764,0.35661757410919376,2.0157530311612457
60,0.2349131105839495,0.35702406855510754,2.019929269465055
61,0.23443488481504302,0.35702658390583997,2.0148758006891057
62,0.22850733591584962,0.35740453029621755,2.0025895485168306
63,0.21816716159139415,0.3581664634067425,2.005250340428242
64,0.216957433311185,0.35853548254997103,2.0021839782348096
65,0.21222148961620707,0.35862233000246024,2.0013291123244685
66,0.20887767863374365,0.3566841660765071,1.9979833014466228
67,0.20397493866801372,0.3532287209413509,1.9943995866365327
68,0.1989252619039201,0.3533626714883048,1.9835726275754757
69,0.18914634934942492,0.3477286606164889,1.983613346407808
70,0.18652156287100977,0.348121134722956,1.9794941375145678
71,0.1811369679630891,0.34815818386330677,1.9790651082255235
72,0.17825778091000558,0.34917957330158594,1.977975354286448
73,0.17495037167768157,0.34995865784693175,1.978626370598342
74,0.1728571570880698,0.342573210588874,1.9786820538081353
75,0.17037433237999336,0.34265609478951875,1.977731578031746
76,0.16721587771718918,0.34239566939634425,1.9776296895573156
77,0.16467273142903516,0.341320228359018,1.9705299450920333
78,0.15721055725229008,0.3400821712642578,1.9725197437083697
79,0.1562495257618164,0.3408416665796953,1.9727498462710593
80,0.15404343257491002,0.3389278163527684,1.9732943526224687
81,0.1520856057443406,0.3391375708933154,1.9740997512366734
82,0.15033713682706987,0.33784127867930436,1.973811774539183
83,0.147815088758062,0.33885774858878037,1.9727701959367367
84,0.14476633303850872,0.3387780220689799,1.9738738191260592
85,0.1433206777786711,0.3361170301703418,1.9724153534826443
86,0.14000200585341413,0.3361142511459138,1.9727615593658756
87,0.1380529655159851,0.3356705377206297,1.9728258783961883
88,0.1359155682606255,0.334152031537985,1.9724345409343491
89,0.1334596156404726,0.3352052450156472,1.9747351801544868
90,0.13305707467512803,0.33468411815558724,1.974667240091624
91,0.13087509831215824,0.3282793870893822,1.971134319438446
92,0.1260789685956353,0.3282828302799441,1.970898814295803
93,0.12384689823860993,0.3281610679036155,1.9713643482846146
94,0.1221805287472574,0.3281182505386656,1.9719509776900241
95,0.12062885457137093,0.32237598131150824,1.9713339878578466
96,0.11816228933044655,0.32252203659423834,1.9724848787863993
97,0.11710307170604406,0.3230187097543862,1.9704383160915513
98,0.11355347901665915,0.3242251202521804,1.9706043545436873
99,0.11178400525235549,0.3250721412411527,1.9712223440620904
100,0.11039505698194395,0.3251212893495689,1.9720163985941448
101,0.10916493739853667,0.32480544903573694,1.9730001668979598
102,0.10810315496075987,0.32473890275359385,1.9717389112748913
103,0.10526317222014349,0.3245336193398032,1.9722246142507251
104,0.10385880116067844,0.3245205749497556,1.9715445322084546
105,0.10153397409738461,0.32244611030943443,1.9716295343573211
106,0.09985748711507017,0.3218061609824526,1.9733338199561405
107,0.09951864973745266,0.3201735349525322,1.9733862680253669
108,0.09784299189693894,0.3208083726074721,1.9741264014532889
109,0.09675158084734106,0.32219637887513874,1.9758607304425126
110,0.09648881994164275,0.31934732796686216,1.974808937380403
111,0.09394902016682544,0.3184283818047715,1.9754700626566088
112,0.0928512490104279,0.3202347846497799,1.9760143041733342
113,0.09167363505485972,0.31926614564176126,1.9761786311206053
114,0.09019930192204079,0.32028993503331754,1.9746695475827143
115,0.08735450078876145,0.3200797425561222,1.974278026528915
116,0.08547815676960867,0.3199780529218432,1.9746290308138192
117,0.08425067357023588,0.3199895187222473,1.9760381107518832
118,0.08393060738572246,0.32102882592708104,1.9764347406271539
119,0.08276502569474482,0.32068235229871317,1.9759737625694256
120,0.0808934689199322,0.32012178414159365,1.9758548595228023
121,0.07933803758348588,0.3193201459869167,1.9764117216176929
122,0.07837978938954515,0.3185462445958809,1.9757337294878603
123,0.07638466752838269,0.31644771341603267,1.9761324810661347
124,0.07533874890232348,0.316537515039488,1.976862867898884
125,0.07459359953817048,0.3183992199365474,1.9775430412605213
126,0.07381776054583905,0.31774865634478955,1.9780572703192765
127,0.07291218195923653,0.31702533623113016,1.9780339459276362
128,0.07155826310001986,0.31655779598383793,1.9790944395957966
129,0.07116125737767204,0.3178101659774014,1.9791657226568236
130,0.06991626198902236,0.3168599794706976,1.9795951352166723
131,0.06900139053208382,0.31678974371481,1.9793488522759881
132,0.06751443667420219,0.31385066208155343,1.9794068460003524
133,0.06631562578897555,0.3118070718327235,1.9795315212689024
134,0.06519427090466418,0.3121669864882078,1.9802542538561994
135,0.06461465595331922,0.31210546795756894,1.98115203343511
136,0.0641984313946862,0.31062812202330514,1.980956974788713
137,0.06283074719861255,0.309071287624848,1.981583592005505
138,0.062207846952212896,0.3090473673315573,1.9814165789826501
139,0.06089638271887871,0.3077139449704569,1.9815184180475205
140,0.059843592115581795,0.3076706952194417,1.9815117045815551
141,0.058712089666251736,0.30665154669057026,1.9825341953899651
142,0.05851238899931045,0.3066918971811879,1.9829849114840523
143,0.05780906261878879,0.30686302107524943,1.9833216233617659
144,0.05701661040278909,0.30709709203400354,1.9837210137864294
145,0.056293649187788654,0.30731926575117224,1.9836052992485815
146,0.05512362598239078,0.3077085367178147,1.982636066133638
147,0.053208465223029085,0.3076890159562503,1.9834725827811164
148,0.05294453623432379,0.30629129568637475,1.983380543887776
149,0.05185147017210761,0.30638498514581575,1.9834256635432408
150,0.05090037768983314,0.3067009165049736,1.9836473857291421
151,0.050124988562438716,0.3066520910970384,1.9840799954351933
152,0.0495537675588739,0.30636579461696484,1.984213678472826
153,0.048722408674571886,0.3056904916995853,1.984893181827549
154,0.04840013150987814,0.30672699621157296,1.9855769968844523
155,0.04808774958571295,0.3048634597494383,1.986053421070864
156,0.0475930996944591,0.30337932806227,1.9865091306901252
157,0.047088672120735725,0.30344370135526494,1.987262097088628
158,0.04686358019995614,0.30339318667679677,1.987125484822157
159,0.04583351452806664,0.30355818789109223,1.9874667863065785
160,0.04525702793683495,0.3028280734667922,1.9879765563041567
161,0.04484474829450063,0.3029840790456326,1.9878036929211977
162,0.04381639759338364,0.3030126619778467,1.987738213630319
163,0.04290423291675723,0.30333602662670633,1.988391170051308
164,0.04266700838008033,0.3031197700288401,1.9889379879353282
165,0.0423369575365258,0.3029887932356959,1.9892807573288422
166,0.04182581690980715,0.30057658597075754,1.989415260322062
167,0.04113266722946921,0.29941837270109706,1.9896387604577317
168,0.0405340137422862,0.29493967520542136,1.9900165165492592
169,0.040088496771364446,0.29486380402001494,1.9906407733769158
170,0.039878585034697024,0.2949163196821914,1.9908160375291981
171,0.039258443394501505,0.29489724990239774,1.9912630061568377
172,0.03890072349002542,0.29252834433146474,1.9913223900178787
173,0.038191353347172496,0.293197943389568,1.9913028531270522
174,0.03742178363347905,0.2929040779244005,1.9912631416992919
175,0.03664743764471111,0.2929776815276053,1.9913600915304697
176,0.03601415428853952,0.29160728367773825,1.9917944307106792
177,0.03570638920313811,0.2914922235496912,1.9919645982203429
178,0.03515865395714608,0.29139551377929385,1.9925393019361957
179,0.0349980082724997,0.29330728003338435,1.9925985455533752
180,0.03436008256656041,0.2931803250453715,1.992844378655111
181,0.03390815345619309,0.2930110261694486,1.993105176646118
182,0.033478754005908995,0.2931423904550455,1.993171034530777
183,0.0328752065207792,0.29315664471134656,1.9937083590049949
184,0.03272423350649608,0.2924086856227343,1.9932635640619967
185,0.031656168059067964,0.29230339183296195,1.9936729439434129
186,0.03140909683415134,0.29398820972409084,1.9941786252177602
187,0.031257212098604104,0.294085196548928,1.9945001714275972
188,0.03093542224594975,0.2932105001567738,1.9950295597592658
189,0.030815114766837178,0.2903969986859094,1.99530889945527
190,0.0304621901514264,0.290482591637658,1.995459676897616
191,0.029995113968963247,0.28962783113984336,1.9954845788414906
192,0.029418372988595932,0.2874691765875449,1.9958721681755627
193,0.029194446494739217,0.2873954856599644,1.9954098771755446
194,0.02817289877369012,0.28765039920605145,1.9956615468586447
195,0.027844969445433253,0.28742321968381007,1.995767852264577
196,0.027385918031068546,0.2874628890654086,1.995731242486801
197,0.02680033221227559,0.28773904803194766,1.9958888220984532
198,0.02640994502339447,0.28881393680379747,1.996327999779943
199,0.026294172573092994,0.2902991414157249,1.9966400252200596
200,0.026060109543518603,0.2885309647103696,1.9970174579249629
201,0.025892722869691537,0.28935316713826065,1.9972015278241944
202,0.025545080037019215,0.2892217146915284,1.9973911027265168
203,0.0252094408504854,0.2891436579017233,1.9973468601001323
204,0.024657975302583044,0.2896437887137905,1.997102784824614
205,0.02392670033870646,0.2889193554951345,1.9971183764446745
206,0.02345684788818838,0.2889315754714402,1.997291570297496
207,0.023146488894844813,0.28726105970765176,1.9977707704818544
208,0.02313432981492578,0.28689552298975846,1.997844854211477
209,0.02273566547985806,0.28798347153992193,1.9979365191506444
210,0.02236157824622842,0.2879252692602212,1.998217453035455
211,0.022175810439257707,0.28717072645600455,1.998014167213419
212,0.021530374712757965,0.28745825434291616,1.9983009102585874
213,0.021366773998046807,0.28598709736309036,1.998580852816887
214,0.021199934583352165,0.28557513282875713,1.9987037797296106
215,0.0208859344112631,0.2850807330761436,1.9989590687761325
216,0.02070508869251768,0.2845343853026347,1.9988221694603405
217,0.02015146694120044,0.2842722507695788,1.9991108188103381
218,0.02001738139732524,0.2843293521360773,1.9990030087008168
219,0.01950500041796068,0.2843084061297474,1.9992387294144995
220,0.019333050952617746,0.2847252196906501,1.9994077512872197
221,0.01910038593382049,0.281945387973111,1.9995607614098923
222,0.018856957220391775,0.28109148115647925,1.9994751605135366
223,0.018388528062410446,0.28111499642745646,1.9997574434817391
224,0.01828393564038665,0.2801324444844111,2.0000990424221277
225,0.01823863912859961,0.28091386027093,1.9999702245315572
226,0.017740602126916714,0.2811996421859404,1.9999845961351617
227,0.01739055455370489,0.28131615103013313,2.0002111304628194
228,0.01725239364269369,0.28146213145381316,1.9999858520409122
229,0.016680358951202515,0.28120208938145247,2.000079350907433
230,0.016427913331592547,0.2817199158108389,2.0003786467591946
231,0.01637968193140311,0.2808081389410352,2.0002454349681242
232,0.01591376434608997,0.28135066918883234,2.0003761939705393
233,0.015712810829987378,0.2811527526820642,2.0004637271257253
234,0.015474018027609573,0.2810785156525395,2.0006429946310424
235,0.015328982561297529,0.2801324466678108,2.000673610775711
236,0.015042702300284701,0.28015326296728427,2.000738169909438
237,0.014795108825057099,0.2801213980920057,2.000834266297944
238,0.01458312612442525,0.2803667677955941,2.00101124347264
239,0.014453994802357265,0.2803788997632818,2.000489435352923
240,0.013648123056699475,0.28043416635405144,2.0006873505297
241,0.013558459030273872,0.2810772850458525,2.00078296454007
242,0.01337105972035053,0.2810848760541452,2.000975673765797
243,0.01328200989387153,0.27862725058989857,2.0010995904782813
244,0.013127793359773631,0.2788933310705143,2.0013036636082298
245,0.013054805141037308,0.2801376551054527,2.001355948616841
246,0.012835422919670145,0.2800673511513796,2.0015025255908965
247,0.012712407248880623,0.2781868906097388,2.001422477371004
248,0.012370906704269992,0.27869562944056614,2.001416057012984
249,0.01210811516186145,0.27800431728527053,2.001557347428118
250,0.011994846925988416,0.2782699433615127,2.001378548065298
251,0.011571277148909508,0.27805123981777385,2.0015002176730183
252,0.011449861629216759,0.2775696369692552,2.001581222075937
253,0.011291188157598516,0.27743692666638065,2.0016614735776903
254,0.011135025189542428,0.27737921137446964,2.0018283956248393
255,0.01106682948266509,0.27803542662612685,2.0017469064190885
256,0.010757006100849347,0.27758743414834586,2.0018094983395454
257,0.010594500902888125,0.2780668493666061,2.00193099342527
258,0.010493001273080026,0.2779873764883636,2.002020704300519
259,0.010362465507185543,0.27726650186875956,2.0018192193334157
260,0.009949265105357303,0.27744812719322065,2.0017042211017735
261,0.00962917110791566,0.27744313010498206,2.001798971651403
262,0.009521363410032459,0.27755302576909746,2.001896542059191
263,0.009418547579244364,0.27731354267609915,2.0019039924973274
264,0.009229398819266786,0.2771243620890532,2.001999038793635
265,0.009130136599447211,0.27696591994647113,2.0020767334064655
266,0.009015886294474822,0.2771077844442051,2.002146280778968
267,0.00889599194166797,0.2771246572188185,2.0021389471555837
268,0.008703029337545444,0.27700900571840154,2.0020919678722082
269,0.008475048199272424,0.27714957878596297,2.002160585172267
270,0.008365411619034074,0.27726128539186357,2.002230604054323
271,0.008259421149244507,0.27739831887995764,2.002277926161739
272,0.00813329551681733,0.2773077024185815,2.0022770853314116
273,0.00796237889499421,0.2768347926556399,2.002196390947243
274,0.0077163598031599065,0.2762780124652229,2.0022336774574225
275,0.007591579529719482,0.27642542404444004,2.0022752161473916
276,0.00747356929221051,0.2764781359456495,2.0023193946651956
277,0.007360603455751737,0.27648768067074,2.002377671688917
278,0.007263872755988079,0.27585742079907677,2.002398044981616
279,0.007131786082682551,0.2757449104272878,2.0023259303954566
280,0.006911226869295874,0.27574139762165895,2.0020839868383256
281,0.006527603964645189,0.2752685545916291,2.002182196659353
282,0.006487605562590921,0.2754904172863464,2.002214063999859
283,0.0063829491702342865,0.27541916102520253,2.0022106338669206
284,0.006245610467416838,0.2758849585850069,2.00219660037699
285,0.0061006428859262446,0.27503011549678347,2.002190422615665
286,0.005966439788498463,0.27532022626673935,2.0021674842726993
287,0.005818453706763098,0.2752185485451211,2.0022431193972166
288,0.005770981758284271,0.2752393560280205,2.0022486844659184
289,0.005655227754318691,0.27527115210110564,2.0022665417439716
290,0.005554035970622807,0.27503865264779254,2.0023031794060757
291,0.00547352656943296,0.2747640667825112,2.002288186346358
292,0.005343619039472716,0.27471318506246567,2.002304933174401
293,0.005247818448273737,0.27461722428394714,2.002310309892202
294,0.005142761225738651,0.27459777367951793,2.0022570986601194
295,0.004981889926066942,0.2746878329705883,2.00229009801577
296,0.004909726207869002,0.2742008951163076,2.002337316265624
297,0.004853152357730333,0.2742695300818544,2.0023988983179075
298,0.004811989055503903,0.2742869449507674,2.002439953456138
299,0.0047513569797518395,0.27418380422063804,2.0023071661344263
300,0.004519749337748203,0.27421258115142505,2.002237414726323
301,0.0043554061184856935,0.27417554465191774,2.0022335934410886
302,0.0042598461625599,0.274189640858663,2.0022572549152273
303,0.004193535442635811,0.2740860238571087,2.0023100092714934
304,0.004157465924531124,0.27405908388971156,2.0023483485928892
305,0.004107857444580917,0.27410389395523693,2.0023301908426983
306,0.004003247350610579,0.2741552495351924,2.002302454274015
307,0.0038913169689579466,0.27428699242568916,2.0022856451580986
308,0.003792567219549459,0.2742341091961833,2.00226168033919
309,0.003688778220604584,0.27422878959770997,2.0022219219246304
310,0.003571476934877972,0.2742231325516903,2.0021896522075022
311,0.0034640608398511974,0.2741952402330693,2.0022036080478283
312,0.00340480266820096,0.27420000032558495,2.0021158714187917
313,0.0032457653122851503,0.27419621875733596,2.00217252517997
314,0.0032335152053202913,0.27410116601984874,2.0020690250776383
315,0.003062374426261742,0.2740943305624527,2.0020550075306787
316,0.002983748482844345,0.2740930914087041,2.0020278105221694
317,0.002893668383244941,0.27406853661868963,2.001988358465033
318,0.0027932892602883057,0.27406592098302807,2.0019520060970573
319,0.0026980948406481885,0.27408384337266745,2.0019930874098484
320,0.002681919773454155,0.2741207613654303,2.001852037991149
321,0.002484892340007634,0.27414012848106994,2.001690992012559
322,0.002272049995056766,0.27412245245086214,2.001712168938866
323,0.0022450604079843205,0.2741148929898556,2.001531617892534
324,0.0020177661656590857,0.27419969055801696,2.00146918113491
325,0.001912858539148032,0.2742019633626841,2.001432370291414
326,0.0018356830126187915,0.27419643907645963,2.0013616328801467
327,0.0017263216405766512,0.2741964068092347,2.001208204327341
328,0.001536822722137157,0.2742115877884837,2.001153257452693
329,0.001449474535292732,0.27421260201821895,2.001107523117489
330,0.0013731497958695048,0.2742127118616449,2.0010658202994733
331,0.0013024523811060902,0.2742070268830056,2.0009969253782702
332,0.0012061180040213175,0.27420845975280833,2.0008330449136427
333,0.0010170244871801958,0.2742086516754917,2.0007909066504856
334,0.0009533965305123283,0.2742098325647859,2.000636825132302
335,0.0007793540372443886,0.27420857820515265,2.000550836922549
336,0.0006769511785772548,0.27421027177727086,2.0005040229458175
337,0.0006158287657757762,0.274211651916319,2.0002867566881566
338,0.0003857046913033407,0.2742111491035265,2.000256296352216
339,0.00034707513243936917,0.27421198283571124,2.000221001880962
340,0.000304431922080462,0.2742118852132559,2.0001914110889416
341,0.0002683915628945709,0.2742120967512785,2.0001878951589056
342,0.0002591762567140672,0.2742118486262167,2.000163548377543
343,0.0002293356752254744,0.27421188186984374,2.000146242861935
344,0.00020716567160967384,0.27421214703223434,2.000140052960672
345,0.0001965770667926022,0.2742122524904714,2.000129928939071
346,0.0001822805272735135,0.2742121542045261,2.000120138236271
347,0.00016862053365209148,0.27421219588087126,2.0001100902993207
348,0.00015499324400261266,0.27421222593503913,2.0001017335139304
349,0.00014334579709810718,0.27421223589366805,2.0000913068717407
350,0.00012987624679200476,0.2742122443026707,2.000085570311106
351,0.00012138150594769878,0.27421224528129234,2.000084332603661
352,0.00011756493797204316,0.2742122238735477,2.0000825421972617
353,0.00011327686409988465,0.2742121863921269,2.0000778263850396
354,0.00010615509362174626,0.27421221246417893,2.0000712633635835
355,9.733770746687278e-05,0.27421222916331073,2.000061879056945
356,8.588673961628393e-05,0.2742123416762661,2.000061780952046
357,8.396357408881278e-05,0.2742123665765169,2.0000596837667217
358,8.008251204903356e-05,0.27421235996723653,2.0000574944254503
359,7.619175126638569e-05,0.2742123552764849,2.000051870611702
360,6.894965314179543e-05,0.274212384459077,2.000050929467257
361,6.654341852344882e-05,0.2742124069824229,2.0000494749847046
362,6.367503401523741e-05,0.27421240724121654,2.0000470312551815
363,5.9878461099496426e-05,0.27421240002085867,2.000037306218055
364,4.888199771056382e-05,0.27421238448189816,2.0000380406078966
365,4.8577507391033186e-05,0.27421238623474903,2.0000350772194944
366,4.458205285282052e-05,0.27421239523197966,2.0000353106858006
367,4.3868061030131165e-05,0.2742123980801366,2.0000313781760077
368,3.900360787276774e-05,0.27421241246524997,2.000029563499549
369,3.6360170416718224e-05,0.2742123980795616,2.00002837227091
370,3.439630261179792e-05,0.2742124035138615,2.000024053110394
371,2.934642478981785e-05,0.2742124046322743,2.000024611907032
372,2.9281513215812563e-05,0.2742124035179573,2.0000235243939946
373,2.7571764962285756e-05,0.27421240092877175,2.0000197731523857
374,2.3234749290996435e-05,0.2742124019377258,2.00001890217266
375,2.1870013137740366e-05,0.27421240176565764,2.0000161570220696
376,1.8660179977434778e-05,0.2742124003236607,2.000015649699992
377,1.775629809406019e-05,0.27421240169256306,2.000014423226466
378,1.6152496815102886e-05,0.27421240206980024,2.0000122281304664
379,1.3614180506278682e-05,0.27421239911275486,2.0000108207527583
380,1.1917498162990107e-05,0.2742123995605591,2.0000099994951253
381,1.0842977341869982e-05,0.27421239889871585,2.0000091822890016
382,9.795342441809342e-06,0.27421239338883285,2.0000081994527137
383,8.604343498798244e-06,0.2742123939084631,2.0000048526544916
384,5.074721796262305e-06,0.2742123938518533,2.0000031423319933
385,3.2565592297463488e-06,0.27421239303467315,2.0000020734527686
386,2.1184730872450246e-06,0.2742123933216225,2.000000000000001
387,0.0,0.274212393321627,2.000000000000001
388,0.0,0.27421239332162145,2.000000000000001
389,0.0,0.27421239332162156,2.000000000000001
390,0.0,0.27421239332162284,2.000000000000001
391,0.0,0.27421239332163144,2.000000000000001
392,0.0,0.2742123933216213,2.000000000000001
393,0.0,0.2742123933216223,2.000000000000001
394,0.0,0.27421239332161984,2.000000000000001
395,0.0,0.27421239332162434,2.000000000000001
396,0.0,0.27421239332161884,2.000000000000001
397,0.0,0.2742123933216262,2.000000000000001
398,0.0,0.2742123933216228,2.000000000000001
399,0.0,0.27421239332162173,2.000000000000001
400,0.0,0.27421239332162345,2.000000000000001
401,0.0,0.274212393321621,2.000000000000001
402,0.0,0.27421239332162667,2.000000000000001
403,0.0,0.2742123933216226,2.000000000000001
404,0.0,0.27421239332162434,2.000000000000001
405,0.0,0.27421239332162584,2.000000000000001
406,0.0,0.2742123933216221,2.000000000000001
407,0.0,0.27421239332162484,2.000000000000001
408,0.0,0.2742123933216283,2.000000000000001
409,0.0,0.27421239332162345,2.000000000000001
410,0.0,0.2742123933216217,2.000000000000001
411,0.0,0.27421239332161995,2.000000000000001
412,0.0,0.27421239332162617,2.000000000000001
413,0.0,0.2742123933216238,2.000000000000001
414,0.0,0.2742123933216213,2.000000000000001
415,0.0,0.27421239332162417,2.000000000000001
416,0.0,0.2742123933216235,2.000000000000001
417,0.0,0.27421239332162334,2.000000000000001
418,0.0,0.2742123933216188,2.000000000000001
419,0.0,0.2742123933216216,2.000000000000001

==> data/mnist-05.csv <==
d,eig,mse,taud,ui
0,1.0,0.9994681298558319,8.861040509571911,0.05459977749215869
1,0.8860315390988818,0.9920499996437349,2.9615189790900076,0.11787595969414061
2,0.6426059156979772,0.9497168861519297,2.0565033080008437,0.20214391184526245
3,0.4557269131389322,0.9483820910481328,1.9582773609353414,0.04400256363600029
4,0.4116204354748758,0.9484351031164142,1.8499347473551901,0.02770963979536102
5,0.3571446847728045,0.9370804151452099,1.8487276650038618,0.10395369821174891
6,0.3435711973073198,0.9373896625601628,1.7809408109849763,0.033071621067475875
7,0.2986520312311461,0.9348025186621944,1.7261041266687778,0.06789030176204326
8,0.25656138462864453,0.9366138935017077,1.7178985837537444,0.1037529443331046
9,0.2393446637459558,0.9222509978376975,1.734002570459203,0.10340600716001176
10,0.2366486193937387,0.9109154008337657,1.7378806750792415,0.13341662586047767
11,0.22683043445159978,0.8378485444439825,1.7047179380456032,0.2939146179787869
12,0.19390737407230035,0.8362883254097355,1.7075727872566224,0.07860708834983574
13,0.18473734733286884,0.8316952389547575,1.7156157510296932,0.007408396537267605
14,0.17940497375005052,0.8140076517619311,1.723528370201615,0.14774476202711118
15,0.17422875830897422,0.7764814757361225,1.7180340260606037,0.13986419535275874
16,0.15994065142351027,0.7640839963940712,1.7184095869310196,0.045214106102930966
17,0.1503126506084082,0.6963785736850518,1.7259843323299244,0.3022198196143029
18,0.1463560939085874,0.6945827886428151,1.7116856321927765,0.2743775379891921
19,0.12622801598169706,0.6838603346823465,1.7163004680321126,0.03910993634630052
20,0.12137063274379827,0.6791283888353341,1.720751633050143,0.09876769893312987
21,0.11665982099589609,0.6756911399480952,1.7252121502493325,0.002319938314314183
22,0.11222755091585811,0.6771469211304529,1.7268586401720836,0.09690792652629258
23,0.10581196983765848,0.6763834749072674,1.7284360901773734,0.053948307279647334
24,0.09969796338861557,0.6616116132014298,1.7301734853285726,0.15942523530302727
25,0.09406636018026467,0.6480066389951655,1.7338361227445027,0.20189413400386252
26,0.09036519206769986,0.6477883793756353,1.7332339611309342,0.037226568173803515
27,0.08333155276612193,0.6428110675856809,1.7391566157212157,0.058921792538486194
28,0.08223721906749148,0.5975960387565658,1.745005436884488,0.11928250665721492
29,0.08115802211546976,0.5935796676879598,1.7516966417339068,0.16209022441935075
30,0.08086764417673024,0.5824546987427726,1.7524021302590747,0.09354281748392089
31,0.0755106386576248,0.578826120746766,1.7522246167155888,0.17885113502079297
32,0.0697286704617088,0.5758832484147058,1.7573658970750563,0.11407994863236234
33,0.0689465333048359,0.5653167171006028,1.761990199487783,0.11252716194786805
34,0.06777288470488414,0.5679617003708393,1.7665444630298404,0.06984193116254911
35,0.06662388817900315,0.5627324044035245,1.7703283489507964,0.06153737601027391
36,0.06488586861041992,0.5625073297324468,1.7736323964306413,0.056659297360331144
37,0.06285235133565176,0.5624331114161223,1.7772607883137757,0.010785077127516626
38,0.061251345460723784,0.5626577176200293,1.7783288759841285,0.04790791369097999
39,0.05749869734402016,0.5637676004319114,1.7812738949033164,0.033855824751235324
40,0.055683813607001274,0.5638099842071327,1.785813897808486,0.00021421419601545355
41,0.05542795312151159,0.5637831756728963,1.788080537755441,0.004642976877240974
42,0.053158038206851756,0.5625521687159389,1.7918724606948389,0.021769626770717525
43,0.05242593413519389,0.5571468921868457,1.795200911136476,0.007153076755996614
44,0.051332835608456986,0.5571483500535507,1.797132779248917,0.011908547145241234
45,0.049061444401059175,0.5086760583403188,1.8008454232824667,0.19753258766811538
46,0.04857273698173457,0.49742463625334554,1.803226987225096,0.22822028109247927
47,0.04691432790282683,0.4968414382119268,1.8056171273051644,0.01930361539010907
48,0.045388965185762235,0.49487115624951167,1.8077455978600543,0.03873180940276834
49,0.04374035692815365,0.49588735153052255,1.8091103362019818,0.009373934605940095
50,0.04151603651834668,0.4905467940188758,1.8123307219133613,0.07867338600805517
51,0.04116831756519001,0.4882187812512254,1.8144616593865388,0.02691733556686285
52,0.039844765543890596,0.47028948523979813,1.8175400470387912,0.11522519333362757
53,0.03949848326135341,0.47103745237448286,1.8197132879288715,0.1096081739231685
54,0.03834332587753205,0.4716462924720316,1.8220109060019998,0.0007452160034154766
55,0.03739346501265839,0.4662455985486845,1.8242280103680373,0.008592906331431333
56,0.03644341866152751,0.4662837181428812,1.8270060289624745,0.005419236597357427
57,0.03608954063240666,0.46569576687651704,1.829347734447497,0.02077975118428461
58,0.03535809041269131,0.46533787961185935,1.832092517386143,0.02543762118143537
59,0.03506007036099768,0.4566225208334599,1.8344444973001006,0.12061671885325298
60,0.03441984492439678,0.45601247836927283,1.836672228742602,0.021797557991799537
61,0.03371457965254668,0.44964744450853245,1.8386909045597304,0.08890082991099273
62,0.03286994666216541,0.4469144324107619,1.8401410375922609,0.08251670785797262
63,0.0315595024364235,0.4453159683106368,1.8424608764034498,0.0839217307679003
64,0.03116933920896877,0.4435913544072492,1.8446095855236626,0.010535297310298692
65,0.030649857566913876,0.4437200763457966,1.8468464505938935,0.056871286618329124
66,0.03025508378140884,0.4419883941209439,1.8488219234499188,0.0016431629562877804
67,0.029646133373074177,0.4426297979648671,1.8507957986240426,0.08869408531174305
68,0.029084673903958143,0.44217100652911306,1.8526624168731463,0.015173920192276012
69,0.028467267831226717,0.440512931018972,1.8548819826205394,0.06133455960932163
70,0.02823306635546804,0.43995558720034483,1.8564965821174138,0.002819147020902793
71,0.027446054360581465,0.4321669725738819,1.8585676446339652,0.056996946446548916
72,0.027154595627862575,0.4321403970310792,1.8604543260337247,0.07198765521322997
73,0.026712256131837656,0.43147740453401545,1.862438775639319,0.05522809228476645
74,0.026398551457893348,0.4155318538547633,1.8641933686388048,0.11716659189111828
75,0.02589237778619021,0.4155430497798188,1.8660688284800604,0.035552112895546294
76,0.025542137899005203,0.4138612203062265,1.8678382040859023,0.09577997723762108
77,0.02511968360940825,0.4112786309919437,1.869349795016394,0.11315221939417953
78,0.024486441754920936,0.40356589724350894,1.8712318028939565,0.06542215713441293
79,0.02425746963904777,0.39962781739749137,1.8725713090917777,0.08271012395616704
80,0.023530297577080386,0.399376144126138,1.8738138081673759,0.0055024984714621104
81,0.02276959791378027,0.39860471119998353,1.875693170262606,0.030179393955761875
82,0.02267945950898019,0.3982470823225952,1.8771560425244902,0.0382439618113645
83,0.022198727001474728,0.3987688582653348,1.8788118567646248,0.0005831385030764911
84,0.021942003419387523,0.3955474791242056,1.8802055921162675,0.038716524485484606
85,0.02145555437110937,0.3955265189018934,1.8818591012387367,0.008676908737979409
86,0.021257946591280562,0.39591232356311107,1.883407338491501,0.03764736815871214
87,0.02097578261523498,0.392758375025818,1.8850035583788676,0.04122569361797085
88,0.020762925368994847,0.39101114803943204,1.8864566096993776,0.018214600034436104
89,0.020430316716119397,0.39004001139224176,1.887817178486768,0.012161866284972539
90,0.02003636000787,0.3887958136010042,1.8894614902398759,0.028213236927765447
91,0.019947518001159254,0.39162420924758395,1.8908844154524456,0.044878919927878756
92,0.019653334190242764,0.39134119278599994,1.8922815610885948,0.042551288575317765
93,0.019358705617093873,0.3920459162820581,1.893730081189616,0.014207544199168075
94,0.019137903520737937,0.3913383459959099,1.8951610575078686,0.04216936286725347
95,0.018918538199506223,0.3900469670543777,1.8966543959123068,0.049853659734913
96,0.018777430940302722,0.3899559592263508,1.8979604133727719,0.006503831466294188
97,0.0184676300058051,0.38787868207689213,1.8991519268966162,0.06056999004544364
98,0.018073130818602776,0.3859900126739217,1.900241010693508,0.030132855971019407
99,0.017612467867131654,0.3858087974683152,1.901251998775519,0.05088271079828543
100,0.017114505015806726,0.37967815071000527,1.9025458699681705,0.08263706276599049
101,0.016931238899480075,0.3792100406261117,1.9038475674894344,0.04924516378605288
102,0.016770828696598922,0.3792587661842924,1.9051206208998512,0.020398493631543224
103,0.016596112267220714,0.37894123653254347,1.9063295744920528,0.038297566444726164
104,0.01637397121753373,0.378442800545432,1.9077374364143902,0.014994336842713857
105,0.016362858147994715,0.3787000427989248,1.9087961953272043,0.017128078652616032
106,0.01601478203957276,0.3788401169200413,1.9099690334474189,0.03515104882315887
107,0.015806206790863784,0.37724379876711295,1.910934220575693,0.005535730826697538
108,0.015413805351341075,0.3768685890903214,1.9121336714272053,0.008037133369568603
109,0.015281301318078774,0.3767617806651192,1.9132463620508775,0.006165254971224502
110,0.01507574519830043,0.37593314346928675,1.9143365017132774,0.015749604644225788
111,0.01486551022350749,0.3763873818698352,1.9153845913843135,0.0012899032230237497
112,0.014632052017343432,0.3651834557669017,1.9164569509123177,0.09853142008192614
113,0.014441715562753291,0.3634008221779748,1.917362841034663,0.04443496473303997
114,0.014105557669707941,0.36327193634709204,1.918244767128514,0.008271044600344895
115,0.013774204028685533,0.3576608192268052,1.9194094732961147,0.04808439031320614
116,0.013745718753689417,0.35749902813594026,1.920580498231412,0.03159090824522856
117,0.013725780281585135,0.3573522435483462,1.9212248897930055,0.07739766368368094
118,0.01319496139860856,0.35649977786053805,1.922311837218075,0.03725748291631533
119,0.01313961442180413,0.35633186027366537,1.9233666957570184,0.02672179650276015
120,0.013057678785195924,0.3563232740476522,1.9243845903083736,0.03857355703490508
121,0.012946637061351457,0.3564043100631546,1.9253564985403724,0.02097750108407486
122,0.012800135641090858,0.3562546562896478,1.9263903766405455,0.037171284737763106
123,0.012726376729020794,0.3558883616152805,1.9272293519102255,0.006596999457411207
124,0.01246880349754877,0.35589410387139003,1.9281126091827885,0.002850303686304051
125,0.012276084014736257,0.35542266422117386,1.928917126922678,0.027988736105025058
126,0.01202274168456355,0.3554154383730376,1.9298439900942768,0.0009892816815517869
127,0.011910178454762117,0.35535438610431924,1.930823556841395,0.002476197806171461
128,0.011858581639538467,0.3553181321941676,1.9317986770038211,0.008417291586082818
129,0.011807004816694229,0.3555317695301285,1.932528294245075,0.009708046009226179
130,0.011519968006040016,0.3543983026855154,1.9334119841677095,0.04199912866865131
131,0.011407689675951611,0.35430875748088086,1.9341791902668366,0.0019771439271653764
132,0.011191021612171318,0.35386747806898133,1.9351207571045685,0.01813350830224607
133,0.011163148763317341,0.35363795170353474,1.9358404386689312,0.012917900060952447
134,0.010920619077097099,0.35379032839719426,1.936725407478779,0.012415779240225824
135,0.010860289684634442,0.35448340881136775,1.937596277372434,0.020776391905260587
136,0.010791274026555279,0.3538761536930075,1.9383392214689303,0.008607537732343035
137,0.010602892031286474,0.35327951242257927,1.939217543563716,0.0012607758764945605
138,0.010562980077874855,0.35341509092257867,1.939849510019417,0.010383330597244335
139,0.010285196913639561,0.35346722356095506,1.9406974320495731,0.003239809328702865
140,0.010242456403332224,0.3537436679561406,1.941307305962832,0.0007181775493978473
141,0.009970071789538145,0.3527668387777087,1.942106752772257,0.0341624260649707
142,0.0099065624722566,0.35312490820162024,1.9428227881851958,0.006480851508386896
143,0.00976665902782978,0.35311557739448746,1.9436389751168854,0.0006919324394022187
144,0.009736831243258337,0.3518558005112022,1.9443997811793947,0.03463434158524672
145,0.009655223646174615,0.35189191864456437,1.945046759199509,0.02007491974278416
146,0.009468871744838375,0.34624504807682105,1.945860200323589,0.0833573902565605
147,0.009461659430655538,0.3454946559455221,1.9465102514856307,0.03800164372209577
148,0.009294719636464405,0.34472044161778853,1.94730846291118,0.002631595946347932
149,0.00928737361717353,0.34277451285053295,1.948015220153733,0.055588038345965915
150,0.00919087981621022,0.33844541400179967,1.948702890491701,0.06455362869476092
151,0.009083838732156927,0.3365807885274944,1.9493949418612653,0.04219561878051038
152,0.008990189889986872,0.33787287753125506,1.9501450511213188,0.002560029981237803
153,0.008961522523069424,0.33735390362890605,1.9507574391112934,0.0006869527876892073
154,0.00880000470123799,0.3375326601823033,1.9514293623127186,0.007672265199848833
155,0.008710700059083452,0.3374624151128224,1.9521506612743855,0.008586143523309544
156,0.00867751250677773,0.33683336684136256,1.9527231808863186,0.021107368105976854
157,0.00850091099680097,0.33697973502710327,1.9533611129854331,0.0012321255784654506
158,0.0084036227800614,0.3368920207057987,1.954010191037792,0.0069227392193708685
159,0.008325570389497149,0.33588471660868346,1.9546992025763008,0.01518676093941443
160,0.008293435769686466,0.336063972364534,1.955286569283383,0.005115622465940761
161,0.008164056898439919,0.3363243017801043,1.9558628729291128,0.008839032124331656
162,0.008034793744633527,0.337494385036829,1.9565340379430958,0.013758135271786962
163,0.008009881834052383,0.33485798072688033,1.9571264953303387,0.04894212907821679
164,0.00790963235730875,0.3371579091663233,1.9577322608158272,0.016944669529262733
165,0.00783101794575404,0.33504392119865767,1.9583829889480806,0.035344024150673094
166,0.00780336596713414,0.3349480976062354,1.9589969545477515,0.00043928780527318235
167,0.0077418780781548235,0.3345188150307802,1.959591352980661,0.017944316153972493
168,0.0076663630232383624,0.33321696116112587,1.9601127267841907,0.012982468780957677
169,0.007525358837460825,0.33148643971305464,1.9606187121184528,0.022740169620600683
170,0.007381195368452066,0.3268941623547452,1.9612131801791404,0.053641090374484286
171,0.007336503027303876,0.3283260723572818,1.961735545947942,0.03911260146992441
172,0.007224565275832689,0.32825353545049724,1.962338557777485,0.014687891627127615
173,0.007201662803212547,0.3278541296854799,1.9628999456811838,0.006854653396650425
174,0.00713968613968993,0.3281343346768545,1.9634141533037734,0.02802784680387028
175,0.0070364817939589,0.3280892958069948,1.9639686051834602,0.01663461826255344
176,0.006981764225312397,0.3281102495063865,1.9644834804207862,0.013261135929164345
177,0.006892686803483674,0.32833196500242023,1.9650464354134534,0.02173428529369113
178,0.006858634902983992,0.3283199275572544,1.9655036176933725,0.01034700519083304
179,0.006723147954700617,0.327820814460866,1.966056879865023,0.0070920120792554225
180,0.006694021036258922,0.3271980107470655,1.9664984500724292,0.004019270522942111
181,0.006557163902559256,0.3269946259295839,1.9669967556140207,0.022505045645376823
182,0.006487984967492299,0.32686190380332597,1.9674897527611501,0.013877727587472894
183,0.006419475845242153,0.32684038436988566,1.967991901376979,0.00909247866594377
184,0.006365856044101555,0.326755292034042,1.968500339828393,0.01483640485405089
185,0.006323030460874057,0.3267777661980955,1.968981337791468,0.0014061674022791582
186,0.006256769503178988,0.3267896495436366,1.9694640550415698,0.0006385784201234411
187,0.006197870537644356,0.3263933247198723,1.9699929759672394,0.01265689383537155
188,0.006189643193495816,0.32646402314719747,1.970406941737262,0.003010745457201938
189,0.006068568906901406,0.32634308181964394,1.970904994826334,0.010242140730836829
190,0.006040917047571616,0.3263786208995339,1.9712979344161918,0.0017811514326101945
191,0.0059117683482063895,0.3263872695170732,1.9717628779693572,0.002587248657395657
192,0.00586481883585202,0.32627785568334666,1.9721988123402607,0.018904736447554395
193,0.005793214172781015,0.32612024203804496,1.9726865038556403,0.029876947966996352
194,0.005778898559506797,0.32530235021254905,1.9730495398723973,0.04363262591236693
195,0.005642571753047392,0.3253001314560543,1.9734827861668467,0.005075521631153106
196,0.005587327622913378,0.3252600886495241,1.9739349118226237,0.013985798557332577
197,0.005555483758211208,0.3253027589840857,1.9743493799098646,0.020190057368968714
198,0.005489123869892405,0.32535813909783656,1.9746703241855434,0.009160931789370405
199,0.005335925365328089,0.32452537110429597,1.9750969060196275,0.02923658595523975
200,0.005300353599866545,0.3244988099353747,1.9755221794371596,0.026881582138520838
201,0.005266535702841276,0.32451854547967107,1.97594960928815,0.0034834795092884827
202,0.005237750249647407,0.3244524739328914,1.9763605130256607,0.0326396948906505
203,0.005195077829986437,0.32311332839178386,1.976802146438835,0.02889512897302722
204,0.005186475372290713,0.3229901511508892,1.9771800181908317,0.02833390910243682
205,0.005115503771050694,0.3230012644257171,1.977593881703977,0.007957043429225886
206,0.0050862399804676925,0.3230597892399617,1.9779366669770928,0.012886401866086666
207,0.004989119752440406,0.32269725609492966,1.9783181953691604,0.01087023351832066
208,0.004938679878507053,0.3227312602995439,1.9787262331784814,0.004209258905112892
209,0.004918814480587359,0.32285190755145143,1.97911827287406,0.009763335643211947
210,0.004884811504104775,0.322852432503615,1.9794673068076976,0.009874189930037785
211,0.004811134033762091,0.32287328597683257,1.9798487263089632,0.022841276300286487
212,0.004775849843959263,0.3230716529340275,1.9802381294879785,0.004494540468828949
213,0.004751500810915466,0.3233999465932869,1.9806047306934398,0.013222151196347709
214,0.004706654002039393,0.3213518878781775,1.9809613437662494,0.012390828935072585
215,0.004655759193705833,0.32133243949886675,1.981322373034845,0.009083824623508248
216,0.0046136059074527854,0.3216226711586144,1.981665885409833,0.007280640946548281
217,0.004557712405938944,0.32176575338859126,1.9820340654004267,0.00836594174530135
218,0.004531059287206897,0.3217796189493207,1.9823836814247757,0.008539536735680706
219,0.004488296987133935,0.32134376864943653,1.9827575114531701,0.010041352007887739
220,0.0044732033265608056,0.32136450177497633,1.983105852052038,0.00010257260142929514
221,0.004434142691386228,0.32140732105494463,1.9834332706537392,0.001208483169816408
222,0.0043776963967422046,0.32131249362212155,1.9838000700829235,0.005229033519214735
223,0.004365133729344131,0.32130693873906285,1.9841001981210988,0.007525618745563206
224,0.004287553742263777,0.32122566701423894,1.984449798755883,0.006376194912680929
225,0.004265683840243158,0.3214171419642141,1.9847951375463206,0.002047421975635506
226,0.0042414669202122226,0.3213561951385935,1.9851286554244933,0.00014196892669722256
227,0.004207608841172101,0.3214409596538526,1.9854138785577349,0.00579962625268459
228,0.004128764459474026,0.3214710976652237,1.9857318416847178,0.00894987288870152
229,0.004089160623049406,0.32182367669854484,1.9860413860404011,0.0006606342185271157
230,0.004044608125920636,0.32185546090629485,1.9863578410120448,0.011620634341083033
231,0.004010738086696799,0.3213147805125686,1.986693590111465,0.02117271138572848
232,0.003998918885388455,0.321345108813112,1.9870326934561446,0.002984786319340502
233,0.003991443308276288,0.3215329000601429,1.9873354156136833,0.0017434087474581575
234,0.003948517329422477,0.3216597151435141,1.9876440052111766,0.01686662515193849
235,0.003915101209478832,0.32167168973121746,1.9879458402205012,0.0066833578937933215
236,0.003877854752787182,0.3216794395811745,1.9882122991564732,0.007844917540129481
237,0.0038087035139245527,0.321247628394174,1.9884965345334111,0.013240159166268936
238,0.0037631353544520085,0.32125649078139024,1.9887939262877556,0.004216397746202239
239,0.0037345421554950604,0.3212541039096105,1.9891159485671348,0.008931656048097977
240,0.0037328551056526878,0.3212546317647093,1.9893726168683792,0.003958768953788366
241,0.0036664418001758664,0.3211830075780947,1.9896539332568541,0.012341209097498697
242,0.0036302052058325655,0.32119888338667524,1.9899344554196514,0.014445745715485327
243,0.003596296008847378,0.3212053958014433,1.9902137469896743,0.005063602410036824
244,0.003564081112308061,0.32120329498333744,1.9904917842515881,0.000623673517803697
245,0.0035333914657964087,0.3214257602843452,1.9907788530175239,0.011245556022210442
246,0.0035143098116063205,0.3214473169207155,1.9910646550624405,0.021934760015522296
247,0.0034956120610066775,0.32150181262327926,1.9913177349672844,0.002665081022551084
248,0.0034460271893939245,0.3210584508672639,1.9915936047507246,0.006733002203780827
249,0.0034233410164603664,0.3203459685702132,1.9918535881538924,0.017833687074913694
250,0.003386828260558884,0.3202192178176009,1.9921327518415985,0.023385547302491237
251,0.003372508184296297,0.320081740578625,1.9923934097609988,0.011483340006325171
252,0.0033410387027907416,0.3201449804082448,1.9926534010050942,0.011393273660888305
253,0.0033116148083704717,0.3201471810246369,1.99291100303367,0.005077949741155888
254,0.0032823494604508423,0.32023727564374604,1.9931250659790325,0.0036078909200466303
255,0.0032123447928550973,0.3202529348306916,1.9933661458783996,0.006344134055430962
256,0.003175206785592259,0.32026906357049906,1.9936233589472567,0.0029044301093724906
257,0.0031572967823095682,0.32026823953804734,1.9938800007809032,0.008388134699389488
258,0.0031403612439058395,0.32025676380257534,1.994091013577569,0.0028721695762050892
259,0.0030795376237628684,0.32021702186716844,1.9943304607226895,0.021438571454372477
260,0.0030522089940645107,0.3201730660900004,1.994573610787631,0.009020091734331988
261,0.003030914004197675,0.3201724401251068,1.994820483190102,0.019346778871212764
262,0.003015152862664647,0.32021706616838125,1.9950410597224715,0.009596141905314654
263,0.0029746102858971683,0.3202005157283295,1.9952900371587452,0.000689078671102415
264,0.0029657916573840545,0.32014903437612063,1.9955231392280872,0.016293261351450327
265,0.0029419509395500645,0.32015962431658307,1.9957478459532492,0.0028860250496786114
266,0.002911817169053885,0.3201547226169118,1.9959509525565289,0.00511055134558387
267,0.002862802466085288,0.32004922475245773,1.9961765779161764,0.026011814667850207
268,0.0028403993163315295,0.3200729879087102,1.9964035309486872,0.01198528946093128
269,0.0028212463966982076,0.31997857658165996,1.996641385706813,0.01699240802542897
270,0.002814584245521448,0.31993679651352647,1.9968695206795124,0.00790731275447925
271,0.0027988309030685644,0.3199172963200236,1.9970929371354975,0.01044207617963554
272,0.0027797427220221348,0.3198276518179907,1.9973210100116525,0.0011730574550050917
273,0.002766930018023392,0.3198735130959312,1.997524943865545,0.020291042621135232
274,0.0027312147535291033,0.3197870089443654,1.9977297340395217,0.012594937378398445
275,0.002699427870326026,0.3197801507632785,1.9979540662250146,0.0014385120835338288
276,0.0026898170630712355,0.31972838770309747,1.9981474128446344,0.015741353231626037
277,0.002650214111223231,0.31973518865258416,1.9983559645095377,0.006967895391004272
278,0.002629148438754682,0.3199111414197324,1.9985712151583668,0.01575175785383672
279,0.002616562417795143,0.31986364953843494,1.9987715596957938,0.007819271756621334
280,0.002590232629535889,0.3198210967998821,1.9989723368473136,0.016805638534659318
281,0.002566602503744413,0.31987460720123473,1.9991860567718285,0.011075032877800137
282,0.002557885995766788,0.3198749904661005,1.999371481948764,0.008730462225620123
283,0.0025217696349434586,0.3198936014718415,1.9995623327678416,0.00765207685858035
284,0.00249416442591718,0.3198132571144128,1.9997171153194868,0.004120679851238682
285,0.0024330471226932473,0.31973403190756605,1.99988488724609,0.0006615718145878584
286,0.002390122566092097,0.31971029107904464,2.0000805448737444,0.008653907785247694
287,0.002378651662353025,0.31967899086870116,2.0002294321850194,0.009816307104842282
288,0.002321618895702058,0.3196796881971958,2.000416338485386,0.0022355007848836902
289,0.0023073461803745847,0.31967156727467766,2.0005949929476925,0.013413096632289255
290,0.0022860905073788765,0.31967532468708815,2.0007668026556473,0.010070955681147107
291,0.002259854291685884,0.3196584195590969,2.000887969215081,0.0002538363945331042
292,0.0021854612961402513,0.3195273007683376,2.00103014854533,0.0012493434011884126
293,0.002138402026364196,0.31953943963216463,2.00115287458697,0.01459188868958917
294,0.0020760282786910426,0.31939870236290685,2.001108418234496,0.004765608376929711
295,0.0018524959379394238,0.3194397645196609,2.000994786333825,0.007014652794316303
296,0.0015792240114783928,0.31944025250397945,2.000950128645763,0.0023861764631271888
297,0.001398214313339632,0.319440609768047,2.0007762700222216,0.005730139912489428
298,0.001103891840504688,0.31943987146175534,2.000779436709152,0.0017060011741234006
299,0.0010115652932942475,0.3194446898160783,2.0005915893372976,0.0008644906912903176
300,0.0007365136711241282,0.3194313350239481,2.0004588214850627,0.0008012057784201933
301,0.000540153398989504,0.31943239641254373,2.0003668402969037,0.0005786688280292648
302,0.00040148066725655357,0.3194333458933313,2.000000000000001,0.0044622078770289765
303,0.0,0.3194333458931048,2.000000000000001,0.0043963463050931476
304,0.0,0.3194333458934013,2.000000000000001,0.008726712965081925
305,0.0,0.3194333458933086,2.000000000000001,0.005131801186674699
306,0.0,0.31943334589340877,2.000000000000001,0.01010387193728173
307,0.0,0.31943334589336086,2.000000000000001,0.0016225800857326681
308,0.0,0.3194333458932785,2.000000000000001,0.0007576239316875897
309,0.0,0.3194333458935516,2.000000000000001,0.013843783863194872
310,0.0,0.3194333458933497,2.000000000000001,0.0015500567866506651
311,0.0,0.31943334589319716,2.000000000000001,0.002335401671260357
312,0.0,0.31943334589343586,2.000000000000001,0.0052418897002146905
313,0.0,0.31943334589339656,2.000000000000001,0.004442115498905758
314,0.0,0.31943334589328787,2.000000000000001,0.007669756601797318
315,0.0,0.31943334589324823,2.000000000000001,0.006001788467057119
316,0.0,0.3194333458933868,2.000000000000001,0.011704283002465475
317,0.0,0.31943334589317174,2.000000000000001,0.0034068847835738453
318,0.0,0.3194333458936952,2.000000000000001,0.002531996751293914
319,0.0,0.3194333458935291,2.000000000000001,0.011788580839055778
320,0.0,0.3194333458933125,2.000000000000001,0.0015041019224240099
321,0.0,0.31943334589326056,2.000000000000001,0.0016759599471079707
322,0.0,0.3194333458932478,2.000000000000001,0.0048486332794723565
323,0.0,0.31943334589334643,2.000000000000001,0.008066933473905358
324,0.0,0.3194333458928865,2.000000000000001,0.006965351608631689
325,0.0,0.31943334589365513,2.000000000000001,0.004398849939358305
326,0.0,0.3194333458932658,2.000000000000001,0.01309591157489201
327,0.0,0.31943334589354233,2.000000000000001,0.02401774331022729
328,0.0,0.31943334589345673,2.000000000000001,0.008820536865572076
329,0.0,0.31943334589338057,2.000000000000001,0.02471464731820791
330,0.0,0.3194333458933901,2.000000000000001,0.016451987476567023
331,0.0,0.3194333458933646,2.000000000000001,0.0010653791503448433
332,0.0,0.3194333458933376,2.000000000000001,0.014139336516267377
333,0.0,0.3194333458931614,2.000000000000001,0.004615757279599496
334,0.0,0.3194333458934488,2.000000000000001,0.003860327048607033
335,0.0,0.31943334589341854,2.000000000000001,0.007308131489347974
336,0.0,0.3194333458932666,2.000000000000001,0.018339676160638453
337,0.0,0.3194333458934619,2.000000000000001,0.008545152736827514
338,0.0,0.3194333458934824,2.000000000000001,0.002416868204056226
339,0.0,0.31943334589352734,2.000000000000001,0.013605898386836025
340,0.0,0.3194333458936104,2.000000000000001,0.030561684723217342
341,0.0,0.3194333458936681,2.000000000000001,0.017926084836995183
342,0.0,0.3194333458935471,2.000000000000001,0.011399808653571049
343,0.0,0.3194333458933055,2.000000000000001,0.01358699969331024
344,0.0,0.31943334589362027,2.000000000000001,0.0034943711168454582
345,0.0,0.31943334589338246,2.000000000000001,0.00688672067674297
346,0.0,0.31943334589364203,2.000000000000001,0.01805801907628189
347,0.0,0.31943334589361777,2.000000000000001,0.00326761177432845
348,0.0,0.31943334589324635,2.000000000000001,0.006354580026572857
349,0.0,0.31943334589347355,2.000000000000001,0.007106695494537672
350,0.0,0.31943334589325456,2.000000000000001,0.012555035966408059
351,0.0,0.31943334589339756,2.000000000000001,0.0024522024692874445
352,0.0,0.3194333458936208,2.000000000000001,0.010008648472252711
353,0.0,0.3194333458932264,2.000000000000001,0.007359111444569442
354,0.0,0.31943334589341543,2.000000000000001,0.019067169381837838
355,0.0,0.3194333458933657,2.000000000000001,0.0002977258753053959
356,0.0,0.3194333458933668,2.000000000000001,0.003543722017747202
357,0.0,0.31943334589367034,2.000000000000001,0.026443149159057548
358,0.0,0.31943334589361205,2.000000000000001,0.020697111592228937
359,0.0,0.319433345893268,2.000000000000001,0.015885418451609647
360,0.0,0.3194333458929943,2.000000000000001,0.010542442468730224
361,0.0,0.31943334589334393,2.000000000000001,0.0025628961034824507
362,0.0,0.319433345893151,2.000000000000001,0.01807999660872983
363,0.0,0.3194333458931903,2.000000000000001,0.004130033296889868
364,0.0,0.319433345893296,2.000000000000001,0.005145298528108495
365,0.0,0.3194333458932523,2.000000000000001,0.016807951043019704
366,0.0,0.31943334589345057,2.000000000000001,0.015932704901299853
367,0.0,0.31943334589313865,2.000000000000001,0.00922858310456758
368,0.0,0.3194333458934623,2.000000000000001,0.0037255829706520924
369,0.0,0.3194333458933213,2.000000000000001,0.008715132336126556
370,0.0,0.31943334589342937,2.000000000000001,0.0018631009629520242
371,0.0,0.3194333458933093,2.000000000000001,0.014371993003710216
372,0.0,0.31943334589381167,2.000000000000001,0.032833791694150224
373,0.0,0.3194333458934265,2.000000000000001,0.0378591349386134
374,0.0,0.3194333458937445,2.000000000000001,0.006996222917652138
375,0.0,0.31943334589326144,2.000000000000001,0.000244726328525536
376,0.0,0.319433345893673,2.000000000000001,0.0372083421564227

==> data/s_arr_015.csv <==
5.995983580290980797e+01
6.020582631766505699e+01
6.516174725234218101e+01
6.596465257346339683e+01
6.824356487929530601e+01
7.067929652869410972e+01
7.136715177237697105e+01
7.449654129683680992e+01
7.459526637732692222e+01
7.709254435240931969e+01
7.742042401969142418e+01
7.861723569571681480e+01
8.731620184123225670e+01
8.915792611777492027e+01
9.016056922614284019e+01
9.048928788840480308e+01
9.289849904715724449e+01
9.339852431952662926e+01
1.003075199478835628e+02
1.049481590145797298e+02
1.063037433975905941e+02
1.069561360233993099e+02
1.070199332588882015e+02
1.074060343855590389e+02
1.078830399864882992e+02
1.082553274983138607e+02
1.093609352463454769e+02
1.115995748394698666e+02
1.116923308724135921e+02
1.149064414852828548e+02
1.163335662239760921e+02
1.172335211390227840e+02
1.190460915917129086e+02
1.191898448818893002e+02
1.193477311485976742e+02
1.217169907444686459e+02
1.225005808228225277e+02
1.236961253040999935e+02
1.241582644337386654e+02
1.244675515049666927e+02
1.253430991524428890e+02
1.263640377873153255e+02
1.264533567780227230e+02
1.266422112339705990e+02
1.272232995384902523e+02
1.282656542414397904e+02
1.309937644356460282e+02
1.309945305937499711e+02
1.311082795613975236e+02
1.318411286228866288e+02
1.325151412838668534e+02
1.327117159718246171e+02
1.332610023373336503e+02
1.333827460163802812e+02
1.334943971985549638e+02
1.337999689930648515e+02
1.346757564896316239e+02
1.347114131802291581e+02
1.359209537857742021e+02
1.364128721111983964e+02
1.372634988182754228e+02
1.383153447264404008e+02
1.389123409146041581e+02
1.389236855858535478e+02
1.394304046982497880e+02
1.395322974079818437e+02
1.408230606669158647e+02
1.409569328182906816e+02
1.411981752270431230e+02
1.444148123615951249e+02
1.448827484005660722e+02
1.482240355366439530e+02
1.486808657997817704e+02
1.486921271437377641e+02
1.495617204064101884e+02
1.498714285248489091e+02
1.501242251747817704e+02
1.522939920777053544e+02
1.528609654659003922e+02
1.534533143991203019e+02
1.538958435410232255e+02
1.539621992462844560e+02
1.564451609009475419e+02
1.571178968304366776e+02
1.579156259649963090e+02
1.579188330525130937e+02
1.596675329560012528e+02
1.614083718711108872e+02
1.619206245297164628e+02
1.623263585919112870e+02
1.623634384030074784e+02
1.628107371681899735e+02
1.628851755017013261e+02
1.636295934075088212e+02
1.640763240212173173e+02
1.642733765000076005e+02
1.649537161940307328e+02
1.655459735745162675e+02
1.663196404331893632e+02
1.670172347182006547e+02
1.687250316494674394e+02
1.691065146082610795e+02
1.693305554741592118e+02
1.693990285748214433e+02
1.697741675728530595e+02
1.701121273392409989e+02
1.703670771473617265e+02
1.706980371826858232e+02
1.707979853504867265e+02
1.710605092400283525e+02
1.711127302998275468e+02
1.719309699887008378e+02
1.721301894539565751e+02
1.728925493115157792e+02
1.738195748680801103e+02
1.738703354948730180e+02
1.739494963043899247e+02
1.744681808108062455e+02
1.750884302014083573e+02
1.757829716557235429e+02
1.762500667923659989e+02
1.780264268273086259e+02
1.787897959107131669e+02
1.793882055634231278e+02
1.802312405461044023e+02
1.805875500792236039e+02
1.823623090141982743e+02
1.837472229355544755e+02
1.838504417294234941e+02
1.846004367226333329e+02
1.856249188536376664e+02
1.858987188690871903e+02
1.871009893768996903e+02
1.875000988596648881e+02
1.878347936028213212e+02
1.887392688149184892e+02
1.891301303261489579e+02
1.893311231487960526e+02
1.903272769802779862e+02
1.904999226683349320e+02
1.911390374058456132e+02
1.913607988709182450e+02
1.922096736782760331e+02
1.923359337204665849e+02
1.927245085591048905e+02
1.943936672562331864e+02
1.949006786698074052e+02
1.950759792679519364e+02
1.958379958027572343e+02
1.969364798420638749e+02
1.975955932491988847e+02
1.979426051729888627e+02
1.989178903454513261e+02
1.994229679459304521e+02
1.997139134758681962e+02
1.999101349467010209e+02
2.008361082428664872e+02
2.012927257174224565e+02
2.020735707634658525e+02
2.021475897186965653e+02
2.024549703949660966e+02
2.030598819607467362e+02
2.034099990481109330e+02
2.040447538250655839e+02
2.050961947792739579e+02
2.052862347716064164e+02
2.054695905798644731e+02
2.057388489299983689e+02
2.059633050316543290e+02
2.061116193288535783e+02
2.069964659565658280e+02
2.075259111279220292e+02
2.076426020020217607e+02
2.077078396433562943e+02
2.077377977126807878e+02
2.081013753765792558e+02
2.087023976200790116e+02
2.087448451870650956e+02
2.087686323279113481e+02
2.101493158692092607e+02
2.101922409886092851e+02
2.106871210688323686e+02
2.106880388611526200e+02
2.109674748533935258e+02
2.112795279377669999e+02
2.114237921589584062e+02
2.122014486545295426e+02
2.130512783879012773e+02
2.132860364669532487e+02
2.137725470417709062e+02
2.137864702099532792e+02
2.138409624749393174e+02
2.144104893559188554e+02
2.147903858774871537e+02
2.152513369673461625e+02
2.156034381145209977e+02
2.160310513132781693e+02
2.163252359868557164e+02
2.164800896996230790e+02
2.166896372193069169e+02
2.169116139763564775e+02
2.175129354351730058e+02
2.177870708459586808e+02
2.181551418656081864e+02
2.181582535260886857e+02
2.184444545263023088e+02
2.188799264782638261e+02
2.189535318964690873e+02
2.189538412445754716e+02
2.192516473883361527e+02
2.194043576174945542e+02
2.194348018521041581e+02
2.194359536522597978e+02
2.196942503803939530e+02
2.200877691858977983e+02
2.203821403139800736e+02
2.204880528801650712e+02
2.205665346139640519e+02
2.207608044499129960e+02
2.207751598709792802e+02
2.208676722401351640e+02
2.209825515800685594e+02
2.210399160736770341e+02
2.210587143057555863e+02
2.214712390655250260e+02
2.216787757033080766e+02
2.217655986899108598e+02
2.219364852064819047e+02
2.224713040345878312e+02
2.226626965755195329e+02
2.228227005356521317e+02
2.228478637093276689e+02
2.231359483355254838e+02
2.231750285977096269e+02
2.233574234598846147e+02
2.235209962481231400e+02
2.238901101702422807e+02
2.241183261030883500e+02
2.241260017508239457e+02
2.243630648010940263e+02
2.245881560200423905e+02
2.248446963185043046e+02
2.248819532746047685e+02
2.255484438294143388e+02
2.259632406586379716e+02
2.260080089920730302e+02
2.262787495011062333e+02
2.267630184644431779e+02
2.268376365059585282e+02
2.269574344509811112e+02
2.271773916536540696e+02
2.273794830197066972e+02
2.274334276074142167e+02
2.274621053391666123e+02
2.277102644199104020e+02
2.277839814776153275e+02
2.280630133801669785e+02
2.282462118023605058e+02
2.283061232918472001e+02
2.284923912638396928e+02
2.286038458698959062e+02
2.286717704141111085e+02
2.287261162155837724e+02
2.293461274260253617e+02
2.296450502628059098e+02
2.297840812557906816e+02
2.297924163693160722e+02
2.298671903961867997e+02
2.299240302199096391e+02
2.299322452896804521e+02
2.299356703513831803e+02
2.300374048107833573e+02
2.300679546350211808e+02
2.300728042477340409e+02
2.304346279257507035e+02
2.306569824570388505e+02
2.306904254311294267e+02
2.307393024319381425e+02
2.307956688755721757e+02
2.309587211960525224e+02
2.312417185658187577e+02
2.314007772558898637e+02
2.314301550739974687e+02
2.314612844341964433e+02
2.315709119194717118e+02
2.316801522129745194e+02
2.317760255688399980e+02
2.318250334614486405e+02
2.318310101383895585e+02
2.318429861420364091e+02
2.319650715941161820e+02
2.320403641813964555e+02
2.323120588415832231e+02
2.327003476971358964e+02
2.328769717568130204e+02
2.329467546099395463e+02
2.330388536506862351e+02
2.332670936936111161e+02
2.333070912712783525e+02
2.334397099369735429e+02
2.335831544750899980e+02
2.342196705692977616e+02
2.346151708716125199e+02
2.347803577536315629e+02
2.349631582552165696e+02
2.349946656876773545e+02
2.350112362259597489e+02
2.350331808680267045e+02
2.351093367987842271e+02
2.353007251375884721e+02
2.356690848225326249e+02
2.356957331055373857e+02
2.356984027975768754e+02
2.359341694468230912e+02
2.360530610436172196e+02
2.361506339663238236e+02
2.362749438041419694e+02
2.364591705554694840e+02
2.365654951089591691e+02
2.366338105553359696e+02
2.367507785761327455e+02
2.370536868923873612e+02
2.370679490321845719e+02
2.371840308660239884e+02
2.375101520174712846e+02
2.375989718788833329e+02
2.376442268246383378e+02
2.376617243641586015e+02
2.378918164128036210e+02
2.379685043746204087e+02
2.379782779568404862e+02
2.380057777518005082e+02
2.381532343977660844e+02
2.387212071770400712e+02
2.387255493754119584e+02
2.388891107791633317e+02
2.391793305629462907e+02
2.392057084196777055e+02
2.392663199061126420e+02
2.394879572743148515e+02
2.396231493705482194e+02
2.397146627062530229e+02
2.398603506439895341e+02
2.400216416472167680e+02
2.400585402601928422e+02
2.401887957209319779e+02
2.403540118092269608e+02
2.408266341441840837e+02
2.409424958580703446e+02
2.409565511995525071e+02
2.411446601504058549e+02
2.412289646023482987e+02
2.413643173330993363e+02
2.415040771120757768e+02
2.415131024473876664e+02
2.415153415554732987e+02
2.415208016389579484e+02
2.416394220942229936e+02
2.417565241988114053e+02
2.419001921766967484e+02
2.419657591932983109e+02
2.420851788872451493e+02
2.421110636347503373e+02
2.422303677552909562e+02
2.423174680823058793e+02
2.423863143080444047e+02
2.424289455765456864e+02
2.424463942402572343e+02
2.425976235026092240e+02
2.426903496140212724e+02
2.426983011120528886e+02
2.430978387349815080e+02
2.432519249075622270e+02
2.435013392323226640e+02
2.436172035092086503e+02
2.436460447663039872e+02
2.438855303877563188e+02
2.439468047970504472e+02
2.441976316326827714e+02
2.442135191315383622e+02
2.443306360596389482e+02
2.444344806426734635e+02
2.445257625931472489e+02
2.445481965893478105e+02
2.448627267235488603e+02
2.451035223358840653e+02
2.452508015984267900e+02
2.454551517122955033e+02
2.456731393688888261e+02
2.457257014864654252e+02
2.457810558432311723e+02
2.458211669677467057e+02
2.458650250488490769e+02
2.459834156388015458e+02
2.459931748861045548e+02
2.460367952936858842e+02
2.461064597719878861e+02
2.462930701130599687e+02
2.463460960739822099e+02
2.465509044879646012e+02
2.467693554514617631e+02
2.467764691466064164e+02
2.467971557730407426e+02
2.468250047320098588e+02
2.468979475849837968e+02
2.469789164417953202e+02
2.474024322980613420e+02
2.476882753127784440e+02
2.477354610317916581e+02
2.478863835686416337e+02
2.480585534924239823e+02
2.482481081837386796e+02
2.482548683041305253e+02
2.482844756001205155e+02
2.483310125225753495e+02
2.485550952309341142e+02
2.487211159819335649e+02
2.487717049473495194e+02
2.490597780728194834e+02
2.491743610256881425e+02
2.491823110932082841e+02
2.493242038840026567e+02
2.494068713092775056e+02
2.494543505066604325e+02
2.495181637161941239e+02
2.496352250927657792e+02
2.497521651142806718e+02
2.497772171848983476e+02
2.498889913910598466e+02
2.500214270704955766e+02
2.501031800562114427e+02
2.503436674827308366e+02
2.503705621117324540e+02
2.504407165998191545e+02
2.504762403869600007e+02
2.508437606447906205e+02
2.508943884724349687e+02
2.510045902484626481e+02
2.510624940150947282e+02
2.511673816794128129e+02
2.511711475902766892e+02
2.514690571182937333e+02
2.515448758953780839e+02
2.516759058588714311e+02
2.517982720488280961e+02
2.518518754893512437e+02
2.518550444000930497e+02
2.519513079577655503e+02
2.519926034191221902e+02
2.523312546664447495e+02
2.523367631787032792e+02
2.523641890639037797e+02
2.526224390619964311e+02
2.527320125156612107e+02
2.527443225735397050e+02
2.529973046535224626e+02
2.532212126010627458e+02
2.532769734615058610e+02
2.532889830225677201e+02
2.533585758560867021e+02
2.535319540852279374e+02
2.537296274059982011e+02
2.538282982462615678e+02
2.539262085312576005e+02
2.543632759207458207e+02
2.545038260573119828e+02
2.545388290041656205e+02
2.546938046568603227e+02
2.547925373071403214e+02
2.550505735033721635e+02
2.550610645168990800e+02
2.551649563664169023e+02
2.552871852272720048e+02
2.554536815041274735e+02
2.556846459859580705e+02
2.558431759828300187e+02
2.558667123669357011e+02
2.559761447066039750e+02
2.563719902390212724e+02
2.564637838357658097e+02
2.565760329121322343e+02
2.568215338939399430e+02
2.568731257075042436e+02
2.569659870022506425e+02
2.571647420281142900e+02
2.571769283169479081e+02
2.571859348171920487e+02
2.573063507431716630e+02
2.575717116945953080e+02
2.575785897129745194e+02
2.581971755379409501e+02
2.582332740181655595e+02
2.583270863646239945e+02
2.584461541527480790e+02
2.585503219717712113e+02
2.585696164274186799e+02
2.587995795363158891e+02
2.588693622702331254e+02
2.588771722668380448e+02
2.590244745367736527e+02
2.590447782927722642e+02
2.591550463789672563e+02
2.592601496332854936e+02
2.593763485306472489e+02
2.594169647598237702e+02
2.594700075739593217e+02
2.595462719553680131e+02
2.596192892992467591e+02
2.599297928267688462e+02
2.600554924362868974e+02
2.600736576074332902e+02
2.604094591492385575e+02
2.604685395115585038e+02
2.605900216454238603e+02
2.606606546992034623e+02
2.607167254441947648e+02
2.609689265841216752e+02
2.609777952784270951e+02
2.609940947943896958e+02
2.610859375351638505e+02
2.611910971754760453e+02
2.613608880394668290e+02
2.616392214649886796e+02
2.621554665917129228e+02
2.622903466576308915e+02
2.623843912237853715e+02
2.624156133288116166e+02
2.625952393168182084e+02
2.626730823868484208e+02
2.626957201117248246e+02
2.627225007766456315e+02
2.627592875117034623e+02
2.629363955610961625e+02
2.629547052735061357e+02
2.631793434971542069e+02
2.632003152126044938e+02
2.632969038838119218e+02
2.633992379659385392e+02
2.634134893768996903e+02
2.635063463801116654e+02
2.635184798592300126e+02
2.635194484347076127e+02
2.636088908666343400e+02
2.637275588864059159e+02
2.637882805222243974e+02
2.639116928929061601e+02
2.640804251188010880e+02
2.641165944689483354e+02
2.644136500710220048e+02
2.645187021845550248e+02
2.645919091755122849e+02
2.646240419501037309e+02
2.646982254141540238e+02
2.648758797550172517e+02
2.648864111655921647e+02
2.648894617909164140e+02
2.650003612393111894e+02
2.650057416909904191e+02
2.650985902303428361e+02
2.651389127725333879e+02
2.652291890436382005e+02
2.652688820713729569e+02
2.654221860522002885e+02
2.654534920805663774e+02
2.654767308586806962e+02
2.655212796682090470e+02
2.655768281573028275e+02
2.655830291861266801e+02
2.657194838875503251e+02
2.657295979016990373e+02
2.658096881264419267e+02
2.658746447914809892e+02
2.660589732432336518e+02
2.661346512788505265e+02
2.661574631088943192e+02
2.662612595313758561e+02
2.662647281044692704e+02
2.662669157737464616e+02
2.663687482231826493e+02
2.665661215835780808e+02
2.667731257432670304e+02
2.670046983116836259e+02
2.670107969397277543e+02
2.670199472063750932e+02
2.670840853804321000e+02
2.672074311131210038e+02
2.672640552872390458e+02
2.675286525839538285e+02
2.676503573709697434e+02
2.676649339550704667e+02
2.676964544409484574e+02
2.679907027834624955e+02
2.680245682352752397e+02
2.681828944736690232e+02
2.682054195755691239e+02
2.684238199347228715e+02
2.684528286808700273e+02
2.686039201372832963e+02
2.686057854050368974e+02
2.686061051839561173e+02
2.686199008578033158e+02
2.688165154808730790e+02
2.689363748857350060e+02
2.689745498055190751e+02
2.691532832735748002e+02
2.691873908394546220e+02
2.692136267775268266e+02
2.694186605119676301e+02
2.694517891758651444e+02
2.696082511299819657e+02
2.696847259157867143e+02
2.697695710749895284e+02
2.697935325258941361e+02
2.698441233986587235e+02
2.699232088679046342e+02
2.699503187888831803e+02
2.701376075500220963e+02
2.701714020127029130e+02
2.702158363217086503e+02
2.703391185754508683e+02
2.703949072414607713e+02
2.704255119913787553e+02
2.707077814096183488e+02
2.707599796408385942e+02
2.709382174366683671e+02
2.710341859215469071e+02
2.710807701700896928e+02
2.711206272000045487e+02
2.711529299968452165e+02
2.713659714812011430e+02
2.714958297365874955e+02
2.715479894036025712e+02
2.716068983429641435e+02
2.718071120136947343e+02
2.718119001740188310e+02
2.720014572495193192e+02
2.720329071783990571e+02
2.720633172744483659e+02
2.720848387831420609e+02
2.722573267871112535e+02
2.722742523306579301e+02
2.725050512903899858e+02
2.725332767122955033e+02
2.726246673220367143e+02
2.726425189131469438e+02
2.726446307057113358e+02
2.727240054511995027e+02
2.727481688612670609e+02
2.729714397543639848e+02
2.732852762097091386e+02
2.733090128058166215e+02
2.734497547650308320e+02
2.735049367302627275e+02
2.735091336125106523e+02
2.735938154810638139e+02
2.736917893046111772e+02
2.741607117110461900e+02
2.742013702744216630e+02
2.747531116360397050e+02
2.747750975245208451e+02
2.749397815817565629e+02
2.750576916092605302e+02
2.751967646160692880e+02
2.752019844406814286e+02
2.753558030480117509e+02
2.753971431010932633e+02
2.754937084072799394e+02
2.755578949803085038e+02
2.755649931782455155e+02
2.756673185580939958e+02
2.757254220598907182e+02
2.757903797978133866e+02
2.759057400578231523e+02
2.759612443947763154e+02
2.759954591745109269e+02
2.760927833372325608e+02
2.761106424832315156e+02
2.761770857328147599e+02
2.763993589037627885e+02
2.766830592507095048e+02
2.767456077688903520e+02
2.767823043817252824e+02
2.768967016094894120e+02
2.769146072024078080e+02
2.769992046707839677e+02
2.770169310288102338e+02
2.771732749098510453e+02
2.772406528347701737e+02
2.772857263439864823e+02
2.773653163069457719e+02
2.775928819233150193e+02
2.776975928896636674e+02
2.777341854923934648e+02
2.779691307896346757e+02
2.780349421852798173e+02
2.780785675400466630e+02
2.784611031168670365e+02
2.787636808508605668e+02
2.788072313086659619e+02
2.788272708260984132e+02
2.791660172098846147e+02
2.792604362124175736e+02
2.793284514301986405e+02
2.793614949339599320e+02
2.794810850971908280e+02
2.797345044964523026e+02
2.797638019674987504e+02
2.797732895964355180e+02
2.797821089380950639e+02
2.798371124619216630e+02
2.798644663149089524e+02
2.799342946165771195e+02
2.803244400376052567e+02
2.805440281981200883e+02
2.805464511269302079e+02
2.806554458492965409e+02
2.806671706193656632e+02
2.808315610939235398e+02
2.812507900947303483e+02
2.813372981303901383e+02
2.813649450892181108e+02
2.813923889750213334e+02
2.816541879528732011e+02
2.816593842858047196e+02
2.817270495088369557e+02
2.819464467966527650e+02
2.819844333285064408e+02
2.820467208528489778e+02
2.822219224327773759e+02
2.823401333445281693e+02
2.825542974823684403e+02
2.825884125584335038e+02
2.826568478697509477e+02
2.827547117227287004e+02
2.827564364427299211e+02
2.827712377065391252e+02
2.828791065567702958e+02
2.830232912653655717e+02
2.831757120394677827e+02
2.834037103408546159e+02
2.834796227568359086e+02
2.835260780209274003e+02
2.835281502956123063e+02
2.836629631721944520e+02
2.837257415407867143e+02
2.837972878569335649e+02
2.838596149736613938e+02
2.840652850472898194e+02
2.840881703251571366e+02
2.841148858422012040e+02
2.841301565521926591e+02
2.841623749488563249e+02
2.841999664658279130e+02
2.842124977463454911e+02
2.842805482500762650e+02
2.845572110766143510e+02
2.847595805281371781e+02
2.848314569348067948e+02
2.851124356144637773e+02
2.851745598667831132e+02
2.853820429199905107e+02
2.854143162125320146e+02
2.854796589964599320e+02
2.856971258574695298e+02
2.858323386542097637e+02
2.861027926558227250e+02
2.861413172835082719e+02
2.862937529438705155e+02
2.864335726255149552e+02
2.865660441273421952e+02
2.867741309756011674e+02
2.868433368557662675e+02
2.868451084250182817e+02
2.868572316521377275e+02
2.869173547679156968e+02
2.870095929259032914e+02
2.873226886147231767e+02
2.875738168710441300e+02
2.875807429903716752e+02
2.879670684801013181e+02
2.883685325139732072e+02
2.884049015992850968e+02
2.884069600456924150e+02
2.886540804260940263e+02
2.887205513918370912e+02
2.889032961183757493e+02
2.890434275621146867e+02
2.890470064038009355e+02
2.890955811494559953e+02
2.896867708319396684e+02
2.897938113564223954e+02
2.897980255240173051e+02
2.898732137435645768e+02
2.899565839895577142e+02
2.899614274257392594e+02
2.899666341894836137e+02
2.900149542444915483e+02
2.900751234644622514e+02
2.903957425707549760e+02
2.904358001106948564e+02
2.904653997176856706e+02
2.910655238980025956e+02
2.911029346340865800e+02
2.911374906057090470e+02
2.914284226053924272e+02
2.915348306500882813e+02
2.917328640574187943e+02
2.917328887933463761e+02
2.917586790674895951e+02
2.919203057640762040e+02
2.924913713091582963e+02
2.925904331856937119e+02
2.927182155007095048e+02
2.927358258122176835e+02
2.928664299601287553e+02
2.931077989691466996e+02
2.933047802799911210e+02
2.935715521925658891e+02
2.942290940785379121e+02
2.942668930643768022e+02
2.944389408582420060e+02
2.944571075195045182e+02
2.947255678528518388e+02
2.955567633265227983e+02
2.955846212261886308e+02
2.957102440947265336e+02
2.958904185646743485e+02
2.962703352922172257e+02
2.963174836987228105e+02
2.964609316939086625e+02
2.965332476699323365e+02
2.965923343056411454e+02
2.966258435004920671e+02
2.970818760746688554e+02
2.970855097973317811e+02
2.971212354057998368e+02
2.971378578299255082e+02
2.971819943541259477e+02
2.972054806703300187e+02
2.972228935116500566e+02
2.972581541293830583e+02
2.974368218535155961e+02
2.977528099173278520e+02
2.977787263148994157e+02
2.979897933059901902e+02
2.980846375876636216e+02
2.983256988877029130e+02
2.983746792429656693e+02
2.985106381529540727e+02
2.985702604407043168e+02
2.987108511084289262e+02
2.989893018954963395e+02
2.991053419464797685e+02
2.993858918899268815e+02
2.998368963354797074e+02
2.999237193220824906e+02
2.999357940906257340e+02
2.999453918689460465e+02
2.999550933593482682e+02
3.002450541013450334e+02
3.003010163062781999e+02
3.004640778207750031e+02
3.005997025126189897e+02
3.010408137494296739e+02
3.017292602413863847e+02
3.017937134855956742e+02
3.024943122917384812e+02
3.027638092094630906e+02
3.027853449338645646e+02
3.029821347349853227e+02
3.032822294586867997e+02
3.036090365999908158e+02
3.036123695427150437e+02
3.039032585972518632e+02
3.040351597347826669e+02
3.042852985018462846e+02
3.044128762239188859e+02
3.044573734009237000e+02
3.046661664599151322e+02
3.047039763906569192e+02
3.047953204864234635e+02
3.048940759503812501e+02
3.050379448139638612e+02
3.050837791280419538e+02
3.055457989329070756e+02
3.058616523647279450e+02
3.063947862738341996e+02
3.064280864351958940e+02
3.064507185572356889e+02
3.070093214863509843e+02
3.070147424095840165e+02
3.078961336368293473e+02
3.079598942154617021e+02
3.083477949851722428e+02
3.086106365078658769e+02
3.087623761051864335e+02
3.088311586135596940e+02
3.090532172077865312e+02
3.093656596296996781e+02
3.095371317023009965e+02
3.095723579132528016e+02
3.098269311541289994e+02
3.102899021261901567e+02
3.104911893957824418e+02
3.106165610456437776e+02
3.108359294289321610e+02
3.109923335665435502e+02
3.110408445948333451e+02
3.112140252941817948e+02
3.114369311684341142e+02
3.116238552683562943e+02
3.116418154591293046e+02
3.123291726016969392e+02
3.124920619779796311e+02
3.127930965775222489e+02
3.128139080756873796e+02
3.128959186428756425e+02
3.129043740385741899e+02
3.131723629811377236e+02
3.132400703781814286e+02
3.133335622900695512e+02
3.134253355020255754e+02
3.136432858461112687e+02
3.138566048496932694e+02
3.140180010849208543e+02
3.142489713782043168e+02
3.142871876412601182e+02
3.147284731024474809e+02
3.147986608201236436e+02
3.150147922092647264e+02
3.153219089561671922e+02
3.153968199843139359e+02
3.154866164082259843e+02
3.155907307171792695e+02
3.160176105850906083e+02
3.162715517634124467e+02
3.168176466578216264e+02
3.174296003484697053e+02
3.175172327512473771e+02
3.175275243276328752e+02
3.176836232671112725e+02
3.179302067512244889e+02
3.184210900643439004e+02
3.187088676297635743e+02
3.191405481451720902e+02
3.194475501084298799e+02
3.198646112287015626e+02
3.202644495719642350e+02
3.203673166388244340e+02
3.207356056326598832e+02
3.209728792065353105e+02
3.211590893024177262e+02
3.213072282427520463e+02
3.218098338001937577e+02
3.218112755769462296e+02
3.221068778389663407e+02
3.221133783215255448e+02
3.223426659458846757e+02
3.223670041912765214e+02
3.238292397910327622e+02
3.238603724518389413e+02
3.247517804929585168e+02
3.256074833029479692e+02
3.256559203767747590e+02
3.259159908646316239e+02
3.268252247923583695e+02
3.271684734465152928e+02
3.278961896055907914e+02
3.284077936166495988e+02
3.296647492998809525e+02
3.297152766024292418e+02
3.303345059843332479e+02
3.306614219301910111e+02
3.310716431790561387e+02
3.329905801543564507e+02
3.331645672523946473e+02
3.337700253480643937e+02
3.347468920599267790e+02
3.363818722122878739e+02
3.368951301628322312e+02
3.381549674922198960e+02
3.387578919285506913e+02
3.387805391305656144e+02
3.388340716713638017e+02
3.399822307580680558e+02
3.406318875604839036e+02
3.419632434600562760e+02
3.439609464162559220e+02
3.440298314446181962e+02
3.445951571238757083e+02
3.447445188777119824e+02
3.459193880015582749e+02
3.486138240599603364e+02
3.497071583622665116e+02
3.545939177626342484e+02
3.670468997114867875e+02
3.701994146162242600e+02
3.705970415228576371e+02
3.716396333926887223e+02
3.943513221496314713e+02


==> data/s_arr_040.csv <==
2.132121188114461461e+02
1.017166858071059750e+02
2.356207749003143022e+02
2.647820730579615542e+02
2.933287321028829524e+02
2.984539467447967240e+02
2.373024499917001435e+02
2.334572236801096210e+02
2.662516981724248240e+02
2.677590367174771586e+02
2.154793721789092729e+02
1.282052184694976518e+02
2.098508391135902116e+02
2.784781990924448678e+02
2.541490304970712373e+02
2.298005299919814775e+02
2.759161191934318254e+02
2.260854122990340898e+02
2.850014450440713176e+02
2.423789309614867875e+02
2.405413605214626500e+02
2.600746711564780185e+02
2.842007933727064142e+02
1.977065788412065217e+02
6.401611248194880943e+01
1.411863375061721513e+02
2.668877770209283540e+02
2.347727101424307534e+02
2.613385304564208695e+02
2.136548902893037507e+02
1.943827697390289018e+02
2.101444289737910935e+02
2.132658308881864855e+02
2.734753281825751969e+02
1.710291487330169389e+02
2.951368718498916337e+02
2.245558742636413285e+02
2.385308371090860078e+02
2.590781261210859725e+02
2.477300780618161866e+02
2.235156538251385996e+02
2.628364205712051103e+02
2.094098489636153886e+02
2.353297112637729356e+02
2.562110573399868940e+02
2.356950071805686662e+02
1.877068037593335816e+02
2.505681960934371659e+02
1.392397699707717607e+02
2.309655769297451684e+02
2.343450249189109513e+02
2.569861715638608644e+02
7.120611289679713707e+01
2.136647464686603257e+02
2.562167926782340714e+02
2.538440912410215446e+02
2.200036505216331193e+02
2.412823024669260690e+02
1.975397131347627351e+02
2.449927348846168229e+02
1.620362452918262193e+02
2.464997082108230302e+02
2.033068324977130601e+02
1.754251593339786837e+02
2.367816642874450395e+02
1.100022970491618679e+02
2.620116563940019319e+02
2.205778358632297227e+02
2.247478978389472672e+02
2.041739660853118608e+02
2.402130419181258389e+02
2.536164453313895706e+02
2.527198581278854022e+02
2.342996303045720765e+02
2.280863336676330277e+02
2.219997265690536210e+02
1.920360023879975984e+02
5.580726257502742271e+01
1.800884432883531758e+02
2.295112710648746202e+02
2.380450053566665360e+02
2.241782974300504634e+02
1.183306866192788647e+02
2.129144105070800492e+02
1.185364798361033962e+02
1.692497454264731118e+02
2.020726657242112765e+02
2.925190103405685136e+02
1.952515983486146638e+02
2.222984715455741593e+02
1.260319037714571522e+02
1.182461212629050777e+02
2.746930210792989442e+02
2.496182394826383302e+02
2.510971896497131297e+02
1.964800305718154618e+02
2.393288053029746720e+02
2.451640539222926805e+02
8.132877982198901634e+01
2.729488902443618485e+02
2.327295514994830796e+02
1.530603374594421098e+02
2.620061488801212022e+02
2.292170467728347489e+02
1.886528452390403459e+02
2.111023763844341943e+02
2.382068167680473039e+02
2.714460078829498002e+02
2.455164734327764222e+02
2.306923993581504533e+02
2.380468818896979997e+02
1.595177588218421647e+02
3.080941663438052842e+02
2.214550010317489637e+02
2.811993255817861268e+02
1.282197953218192765e+02
2.774695224587404141e+02
2.246527235859603593e+02
2.208000316934258649e+02
8.461741814553447227e+01
1.728823087716073701e+02
2.479235326403350541e+02
2.525634033435554215e+02
2.772663890325994203e+02
2.178711267167300889e+02
2.950174571925372788e+02
2.621470292562217423e+02
1.197251617068023251e+02
1.757959313928213874e+02
2.666634424081376551e+02
2.369514648893446633e+02
2.004358107948274323e+02
2.178514978045196244e+02
2.204518728309840867e+02
7.116365364730067711e+01
2.502336813563079545e+02
1.198292257541389034e+02
2.291190857046813676e+02
2.299755491369933793e+02
1.980502421015472123e+02
2.365487482731323894e+02
2.867807432392210671e+02
2.840197278910846421e+02
2.723638735169143388e+02
2.741439546884567449e+02
9.221727386653132896e+01
2.329783765530510777e+02
2.382712428080913583e+02
2.713978414291114518e+02
2.605076960676879594e+02
2.495391215838090488e+02
2.381502179408044526e+02
1.976301712978229830e+02
2.283161254876823136e+02
2.818604933339366312e+02
2.183267655724258134e+02
3.057518468310655066e+02
2.260761257072509238e+02
2.685392610763729522e+02
2.488090355002851197e+02
2.788983041399688432e+02
3.191848439925880143e+02
1.954323430114955613e+02
1.032273731583327816e+02
2.189300903731555650e+02
1.130414455586642788e+02
2.574455454105109879e+02
1.591887170428008744e+02
2.012903382831783006e+02
2.543830547982425401e+02
6.079147819220729332e+01
1.134399874412984417e+02
2.516095375770301530e+02
2.479268410259456346e+02
2.681685009354324052e+02
2.322140993231506059e+02
2.609912444965512464e+02
2.543937050455779740e+02
2.417645383828849504e+02
2.366534751483769128e+02
2.250677144879073808e+02
1.718125081413955400e+02
2.221352938616246888e+02
1.080001092308730648e+02
2.434078154095978448e+02
2.613470756241650292e+02
2.253639814236731240e+02
1.875347087138862321e+02
1.170671847218246029e+02
2.455135519707174012e+02
1.927799711877078721e+02
2.761856129520711534e+02
2.103700672143668839e+02
2.452610674256057450e+02
2.551269241625041673e+02
2.729401077085704515e+02
2.433132565969199845e+02
1.987726207131118485e+02
1.672039442414016435e+02
2.400800899311498711e+02
2.331616623790533254e+02
2.511782536224991986e+02
2.872446598017186830e+02
2.187903155142039964e+02
1.875064959281654069e+02
2.930578220242232987e+02
2.418540155158908078e+02
2.816222984723345348e+02
2.307675433212489793e+02
2.060378543788165757e+02
2.361620279753179261e+02
2.063755988234252641e+02
2.996506779172987649e+02
2.255796138399810502e+02
2.443625285381049821e+02
2.231514979952544877e+02
2.263179491215915391e+02
2.427077561968536088e+02
2.351608929985732743e+02
2.305865761393279740e+02
2.381232700689934632e+02
2.498408913367957780e+02
1.501937300318450639e+02
2.640492191342119099e+02
2.483210662955016801e+02
2.537545602403179714e+02
2.630479602345795342e+02
1.943399464606837341e+02
2.576500211411685655e+02
2.278477653812215635e+02
6.711630620598502617e+01
2.251771885862172553e+02
1.875502093163514132e+02
2.713667962157697389e+02
2.483543020838470170e+02
2.402356270595983574e+02
1.565628525370330522e+02
2.850045555585593888e+02
2.651311871239514062e+02
2.135891949179850258e+02
1.521443439179629991e+02
1.266132040114671753e+02
2.390500842349202344e+02
2.462786153906554887e+02
2.038623962046177098e+02
2.249257750285387942e+02
3.155914354785409728e+02
2.711065782511205384e+02
1.134138479584426449e+02
2.275281515026063630e+02
1.981161372119159410e+02
2.155961083395005176e+02
2.436934143060416886e+02
2.078845952504844377e+02
1.586619375103683183e+02
2.495951964170736233e+02
2.509401446038455674e+02
2.856891331997531438e+02
2.196006992214889237e+02
2.669749885415722588e+02
2.316724128925771424e+02
2.848975778722734162e+02
2.354121567958564469e+02
2.032407567256660172e+02
1.882831981533736894e+02
2.463388600980461547e+02
2.063698085898132035e+02
1.581949540877313325e+02
2.782082275108032832e+02
2.514932248944015214e+02
1.835845112183661172e+02
2.020924707574368426e+02
1.813033863117516944e+02
2.166519559675426194e+02
1.197619668000907467e+02
2.062915059977740952e+02
1.846231368386716554e+02
2.094292649382323930e+02
2.001318861597747514e+02
2.718389792980224797e+02
2.161207136935036601e+02
2.715615560913057038e+02
1.944931909986835876e+02
2.457045068719954202e+02
2.174824496263236711e+02
1.767496603482932755e+02
2.713029472881526658e+02
2.581426390425831983e+02
2.564323450452712336e+02
2.682804846827703500e+02
1.761625363042176673e+02
2.413332842045993516e+02
2.315380288714141557e+02
2.335072609514527926e+02
2.178950342142553041e+02
2.101086696141929338e+02
2.772186994904250810e+02
2.570317139679164598e+02
2.398199255520076463e+02
2.377592947536678025e+02
2.779920467732072780e+02
2.601810833427653620e+02
2.276611281165451715e+02
2.176465827354759881e+02
1.244479161554545925e+02
2.428993177467555711e+02
2.666343914473027894e+02
2.642395543844968984e+02
2.585996827238769242e+02
1.242732660227984951e+02
2.218686625117034623e+02
1.719753053018421838e+02
1.874008341932267854e+02
1.460497131624788949e+02
2.824229237192840287e+02
3.048919346684181733e+02
2.856835502141685197e+02
1.946622851693601319e+02
2.702923732751578996e+02
1.991438209170074174e+02
1.384446104520530412e+02
2.315011754387588212e+02
2.064237176531524369e+02
2.283146523272217223e+02
2.021640233674616525e+02
9.519414887368388634e+01
2.380318894141883561e+02
2.871825298124522874e+02
2.422571142518491456e+02
2.594399437157035777e+02
2.542423177713126847e+02
2.823916707427770802e+02
1.612485163563461015e+02
2.334352013330272371e+02
3.171304501646728227e+02
2.099432605260581681e+02
2.299588245579571435e+02
1.025625002139777706e+02
2.448299260938138673e+02
2.727954718635947415e+02
2.467665535563201615e+02
2.098400695675582597e+02
2.653999539965362260e+02
1.942587600959296310e+02
2.633497720414371202e+02
2.517210636192531297e+02
2.814065882691712090e+02
2.944334627443523118e+02
2.217681644612521836e+02
2.243495446208463022e+02
1.450979487055511186e+02
2.236857680433959672e+02
2.710582341074542114e+02
2.263354973548621842e+02
2.338672694505722234e+02
2.357344082945556352e+02
2.325514099949569413e+02
2.830578159892530152e+02
3.018872318842978189e+02
2.512651678861648747e+02
2.265813544800103614e+02
2.878436671437294194e+02
2.109094821715326020e+02
1.630429421418876359e+02
2.240703793817729661e+02
2.661326304727763841e+02
1.080525056475371883e+02
2.632826174253196427e+02
2.784103521609277436e+02
2.070158173197478959e+02
2.250137373411626527e+02
2.299745932871074388e+02
7.810502443253703575e+01
2.635843896695942590e+02
1.423151126259536454e+02
1.433513872081012437e+02
2.536673223876924226e+02
2.471169935220451066e+02
1.730997610443801591e+02
1.553272489809961030e+02
2.671150503510207841e+02
2.138741256201238343e+02
1.993511469119758317e+02
1.809129827029601643e+02
2.087106900417775819e+02
1.880073422545165727e+02
2.657944679574639508e+02
2.206466277593345353e+02
1.294586373919219682e+02
2.036262936943739419e+02
3.028144377076596925e+02
1.452902471774787614e+02
2.068936761373252580e+02
2.776773003337503383e+02
2.165901401990623185e+02
2.303345837944717118e+02
1.809150199645728776e+02
2.475499825829238603e+02
2.225530433559388825e+02
2.377390825504035661e+02
2.589968789571494767e+02
1.891136377209396073e+02
2.198895911329955766e+02
2.535190748327941606e+02
2.239021361225814530e+02
2.421657608514715889e+02
1.022272183948726223e+02
2.240572023743362138e+02
2.524035562032432267e+02
2.386044491732091615e+02
2.082584182450146386e+02
2.587571103030414292e+02
3.105569198594958493e+02
2.522644803428621003e+02
6.017298439681239586e+01
2.522471919308364363e+02
2.334792312735290238e+02
2.160467346570285940e+02
2.357436717373848865e+02
2.020080571526260087e+02
2.567637843245238969e+02
1.820130642170616397e+02
2.258739430958003709e+02
7.010057204752870064e+01
2.349582139307231614e+02
2.167543768340320298e+02
2.305993399971694657e+02
2.346356579981575692e+02
2.094483322256774613e+02
2.147999548667640397e+02
2.583423092763469526e+02
2.598470840209693620e+02
2.361254463533178409e+02
2.198040539377898881e+02
2.234381133967609117e+02
2.400577282065124223e+02
2.458692754262656877e+02
2.283904425290011773e+02
2.474580759161090668e+02
2.433017421120376298e+02
2.397342143689812133e+02
2.383587360435695359e+02
2.460697734409541795e+02
2.561641910651297280e+02
2.526246166580886552e+02
2.794478946726367781e+02
2.858871556201548287e+02
2.477475607821316430e+02
2.001288873010844895e+02
2.547009797988349078e+02
3.251967721337051103e+02
2.118195454829902360e+02
2.343938314670295426e+02
1.655945470712677547e+02
2.635034285712818587e+02
2.353550186508865067e+02
2.001648073026508996e+02
2.388030390463600838e+02
2.533237598293956694e+02
1.951779705861181924e+02
2.078188344591827104e+02
2.575208843869687030e+02
2.382096092754573533e+02
1.863986118489474961e+02
2.672617312350840280e+02
2.228322021269769380e+02
2.531167165616125772e+02
2.644469209068984696e+02
2.659459517409623572e+02
1.497762619906634995e+02
2.175468705057347165e+02
2.462348725253314683e+02
2.790840211862296769e+02
2.815855679095903383e+02
2.094147232256428310e+02
2.793466605448693940e+02
2.184863429421157548e+02
2.638116754645080277e+02
2.791346243245125720e+02
2.516727006266074227e+02
1.753158570581645677e+02
2.286338274830550858e+02
1.817663194888801286e+02
1.140235464924544857e+02
2.473064162635774323e+02
2.655630680078239152e+02
2.653112163895339677e+02
2.140832610142015824e+02
2.144509562009544084e+02
2.290109187716216752e+02
2.364517925360769937e+02
2.012895183840365121e+02
2.860768259146780679e+02
2.558968678393931100e+02
2.826882922106952378e+02
2.708137493634195039e+02
2.417196137958736131e+02
2.626776338720292756e+02
2.418753450119466493e+02
2.259798099452228257e+02
2.532674464935035417e+02
2.503766536319226930e+02
1.583279553705424973e+02
2.362191459292144486e+02
1.841016886142670614e+02
2.569066199415893266e+02
2.696246508115501115e+02
2.187408713453979203e+02
2.191774895542831132e+02
2.483304036574036786e+02
2.413876740092010209e+02
2.638777227753371903e+02
2.393871631973952958e+02
2.351070635670394608e+02
2.244612802795664379e+02
2.286897839342773864e+02
2.693211591409117887e+02
2.778596472644777009e+02
2.664941673034400651e+02
8.758700004756160240e+01
2.053490161055297563e+02
1.672038116806716630e+02
2.897340822049946496e+02
2.139594281667442033e+02
1.349180986040801713e+02
1.201538562232226894e+02
2.381569458821387002e+02
2.258103232251078794e+02
2.232522204646439263e+02
2.761835933828324983e+02
2.711843204564711982e+02
2.723707557970256516e+02
2.094819950216979692e+02
2.541683500758436480e+02
2.362236412519187638e+02
2.529469732546777436e+02
2.709498566442699143e+02
2.412874412292213151e+02
2.309674164445669362e+02
2.456226663941116044e+02
2.897625537241538609e+02
1.102688105644256638e+02
2.369012102836341569e+02
2.439809657984943101e+02
2.557650416080933269e+02
2.799930630081863114e+02
2.422807649725646684e+02
1.622825509065360734e+02
1.792913227432937333e+02
2.150596146958478698e+02
2.319588449352950761e+02
2.860890197807521531e+02
2.667097492828098098e+02
2.403076643291925052e+02
1.911582034283847520e+02
2.129828174111963222e+02
2.180834695177682647e+02
1.361762321794004151e+02
2.207622266763419816e+02
2.116900401467055985e+02
2.549179764145583817e+02
2.859321406238041732e+02
2.423550725930900285e+02
2.120684197002620408e+02
2.425007608586520860e+02
2.213375269377202699e+02
2.323212674611777970e+02
2.207880754226417253e+02
2.682428742998809525e+02
2.033795905069046626e+02
2.175765959376067826e+02
1.254782736206025646e+02
1.310651350671024034e+02
2.902629660365701625e+02
2.963368533547682659e+02
2.414361918920249650e+02
2.101695554608077714e+02
1.956148705834121415e+02
1.916318136698164949e+02
2.423599183408142039e+02
1.868189954513282487e+02
1.993002695677924407e+02
1.909309807824966470e+02
2.200885544770927140e+02
2.481309109681815812e+02
2.226992120014102170e+02
2.399743132644862840e+02
2.734911474713654229e+02
1.047625755348772572e+02
2.383373832085699746e+02
2.750406523549527833e+02
2.674703378040640587e+02
2.392766774052352616e+02
2.630156798118323991e+02
1.548361491614551255e+02
2.205330100264464477e+02
1.914539409333438584e+02
2.422956316226691911e+02
2.499446623229951570e+02
2.487892362827033708e+02
2.717044460324169108e+02
2.870501034611434648e+02
1.904656060093612382e+02
2.174894678944320390e+02
1.531742047553480575e+02
2.619929217377276132e+02
2.402315571063728044e+02
2.612895382696361253e+02
2.940689749026269624e+02
2.552576590830058763e+02
1.561272006535501191e+02
2.496114266923460150e+02
2.452003999732033321e+02
2.149831404292554566e+02
2.566971823775739381e+02
1.902728138917655656e+02
2.002912192100257585e+02
2.128231107199163148e+02
2.795536856183380792e+02
2.790960628758248845e+02
2.249523585790366838e+02
2.460226543368835905e+02
2.527426613844064036e+02
2.485923721434147069e+02
2.707110551425785729e+02
1.260179467552871273e+02
2.009082327510760138e+02
2.524748684221477220e+02
2.135778127720178077e+02
1.384114144051046082e+02
2.446284438723296830e+02
2.753734075033635804e+02
2.166553140187234590e+02
2.193441525155276963e+02
1.875293787790060946e+02
2.488685187387664541e+02
1.413171222859592149e+02
2.266569565886230180e+02
2.754581049734325120e+02
2.131979767584771821e+02
1.567798264676303575e+02
5.684762135684199791e+01
2.788681300038070390e+02
2.584592529040010618e+02
1.689567356014222810e+02
2.115116698534757802e+02
2.575354323738784501e+02
1.204539877974957989e+02
2.487202539794844256e+02
2.117860494835250051e+02
2.086725855970353791e+02
2.329961661675543496e+02
2.191220862872497150e+02
1.529519139581889817e+02
1.021816022747726009e+02
2.085149482952029416e+02
2.268199653872061958e+02
2.711320865505904862e+02
2.189239965879888246e+02
2.660831860655517289e+02
2.460725977772445390e+02
2.414066448861331651e+02
3.008881798142165849e+02
2.582470445960344136e+02
2.625044274555758079e+02
1.739605720394820878e+02
2.417296899014682481e+02
2.211605794185371110e+02
2.643312343831703970e+02
2.909804535952926585e+02
2.226683307939738938e+02
1.284046050661773393e+02
2.141352626846701810e+02
2.930787164324493119e+02
2.480099048723996589e+02
3.130867797876772443e+02
2.587329142200097181e+02
2.355822988504142472e+02
1.650385982894868562e+02
2.643155024701327989e+02
2.647323892840714166e+02
1.257163571657211349e+02
8.620827517449565391e+01
3.200160615069390246e+02
2.973124604511604616e+02
2.791689880245895097e+02
2.613629370683402726e+02
1.795641900950641343e+02
2.667106596438744077e+02
2.441881036290497491e+02
2.023059501999587724e+02
1.924788549596042344e+02
2.355639756077499101e+02
2.004816669577331254e+02
2.528360965413804138e+02
2.477568075934023568e+02
2.439370811337203691e+02
2.534911489838332841e+02
2.542955484481126973e+02
2.522310414889425942e+02
1.887514780701667974e+02
2.514121218526334474e+02
2.465133014747471520e+02
2.202619982713432023e+02
2.235817980521888444e+02
2.381391708271176526e+02
1.515061964148254106e+02
1.326500136607856462e+02
6.151173094451137047e+01
2.246833608722145641e+02
1.935231478565902421e+02
1.401553102487296769e+02
2.514076010936469743e+02
2.185022017431975314e+02
2.147169046753616044e+02
3.370155763311841497e+02
2.175637532675237367e+02
2.546845687830419251e+02
2.508390183800402724e+02
1.562399610781640718e+02
2.225753526883700602e+02
2.482581012451619813e+02
2.360347813719482133e+02
2.395578005479247281e+02
2.210758877524704644e+02
2.869062660390109727e+02
2.081721206882567117e+02
2.246193566077918717e+02
2.224574332253606030e+02
1.921087046021194169e+02
1.734073092092358479e+02
2.508074391239852616e+02
2.476256000751228044e+02
2.238038172477454850e+02
2.278259583378449520e+02
2.968204114043683717e+02
2.425835021489829728e+02
2.538340269380778977e+02
2.406117223256797502e+02
2.594779220575065324e+02
2.329313941353530595e+02
1.380509482973785111e+02
1.434880053994775722e+02
2.356663419629977057e+02
2.585417743201897451e+02
2.629311035999626824e+02
2.557313749098748872e+02
1.959981643871934125e+02
2.349768581145972917e+02
2.679679262527561718e+02
2.671767542713851640e+02
2.555537036245287368e+02
2.424372287148208329e+02
2.383438675911230007e+02
1.523718099945754716e+02
2.326421489471168229e+02
1.720999389642448136e+02
2.878814573639602372e+02
2.608144665409409413e+02
2.072446388357848832e+02
2.637408445829124162e+02
1.278977090769977139e+02
3.089435582214564988e+02
2.580463828200072953e+02
1.642386083954543778e+02
2.202341145479650208e+02
2.044475874656409928e+02
2.599749125593871781e+02
2.419904845708579728e+02
2.814179355714068720e+02
2.169677501076430985e+02
2.543646868222922990e+02
2.157021313016367117e+02
2.286419432072498807e+02
3.024632123315305421e+02
2.600621892565459916e+02
1.386154662126273820e+02
2.546081992776663014e+02
2.718385954850883195e+02
2.394984721296996781e+02
2.309491582671244601e+02
1.975092941278190324e+02
2.353338074737758348e+02
2.084802813697088482e+02
2.124051667579979608e+02
2.224581505411834428e+02
2.544123041385383317e+02
2.121106751167745301e+02
2.784200474971503922e+02
2.743293653184146592e+02
2.880761566027131835e+02
2.402281902239256510e+02
2.033202765041560838e+02
2.584417706483573625e+02
2.317292214834661195e+02
3.172142742180795381e+02
2.511878049129218766e+02
2.307935169690818498e+02
2.917014917039842317e+02
2.422125655764312455e+02
2.648034091347427079e+02
2.087527694457740495e+02
2.198116151148051927e+02
2.332493477154121706e+02
2.398500893095106790e+02
2.305520078407199094e+02
1.222693581932754086e+02
2.091945757006824920e+02
2.251133371645183274e+02
2.847737486714095780e+02
2.580574194693536469e+02
2.198215766900748918e+02
1.658381120094628045e+02
2.341545130365857972e+02
1.535726305001945207e+02
1.952723538631171891e+02
2.815012913097226033e+02
2.667621777409286210e+02
2.452714138382644364e+02
2.435759674590581767e+02
2.197865315431327531e+02
2.378920497519494006e+02
2.620026344151766011e+02
2.521558862978191087e+02
1.395370512956351945e+02
1.388407582992286393e+02
2.320546668225497910e+02
2.718463005551666924e+02
2.603979853347473750e+02
2.196578903400869081e+02
2.863125684314937303e+02
2.402616431803972432e+02
2.083419419878692338e+02
2.642069927805633256e+02
2.260871023291320512e+02
2.489087861755461404e+02
1.075045262926787899e+02
2.412300585859985063e+02
2.732535151557595441e+02
2.417914191538066575e+02
2.776537638062209794e+02
2.424264494390436653e+02
1.850276905202836701e+02
1.951149608248443315e+02
2.705220532228768775e+02
2.515388078221649835e+02
2.351796278411121079e+02
2.744707164818019578e+02
2.359403840953082749e+02
2.104548362696141908e+02
2.733939819091529557e+02
2.329747506731719682e+02
1.620445038431853959e+02
2.629109813326568315e+02
2.530173514538974473e+02
2.186230296844215104e+02
2.795862669509434113e+02
2.898397179001540849e+02
1.755807520502776811e+02
2.472124924266309449e+02
2.362537243866891572e+02
2.215077033394546220e+02
1.025556482428283260e+02
2.452960005307168672e+02
2.945122229212493608e+02
2.630445819252700517e+02
2.773118710804329226e+02
1.339633539074630448e+02
2.299687908047408769e+02
2.654347400569886872e+02
2.012351025098533341e+02
1.277411643320292995e+02
2.116621691340179154e+02
2.197617477530212113e+02
2.241588976287812898e+02
7.233590058028407555e+01
2.760362084030703613e+02
1.996886513335694531e+02
2.732666287550301263e+02
2.307708231003553578e+02
2.407054382616252610e+02
2.174206290168286273e+02
2.858483838790626237e+02
2.360896246227267170e+02
2.482781395071716020e+02
2.329481175893516252e+02
2.664735091680259416e+02
2.479172624701232621e+02
2.624449447894067475e+02
2.418535283783049294e+02
2.166382655256957719e+02
1.757404565864772508e+02
2.951032605522842118e+02
2.118177338594169328e+02
1.783409894758434007e+02
2.515223426872462937e+02
2.013718784654111573e+02
2.661301895433635423e+02
1.925531908327312181e+02
2.462986010157101759e+02
2.774488198401004979e+02
2.363697255147918099e+02
2.514223538988799760e+02
1.305015423649520585e+02
1.859359723383159348e+02
2.208024528974265763e+02
2.124239150339336106e+02
1.969588083976478288e+02
2.646808798664779374e+02
2.524810690616787383e+02
9.967328551947780113e+01
2.532655625098914811e+02
2.436941787952155778e+02
2.499048488312174072e+02
2.682916830831737229e+02
1.899123528802365968e+02
2.194994619840354630e+02
2.201899887675018022e+02
2.416163057142467210e+02
7.042841215967841606e+01
2.119125611239642808e+02
2.141060956472129533e+02
2.439396614560455987e+02
1.418900735133857438e+02
2.497172816151351356e+02
2.899014637033752138e+02
1.838510315769881913e+02
2.390037995779485414e+02
2.906896187844750443e+02
2.397874936813087174e+02
2.148708894278452703e+02
2.310960913950175950e+02
2.270346224287123391e+02
2.597750779630214879e+02
1.202816081044793890e+02
2.339426103553333292e+02
2.476616848388285348e+02
2.124734399667314051e+02
1.177646238559455441e+02
2.294286651366920182e+02
1.592014768847794244e+02
2.457260726445884416e+02
2.950933258736104676e+02
2.124684460216731736e+02
2.558857719653815934e+02
2.513527675324649522e+02
2.156373195403785417e+02
2.686218648718268582e+02
2.700544137561292359e+02
2.683989626967878053e+02
2.412744551764399716e+02
2.677434359022946069e+02
2.288516322129935929e+02
2.044759863724530646e+02
2.591044741326541612e+02
1.700556801527337143e+02
2.766695779615611741e+02
2.232121671193809220e+02
1.445986101978988358e+02
2.097296137565345475e+02
2.442014400602848241e+02
2.760144905650586793e+02
2.572328749650687882e+02
2.386013342381984899e+02
2.565885674214578671e+02
1.531944339580432484e+02
1.270759078615874813e+02
2.726702628207922885e+02
2.736544124351412961e+02
2.971991690747755115e+02
2.614742519096535602e+02
2.964919314810604760e+02
2.433406433218688676e+02
8.617125949799724083e+01
1.580824455970496842e+02
1.618412762635917375e+02
2.669106526875467011e+02
2.435938840711087892e+02
2.808211268836230943e+02
2.359127955192298600e+02
2.227515470141143510e+02
2.710360946410865495e+02
2.207192242348165223e+02
2.581798456960887620e+02
2.336284966419980833e+02
2.432252922409743974e+02
2.479549204015702912e+02
2.221373435759515473e+02
2.445035370939941117e+02
2.179626763628394315e+02
3.088054746477928916e+02
2.537949277737707803e+02
1.777277682626218507e+02
1.310911703461379716e+02
1.970471152222372098e+02
2.365774142497749040e+02
2.609521101954370010e+02
1.607927152568072984e+02
2.270351987832755754e+02
2.540649004508514395e+02


==> data/spectrum-mask-abalone.csv <==
id,value
1,0.9999996997262922
2,0.8166584902726998
3,0.812622251707156
4,0.8110331839892311
5,0.8099923675621312
6,0.8096369461286291
7,0.8091006939744547
8,0.8089652137431584
9,0.8088225760056529
10,0.8086124843528486
11,0.80841782570269
12,0.8081982411342588
13,0.8079449461066175
14,0.8078296960788948
15,0.8076276408016266
16,0.8074869407582325
17,0.8072830820579913
18,0.8072026445772161
19,0.807105978261732
20,0.8070506014647056
21,0.8069678248693796
22,0.8068368257918511
23,0.806789370591946
24,0.8067255489607472
25,0.8066716141908966
26,0.8065869935828616
27,0.8065515100353647
28,0.8065286327411395
29,0.806435046578908
30,0.8063160097766259
31,0.8062691156210317
32,0.806237960584664
33,0.8062013018195889
34,0.8060922461683756
35,0.8060530927943186
36,0.8059970037728497
37,0.8059552936750946
38,0.8059153095276238
39,0.805824526554242
40,0.805779913788608
41,0.8057774403846399
42,0.8057421123800529
43,0.8056904767108843
44,0.8056198727076094
45,0.8056132997525871
46,0.8055691370222713
47,0.8055581653855381
48,0.8054571735342785
49,0.8054337706944369
50,0.8053864598949009
51,0.8053621813485485
52,0.8053207382333218
53,0.8052758453277599
54,0.8052525843280157
55,0.805186401245761
56,0.805147194860063
57,0.8051243417487177
58,0.8050871211896627
59,0.8050634822088422
60,0.8050498397095486
61,0.8050180232304581
62,0.8049448568337834
63,0.8049346465126681
64,0.8049172069967852
65,0.8048647781510734
66,0.8048201193032654
67,0.8047931980350417
68,0.8047403902603268
69,0.8047319911379219
70,0.8047211637197498
71,0.8046919263226928
72,0.8046521764939462
73,0.8046216250442405
74,0.8045936256745964
75,0.8045325700199122
76,0.8045106188350916
77,0.804488380411026
78,0.8044526633150104
79,0.8044362427378164
80,0.804384017721738
81,0.8043502267171113
82,0.8043417615926359
83,0.804316252200462
84,0.8042974575746851
85,0.8042510193468914
86,0.8042204679046614
87,0.8042152809010122
88,0.8041896397859754
89,0.8041658690911317
90,0.8041507859058061
91,0.8041390518476637
92,0.8041105532114172
93,0.8040631424977204
94,0.8040028090970747
95,0.8039791060535516
96,0.8039523345451004
97,0.8039240877674786
98,0.8038957359528641
99,0.8038799666643732
100,0.8038645344448171
101,0.8038345788120393
102,0.8038093094807393
103,0.8037672780202427
104,0.8037468975883627
105,0.8037253046774688
106,0.8036845245215477
107,0.8036622070549369
108,0.8036384186679736
109,0.8036171895646689
110,0.8036076413222819
111,0.8035585102022224
112,0.8035323385007616
113,0.8035021667573853
114,0.8034807668120088
115,0.8034658714290297
116,0.8034096322556299
117,0.8033913610602563
118,0.8033786670255328
119,0.8033335986462307
120,0.8033058897332358
121,0.8032885240130061
122,0.8032723714654636
123,0.803259749782289
124,0.8032243536122715
125,0.8032046371501295
126,0.8031728634397785
127,0.8031425464983459
128,0.8031298515999493
129,0.8030963174142586
130,0.803084423847593
131,0.8030707452600038
132,0.8030253956646427
133,0.8030086127563714
134,0.8029722485522692
135,0.8029646410152742
136,0.8029408448781299
137,0.8029108839653251
138,0.8028783699345813
139,0.8028614224452436
140,0.8028518527117546
141,0.8028209999405342
142,0.8028123403080522
143,0.8027650225219723
144,0.8027569068122115
145,0.8027357358643797
146,0.8027185538488151
147,0.8026844147490174
148,0.8026683544034864
149,0.8026453438393453
150,0.8026196267762786
151,0.8025849348639867
152,0.8025719110049706
153,0.8025629310360485
154,0.8024983384851302
155,0.8024843412450277
156,0.802457031749601
157,0.8024243848577176
158,0.8024054890901129
159,0.8023759009557115
160,0.8023698913921932
161,0.8023410545669649
162,0.8023309477161563
163,0.8023019707130666
164,0.8022511839094761
165,0.802233135247694
166,0.8022261602090688
167,0.8021904289056448
168,0.8021873574201809
169,0.8021711618941811
170,0.8021291699222817
171,0.8021268083980136
172,0.8021021683680478
173,0.8020703521905844
174,0.8020549872230921
175,0.8020355634637225
176,0.8020213095675786
177,0.8019805232791262
178,0.801966769775476
179,0.8019352283364996
180,0.8018947147076658
181,0.8018833894790552
182,0.8018754164044968
183,0.8018494282412055
184,0.8018332216964347
185,0.8018196657375722
186,0.8017843856835275
187,0.801769634374666
188,0.8017193875970603
189,0.8017140657337473
190,0.8016833600651032
191,0.8016745341311209
192,0.8016478312868288
193,0.8016268686434681
194,0.8016183878115286
195,0.801596073081592
196,0.8015313408849516
197,0.8015148378891838
198,0.8014883483917158
199,0.8014769801043998
200,0.8014641314287362
201,0.8014571767784751
202,0.8014415457793946
203,0.8014052453381961
204,0.8013897906744721
205,0.8013538163741791
206,0.8013250868119279
207,0.8013177494086976
208,0.8013077261277173
209,0.8012690224029915
210,0.8012533271426684
211,0.801228329026131
212,0.8011908816989379
213,0.801181262416512
214,0.8011620799779827
215,0.8011072096988737
216,0.8010906783717033
217,0.8010700309624862
218,0.8010678761504366
219,0.8010517037537864
220,0.8010418275679841
221,0.8010341051707053
222,0.8010116371606005
223,0.800988164312516
224,0.8009755236448418
225,0.8009316881023931
226,0.8009279772361517
227,0.800911680229073
228,0.8008828453250822
229,0.8008741771095848
230,0.8008530295953179
231,0.8008308482941918
232,0.8007892337714339
233,0.800754563112272
234,0.8007446243282198
235,0.8007141233534419
236,0.8006970851256558
237,0.8006851455414148
238,0.8006600635644658
239,0.8006436329752552
240,0.800617131304548
241,0.8005741695100544
242,0.800567988195974
243,0.8005532076436254
244,0.8005337187729595
245,0.8004804693006715
246,0.8004688309331848
247,0.8004589014595508
248,0.8004453892611251
249,0.8004050670595175
250,0.8003918117240114
251,0.800365374726987
252,0.8003524325801831
253,0.8003378622459673
254,0.8003238291940286
255,0.8003153795029712
256,0.8002743029263745
257,0.8002475834886048
258,0.8002309729440391
259,0.8002124199567625
260,0.8002015313651343
261,0.8001564079638376
262,0.800132282975729
263,0.8001153654231582
264,0.8001065545333851
265,0.8000821186351199
266,0.8000562761313524
267,0.8000431120895614
268,0.8000269040613963
269,0.8000116812428137
270,0.8000009068956266
271,0.799982224828647
272,0.7999780818801725
273,0.799954269825073
274,0.7999359464408029
275,0.7999206032767495
276,0.7998795964146055
277,0.7998677138593046
278,0.7998412175758367
279,0.7998302170111434
280,0.7998117857449234
281,0.7997883443567
282,0.7997593207056146
283,0.7997173768638978
284,0.7996894994828154
285,0.7996781650678423
286,0.7996696150879113
287,0.7996403553909006
288,0.7996274947294972
289,0.7996176920930462
290,0.7995893011622677
291,0.7995787112198492
292,0.7995348809171725
293,0.7995186413457589
294,0.7995021859307724
295,0.7994684958665955
296,0.7994546434880148
297,0.7994341326645729
298,0.7994206204512022
299,0.7993969950987412
300,0.7993673874900642
301,0.7993466701524224
302,0.7993304829115715
303,0.7992738282941958
304,0.7992547790438306
305,0.7992506128813364
306,0.7992345059433991
307,0.7992188773092272
308,0.799199274053686
309,0.7991793071915432
310,0.7991505433399948
311,0.7991447990512286
312,0.7991322821203469
313,0.7990933093238912
314,0.7990793016690165
315,0.799048617674749
316,0.7990250160936743
317,0.7990154420563489
318,0.7989762986432997
319,0.7989606008014705
320,0.798931719245021
321,0.7989212592016124
322,0.7989055550639946
323,0.7988621765492437
324,0.7988539865631846
325,0.7988284208334151
326,0.7988140708018452
327,0.7987987178866969
328,0.7987659552501423
329,0.7987457255569096
330,0.7986998706600575
331,0.7986634786561787
332,0.798651530093827
333,0.7986382506520469
334,0.7986244591148293
335,0.7985985709324738
336,0.7985797238723966
337,0.7985675540030693
338,0.7985194328878917
339,0.7984824992687896
340,0.7984679102474236
341,0.798456401273827
342,0.7984328880971685
343,0.7984242160454444
344,0.7984083136528425
345,0.7983526742516415
346,0.7983497833200527
347,0.7983128498718443
348,0.7983068304414146
349,0.7982918700961659
350,0.7982409089319104
351,0.7982355960349292
352,0.7982245303003068
353,0.798204854875805
354,0.7981773794055729
355,0.7981643584588123
356,0.7981415049833308
357,0.798128849304646
358,0.7981186383125246
359,0.7980922434574587
360,0.7980803863946746
361,0.7980248079099214
362,0.7979997777185294
363,0.7979590551747883
364,0.7979438796679593
365,0.7979285671274897
366,0.7978937893976139
367,0.7978759705473758
368,0.7978285009910312
369,0.797824959057786
370,0.7978028027258702
371,0.7977821954316964
372,0.7977541894236709
373,0.7977358523850568
374,0.7976984446829214
375,0.7976749539138215
376,0.7976566956146492
377,0.7976327695890395
378,0.7976261831060597
379,0.7975938471085422
380,0.7975714208267239
381,0.7975307164521527
382,0.797497330714745
383,0.7974806783436506
384,0.7974506202407949
385,0.7974328534151495
386,0.7973927649804207
387,0.7973687893932252
388,0.7973555498022928
389,0.797346084197831
390,0.7973036358421551
391,0.7972896642832105
392,0.7972676765895635
393,0.797249667660051
394,0.7972239063226875
395,0.7972126560361775
396,0.7971512323564854
397,0.7971409142846315
398,0.7971066726069257
399,0.7970839120153403
400,0.7970665739279058
401,0.7970387509318498
402,0.7970100486723022
403,0.7969959779711926
404,0.7969476668915279
405,0.796910975090297
406,0.7968837640036669
407,0.7968255151556829
408,0.7968157649390216
409,0.7968007747926991
410,0.7967628161309719
411,0.796748642414128
412,0.7967182698172541
413,0.7966721853393557
414,0.79666484416034
415,0.7966182362531529
416,0.7966022204308214
417,0.7965756236957217
418,0.796560427227079
419,0.7965153341127785
420,0.7964748481102061
421,0.7964447929410456
422,0.7964221591072801
423,0.7963879639352004
424,0.7963321223731679
425,0.7963261987863759
426,0.7962993529737313
427,0.7962671634328685
428,0.7962370869767893
429,0.796233246637488
430,0.7961732933508133
431,0.796146727589465
432,0.7961138636407589
433,0.7960932024270981
434,0.7960706587111975
435,0.7960649331420314
436,0.7960250998178883
437,0.7959997550219859
438,0.7959888527596717
439,0.7959293643364839
440,0.7958995815476596
441,0.7958677436185532
442,0.7958248951779857
443,0.7957815915009511
444,0.7957723067956389
445,0.7957352551877338
446,0.7957103690981746
447,0.7956569406075611
448,0.7956315788968995
449,0.7955733523674977
450,0.795500314168156
451,0.7954203467471538
452,0.7954135421157946
453,0.7953987572693675
454,0.7953235236893629
455,0.795319433140194
456,0.7953032573668165
457,0.7952522032525046
458,0.7952316400459809
459,0.7952291343913389
460,0.7951575365050356
461,0.7950852150367791
462,0.7950605433919845
463,0.7950433353744735
464,0.7949686421377709
465,0.794900348528806
466,0.7948855373574102
467,0.7948116219742202
468,0.7947529929815544
469,0.7946825504516839
470,0.794658300280479
471,0.7945715338426765
472,0.7944968527823535
473,0.7944879063425933
474,0.794412047899587
475,0.7943461182619977
476,0.7942964708198734
477,0.7942653392111368
478,0.7942330087925118
479,0.7941925285447202
480,0.7940875013178553
481,0.7940043838592664
482,0.7939663464900127
483,0.7938659104457492
484,0.7938422365946037
485,0.7937150628752281
486,0.7936497881329627
487,0.7936018420637172
488,0.7934932206671615
489,0.7934793807691178
490,0.7933685672159718
491,0.7933534279932111
492,0.7931866711527101
493,0.7930031738821521
494,0.7929756217466271
495,0.792916069172812
496,0.7928492007673921
497,0.7927261679903345
498,0.7926534633568958
499,0.7923700258463553
500,0.792190331926067
501,0.7919591889347962
502,0.7918374887845853
503,0.7915562500761011
504,0.7912578350079799
505,0.7910124425513085
506,0.7907605116733063
507,0.7903536684071522
508,0.7902502682193263
509,0.789871069890783
510,0.78778588537633
511,0.786751387768466
512,0.7647196404608642


==> data/spectrum-mask-dna.csv <==
id,value
1,1.0
2,1.0
3,1.0
4,0.9991680979728699
5,0.9825642704963684
6,0.9689929485321045
7,0.9630544781684875
8,0.9577813148498535
9,0.9444406628608704
10,0.9415452480316162
11,0.9333820939064026
12,0.920563280582428
13,0.9184412360191345
14,0.9118047952651978
15,0.9094496965408325
16,0.9052693843841553
17,0.9020808935165405
18,0.9009724259376526
19,0.9000757932662964
20,0.8982696533203125
21,0.8965047001838684
22,0.8954207301139832
23,0.8942528367042542
24,0.8919481039047241
25,0.8910107016563416
26,0.889743447303772
27,0.8878737092018127
28,0.8872199058532715
29,0.885761559009552
30,0.885309636592865
31,0.8831027150154114
32,0.8828133940696716
33,0.8818615078926086
34,0.880047619342804
35,0.8793311715126038
36,0.8789072632789612
37,0.878794252872467
38,0.8779876828193665
39,0.8762717247009277
40,0.8753161430358887
41,0.8740699887275696
42,0.872918963432312
43,0.872588038444519
44,0.8722278475761414
45,0.8712450265884399
46,0.8702019453048706
47,0.869542121887207
48,0.8689916133880615
49,0.8682170510292053
50,0.8657460808753967
51,0.8650081157684326
52,0.8648110032081604
53,0.8640128970146179
54,0.8625798225402832
55,0.8614519834518433
56,0.8599957823753357
57,0.8595927953720093
58,0.8590864539146423
59,0.8586084842681885
60,0.8573018312454224
61,0.8571743369102478
62,0.8555876016616821
63,0.8543934226036072
64,0.8529676795005798
65,0.8522599339485168
66,0.8508964776992798
67,0.849791944026947
68,0.8479018807411194
69,0.8464617133140564
70,0.845848798751831
71,0.8449312448501587
72,0.8436511754989624
73,0.8425098061561584
74,0.8419842720031738
75,0.8408606648445129
76,0.8398758769035339
77,0.8391548991203308
78,0.8381776809692383
79,0.8371007442474365
80,0.8361618518829346
81,0.8355453610420227
82,0.8343468904495239
83,0.8336766362190247
84,0.8313999772071838
85,0.8307627439498901
86,0.8294857144355774
87,0.8274515271186829
88,0.8264290690422058
89,0.8260934948921204
90,0.8257232904434204
91,0.8254968523979187
92,0.8241125345230103
93,0.8232846260070801
94,0.8219112157821655
95,0.8210500478744507
96,0.819834291934967
97,0.8175813555717468
98,0.8165357708930969
99,0.8145071268081665
100,0.814243733882904
101,0.8131621479988098
102,0.8116220235824585
103,0.8093492984771729
104,0.8080233335494995
105,0.8077055215835571
106,0.806797981262207
107,0.8057337999343872
108,0.8051652908325195
109,0.8037543296813965
110,0.8015768527984619
111,0.7997230887413025
112,0.7990637421607971
113,0.7971310615539551
114,0.7954202890396118
115,0.7950642704963684
116,0.7937973141670227
117,0.793124794960022
118,0.7909544110298157
119,0.7891544103622437
120,0.7877579927444458
121,0.7868235111236572
122,0.7848091125488281
123,0.7834432125091553
124,0.7826613187789917
125,0.78152996301651
126,0.7796813249588013
127,0.7775173783302307
128,0.775571346282959
129,0.7730892896652222
130,0.771773636341095
131,0.7681992650032043
132,0.7668631672859192
133,0.7657040357589722
134,0.7642297744750977
135,0.7626395225524902
136,0.760219156742096
137,0.7574062943458557
138,0.7560995817184448
139,0.7540069222450256
140,0.7534129023551941
141,0.750787615776062
142,0.7485888600349426
143,0.747287929058075
144,0.7457805871963501
145,0.7429444789886475
146,0.7361242771148682
147,0.7331529855728149
148,0.72798752784729
149,0.7277697324752808
150,0.7232329249382019
151,0.7207930088043213
152,0.717987596988678
153,0.7149722576141357
154,0.708691418170929
155,0.7051207423210144
156,0.7033491730690002
157,0.7015263438224792
158,0.6988477110862732
159,0.6959601640701294
160,0.6896100640296936
161,0.6870906949043274
162,0.6821736693382263
163,0.6799100637435913
164,0.6761651039123535
165,0.6732373833656311
166,0.6695066690444946
167,0.6692416667938232
168,0.6625994443893433
169,0.658045768737793
170,0.653637170791626
171,0.6521356701850891
172,0.6490148305892944
173,0.6476185917854309
174,0.6422926187515259
175,0.6342573761940002
176,0.6336190700531006
177,0.6328741312026978
178,0.6269369125366211
179,0.6266128420829773
180,0.6196820735931396
181,0.6193920373916626
182,0.61603844165802
183,0.6132131814956665
184,0.6104221940040588
185,0.6069706082344055
186,0.6052979826927185
187,0.6040984988212585
188,0.6026707291603088
189,0.5973076820373535
190,0.5954939723014832
191,0.5935132503509521
192,0.588904082775116
193,0.5855878591537476
194,0.5840469002723694
195,0.5830250382423401
196,0.5775982141494751
197,0.5766451358795166
198,0.5752272605895996
199,0.5730826258659363
200,0.5682439208030701
201,0.5663877725601196
202,0.5647974014282227
203,0.562136173248291
204,0.5598779916763306
205,0.5574842095375061
206,0.5559353828430176
207,0.5540292859077454
208,0.5523096919059753
209,0.5510937571525574
210,0.5496017336845398
211,0.5441486835479736
212,0.5409400463104248
213,0.5385032892227173
214,0.5373113751411438
215,0.534487247467041
216,0.5334448218345642
217,0.5290591716766357
218,0.5283883213996887
219,0.5270014405250549
220,0.5195118188858032
221,0.5187587738037109
222,0.5153830051422119
223,0.5137084126472473
224,0.5107659101486206
225,0.5063260793685913
226,0.5038068294525146
227,0.5013615489006042
228,0.49787941575050354
229,0.4949468970298767
230,0.49044349789619446
231,0.48633766174316406
232,0.480575293302536
233,0.47954821586608887
234,0.47851473093032837
235,0.4765060245990753
236,0.47280728816986084
237,0.47224873304367065
238,0.4651740491390228
239,0.463016152381897
240,0.4607110619544983
241,0.45182108879089355
242,0.4472825229167938
243,0.44634178280830383
244,0.43479272723197937
245,0.4308081567287445
246,0.41790857911109924
247,0.41531142592430115
248,0.40468481183052063
249,0.39357492327690125
250,0.38702940940856934
251,0.3750554025173187
252,0.3601880967617035
253,0.35084423422813416
254,0.33438265323638916
255,0.32032543420791626
256,0.10704928636550903

==> data/spectrum-mask-fifa.csv <==
id,value
1,1.0
2,1.0
3,1.0
4,1.0
5,1.0
6,1.0
7,1.0
8,1.0
9,1.0
10,1.0
11,1.0
12,1.0
13,1.0
14,1.0
15,1.0
16,1.0
17,1.0
18,1.0
19,1.0
20,1.0
21,1.0
22,1.0
23,1.0
24,1.0
25,1.0
26,1.0
27,1.0
28,1.0
29,1.0
30,1.0
31,1.0
32,1.0
33,1.0
34,1.0
35,1.0
36,1.0
37,1.0
38,1.0
39,1.0
40,1.0
41,1.0
42,1.0
43,1.0
44,1.0
45,1.0
46,1.0
47,1.0
48,1.0
49,1.0
50,1.0
51,1.0
52,1.0
53,1.0
54,1.0
55,1.0
56,1.0
57,1.0
58,1.0
59,1.0
60,1.0
61,1.0
62,1.0
63,1.0
64,0.9991033673286438
65,0.9969147443771362
66,0.9900215864181519
67,0.9877839088439941
68,0.9781029224395752
69,0.9730904698371887
70,0.9724472165107727
71,0.9718513488769531
72,0.9605118036270142
73,0.9571918249130249
74,0.9536761045455933
75,0.9510536789894104
76,0.9489648342132568
77,0.9428532123565674
78,0.9365342855453491
79,0.9324674606323242
80,0.9273867607116699
81,0.9225673079490662
82,0.9205188751220703
83,0.9125683307647705
84,0.9104058146476746
85,0.9038479924201965
86,0.9019436240196228
87,0.8986570835113525
88,0.8970476388931274
89,0.8845629096031189
90,0.8829156160354614
91,0.8760036826133728
92,0.8749634623527527
93,0.8699162602424622
94,0.8638807535171509
95,0.8611600995063782
96,0.8564079403877258
97,0.8535171151161194
98,0.850094735622406
99,0.8460999131202698
100,0.8440651297569275
101,0.8367846608161926
102,0.8344811797142029
103,0.833012044429779
104,0.8274075984954834
105,0.8248031139373779
106,0.8216284513473511
107,0.8162380456924438
108,0.8150090575218201
109,0.8128968477249146
110,0.8074769973754883
111,0.8015262484550476
112,0.8009194731712341
113,0.7987427711486816
114,0.7931978106498718
115,0.7896971106529236
116,0.7867570519447327
117,0.7843579053878784
118,0.78169846534729
119,0.7765057682991028
120,0.7717596292495728
121,0.7676864862442017
122,0.7623676657676697
123,0.7602120637893677
124,0.7575461268424988
125,0.7543244361877441
126,0.7528943419456482
127,0.7456462383270264
128,0.7439199090003967
129,0.7402198314666748
130,0.7350793480873108
131,0.7303984761238098
132,0.7281447649002075
133,0.7254329323768616
134,0.7205961346626282
135,0.7152865529060364
136,0.7106287479400635
137,0.7025796175003052
138,0.6988736987113953
139,0.697275698184967
140,0.6967167854309082
141,0.6882212162017822
142,0.6867916584014893
143,0.685047447681427
144,0.6794695258140564
145,0.6760302782058716
146,0.6709185242652893
147,0.6676095724105835
148,0.6591249704360962
149,0.65628981590271
150,0.6510813236236572
151,0.6491455435752869
152,0.6465234160423279
153,0.6398312449455261
154,0.6363678574562073
155,0.6333832740783691
156,0.6255916953086853
157,0.6223359704017639
158,0.6186355352401733
159,0.6152881979942322
160,0.6125553250312805
161,0.6077922582626343
162,0.6029966473579407
163,0.599798858165741
164,0.5918369889259338
165,0.5905416011810303
166,0.5822193622589111
167,0.5789747834205627
168,0.5762951970100403
169,0.5733469128608704
170,0.566558301448822
171,0.5623067021369934
172,0.5569562911987305
173,0.5551695823669434
174,0.5517110228538513
175,0.5508880019187927
176,0.5440537929534912
177,0.54079669713974
178,0.5355270504951477
179,0.533627986907959
180,0.5231544971466064
181,0.5169987678527832
182,0.5121937394142151
183,0.505366325378418
184,0.501509964466095
185,0.4998239576816559
186,0.4914744198322296
187,0.4895225167274475
188,0.4884805977344513
189,0.48358917236328125
190,0.48151323199272156
191,0.474333792924881
192,0.465929239988327
193,0.46415677666664124
194,0.45719799399375916
195,0.44650959968566895
196,0.4443604052066803
197,0.4423261880874634
198,0.43716707825660706
199,0.43553030490875244
200,0.4300247132778168
201,0.42582133412361145
202,0.4214116930961609
203,0.4194580614566803
204,0.41093072295188904
205,0.40206316113471985
206,0.3958316743373871
207,0.3902673125267029
208,0.3846299946308136
209,0.3823511302471161
210,0.37722617387771606
211,0.3758865296840668
212,0.3712209463119507
213,0.362733393907547
214,0.3567498028278351
215,0.34915855526924133
216,0.3419698476791382
217,0.33708569407463074
218,0.3337453603744507
219,0.32993409037590027
220,0.31729233264923096
221,0.3149249255657196
222,0.30274060368537903
223,0.2991810739040375
224,0.2964475750923157
225,0.2891600430011749
226,0.27984124422073364
227,0.27620577812194824
228,0.272703617811203
229,0.2656468152999878
230,0.24989888072013855
231,0.2483079731464386
232,0.24140414595603943
233,0.23219481110572815
234,0.225741907954216
235,0.22204841673374176
236,0.21694259345531464
237,0.21295329928398132
238,0.20886075496673584
239,0.1892581433057785
240,0.1821550726890564
241,0.17832444608211517
242,0.1656777709722519
243,0.14440105855464935
244,0.13519364595413208
245,0.12916222214698792
246,0.12290504574775696
247,0.1144023984670639
248,0.11026222258806229
249,0.09663379937410355
250,0.07061556726694107
251,0.06525138020515442
252,0.05307002365589142
253,0.03318527340888977
254,0.016642332077026367
255,0.0
256,0.0

==> data/spectrum_abalone.csv <==
j,id,exact,mNone,m100,m300,m600,m1000,m2000
0,1,1.0,0.9999999999994478,0.99999999999338,0.9999999999995733,0.9999999999990894,0.9999999999845557,0.9999999999944769
1,2,0.9954953,0.994842876242628,0.9937644439621803,0.995417257823904,0.9966962405474333,0.9943448404576469,0.9945172150834438
2,3,0.99427384,0.9940284558579627,0.9892513555418748,0.9938087105285418,0.9946059959277755,0.9939283443309487,0.9939564664099269
3,4,0.9882665,0.9853937102429289,0.9739059470145139,0.9867270177606589,0.9860302608442352,0.9840206127609454,0.9840755378725871
4,5,0.97647846,0.9738382530468553,0.9618351229107743,0.9775720490874615,0.9782213770287032,0.9732648260096376,0.973414172803305
5,6,0.9743995,0.9685553860909252,0.9554874593380455,0.9731185158290117,0.9706960284052426,0.9687232586048526,0.9674172192793664
6,7,0.96362615,0.9417220475811713,0.9299271930618174,0.9467849324074396,0.9496486054707747,0.9358003424201423,0.9352239455431399
7,8,0.95157355,0.9379980524919644,0.8993356153489867,0.9406845144330432,0.9410535141351424,0.9301648723787183,0.9345633416427589
8,9,0.936661,0.909462517435059,0.8482719983761388,0.920344389404796,0.9127703787177669,0.8848949125058286,0.8924895430651809
9,10,0.92822355,0.8737898748779783,0.7551257050447916,0.8857469159053105,0.8851541420498811,0.8370610834780049,0.8461830427549224
10,11,0.9177403,0.8007706108632628,0.7044184946473734,0.8406395794197861,0.8157322323133779,0.7362607779021871,0.7647337201762104
11,12,0.8872555,0.7546214709822977,0.5990170425422807,0.7709468937233256,0.7760459886462417,0.6696349277344892,0.7166700635555522
12,13,0.88130194,0.6299286365147079,0.5932620071453655,0.6658706229999469,0.6664894175659015,0.5854270615536666,0.5889350530422869
13,14,0.87192917,0.5952719487957872,0.4947768560106366,0.6174222212907553,0.5796265535948645,0.5620748760689855,0.5716560914067472
14,15,0.8374842,0.5528259574126881,0.4312226626963585,0.6001427019968842,0.5610111521885021,0.5395224009902274,0.5414928188582464
15,16,0.8040336,0.509092867425049,0.3623516363516395,0.5764290040559539,0.5338295701083744,0.47080681955331827,0.4778179438950584
16,17,0.7968218,0.46747578001122925,0.30440860346983506,0.513478942925375,0.4859982037960655,0.4165200526054644,0.44767694226426924
17,18,0.7781588,0.45781913858602774,0.28094901098845615,0.47018893179454807,0.452336204437496,0.4084516787473599,0.4273628398074195
18,19,0.7459867,0.42419875229767096,0.23858773891173934,0.4684772837573498,0.43656517992457294,0.38364543884427416,0.4084821978595552
19,20,0.72805464,0.4206284441662344,0.22304777113773552,0.441111525574057,0.4316940413627989,0.34846835587526287,0.3825518424651371
20,21,0.72506565,0.36219904965486194,0.1821061799868266,0.3968116142144634,0.3902975067653866,0.32748165227654163,0.34346970918292946
21,22,0.6637583,0.34547768870865114,0.15927020368982545,0.3620484051173693,0.35660081484163664,0.3201750067682304,0.33238944235853585
22,23,0.6453885,0.3350376152375518,0.1573384783908899,0.34482649087262807,0.34040314311504355,0.31653568397743465,0.3175394288178911
23,24,0.625074,0.3228543218584883,0.140296253465868,0.3255067254685732,0.3295819769366439,0.28564321780192226,0.30655645950118376
24,25,0.61931497,0.2954618694331132,0.11687745269216909,0.31462359752911756,0.3239965028981998,0.27761193232375975,0.2768644777421161
25,26,0.6160574,0.28683823641767,0.10275845997622755,0.2965165172130566,0.30749744922804656,0.273788259724896,0.27200768679700144
26,27,0.5921076,0.28189174008574985,0.07157405291322608,0.2777901514449667,0.2900775643362209,0.257190424431063,0.2672743317545269
27,28,0.57414657,0.2694966854630245,0.0685144410178622,0.2667049209478936,0.27917842949109906,0.24407333280410504,0.25765253636170654
28,29,0.56253076,0.2614415179244365,0.06479346519524953,0.25691556160931667,0.2716609283340541,0.22789963148522488,0.24291158821578146
29,30,0.55407315,0.24861285316785744,0.05274571486728487,0.24024917874091933,0.25225913107052805,0.21621874225730017,0.23546981200717276
30,31,0.52693504,0.22650953832243506,0.0409883179198863,0.23188680613092177,0.24855307596564535,0.21419210193793997,0.2294765806057373
31,32,0.52382636,0.22205530259863343,0.03801372219719131,0.20578857935762881,0.24585640193455396,0.20441668059939408,0.21704841326471955
32,33,0.522221,0.20904020309244037,0.030691335620414806,0.1991832085014698,0.2302211408617921,0.1976175934017197,0.21147338680346695
33,34,0.51217,0.19653988295314379,0.030342862110823862,0.18785276584346638,0.21438046535243266,0.1834055528209346,0.20312586105346306
34,35,0.4966407,0.19411928655836694,0.025455494500727663,0.1805069209575342,0.20667707234966906,0.17127989336780952,0.18929369051410533
35,36,0.4780861,0.19029853052950085,0.02077327264299176,0.16945759171857902,0.1949081522705613,0.16964634236725953,0.18335456187724716
36,37,0.46676785,0.18663715784497734,0.019117805002997156,0.16075871350459714,0.191459604636667,0.16420395029731308,0.18101973805673072
37,38,0.46238172,0.18234746879009178,0.017096977401135537,0.15293830889009838,0.18594538832634325,0.15657934199210863,0.17205321691717798
38,39,0.448122,0.17488759331132359,0.013638113987021456,0.13865726681350382,0.18335975262212476,0.1558374970245744,0.16714155616917403
39,40,0.43800345,0.1726180523179253,0.011235064601467505,0.13554915781282142,0.172282267457446,0.15391426346244308,0.15837555745555457
40,41,0.41943908,0.16424386664983143,0.009064638788084072,0.13031303888485726,0.17160167925009553,0.15004506602539028,0.15411127234325497
41,42,0.40948159,0.15611004304803314,0.00667263579404065,0.12536523660944376,0.16189450084448326,0.14908418220299588,0.15132644083409755
42,43,0.40605402,0.15521722478957647,0.006372883320998522,0.12167458714566562,0.15944681035631328,0.14427448659226233,0.1412279983750545
43,44,0.3945054,0.15272049919494493,0.005574847729327231,0.11143253978061662,0.15523071322919302,0.13764880300519333,0.13776740856579597
44,45,0.38738173,0.14819585837050947,0.0029368506447275755,0.10608258387376962,0.14699019728068738,0.13101019991865104,0.13579709336736284
45,46,0.36490667,0.1462979643402791,0.0024823519358863604,0.10279576335361061,0.14510477861576335,0.12661556908771582,0.1301357560464106
46,47,0.35960835,0.13787311673064084,0.0,0.09544475369612883,0.13799239661354826,0.12421497504398793,0.12449048348415108
47,48,0.35433564,0.13663932034380816,0.0,0.08931778177735965,0.13334187579812953,0.12200465712701561,0.12090304113802325
48,49,0.35045865,0.1336072995137348,0.0,0.08491840411965805,0.13153483337883562,0.11926867269905536,0.1193636802886575
49,50,0.34868115,0.13130018475100844,0.0,0.08091223210142226,0.1273378928396697,0.11576893384851086,0.11830302137036039
50,51,0.3427006,0.1276534960147372,0.0,0.07794173957968922,0.12635120471263964,0.11076737068545948,0.11240090028535892
51,52,0.33713767,0.12397032642022404,0.0,0.07328636311763934,0.12352815485493322,0.10830409566964479,0.11017598053999499
52,53,0.3353061,0.12148885063073689,0.0,0.07198103861074515,0.12291850500370669,0.10723180091161262,0.10779822801198818
53,54,0.3216462,0.11831329196123172,0.0,0.06978470237939285,0.11913582409649455,0.10241926364344212,0.10610196699551076
54,55,0.318123,0.11788576261030671,0.0,0.06752186249153519,0.11786769973088512,0.09956361653792055,0.10032566466745749
55,56,0.30903047,0.1154481394506889,0.0,0.06362263265822275,0.11471813352733953,0.09806629432634778,0.09904207453863084
56,57,0.30250278,0.11262388357341033,0.0,0.0599608444483329,0.11186278754408815,0.09546268268871305,0.09593389410721642
57,58,0.29991615,0.1121099139398012,0.0,0.05723314569765072,0.11066789882714974,0.09442201743120668,0.09496194143642697
58,59,0.29717883,0.1109669140962998,0.0,0.055157730275018864,0.10952518488537881,0.09217085310603645,0.09162287786725654
59,60,0.28557628,0.10939969158879304,0.0,0.051851590099516044,0.10718617300611887,0.08896484032463985,0.0891198589577244
60,61,0.28234902,0.10710908294390838,0.0,0.04959057857705027,0.10620140941234989,0.0879027784406411,0.08847856727172675
61,62,0.28084424,0.10697858995386772,0.0,0.047596655376028904,0.10454317033730694,0.08607785996151644,0.084488434865734
62,63,0.2749809,0.1065491301578747,0.0,0.04613722232698021,0.10375253945537866,0.08543762802680241,0.08350626765421844
63,64,0.27319568,0.10361864996280638,0.0,0.04485932814717317,0.10191466286774548,0.08466274467248433,0.08051859316460833
64,65,0.26547828,0.10324813366007389,0.0,0.0433853181205412,0.10047603717018908,0.08378148976076606,0.0799747374865011
65,66,0.26020765,0.10187098855338395,0.0,0.040568528325919825,0.0992705452611654,0.0811147393165344,0.0777262664176054
66,67,0.25972167,0.10127795334335658,0.0,0.03828218042151505,0.09899700901877874,0.08092396525118728,0.07392352217581868
67,68,0.2586701,0.10026730350022776,0.0,0.03790693689530687,0.09742075025590527,0.07868923088151077,0.07350276516364543
68,69,0.24471585,0.09827754449471428,0.0,0.036615159835957374,0.09668905125530683,0.07709975252844967,0.07070020991984069
69,70,0.24051341,0.0975544034122327,0.0,0.036176961510471325,0.09628741770099768,0.07467827406426655,0.06951825612369432
70,71,0.23783132,0.09728839562802853,0.0,0.03494317692775109,0.09503750443489997,0.07337307303736333,0.06861738036274675
71,72,0.23404527,0.09558463418762242,0.0,0.033861428739647176,0.09338307579810824,0.0713208525409143,0.06650759675803236
72,73,0.22571956,0.09410589679850256,0.0,0.03148943455232646,0.09240121535229669,0.07125570294518689,0.06600050260905271
73,74,0.22301923,0.093392618451508,0.0,0.03096694199429198,0.09132536815527402,0.06922372164669606,0.06316696240433364
74,75,0.22233647,0.09185273104558814,0.0,0.0301904282040382,0.09038268030308635,0.06825500867985303,0.06135402786776975
75,76,0.21661937,0.09143669592745131,0.0,0.027994410244235424,0.0895292558506877,0.06738822684853464,0.06071062968493175
76,77,0.21263129,0.09089282226984768,0.0,0.02720835001491479,0.08861083960260764,0.06574564531249617,0.060108261023392326
77,78,0.20967835,0.08831785678895489,0.0,0.026187392361373935,0.08715956330533538,0.06483827797090254,0.05860624518240235
78,79,0.20790495,0.08791233574575057,0.0,0.02552403226289198,0.08625261182875794,0.06411452788415274,0.05768589824784998
79,80,0.19667318,0.08776078183264116,0.0,0.023721067505996358,0.08588009123355433,0.06339993912027395,0.05618104489367297
80,81,0.19314246,0.08667846265675301,0.0,0.02295436171044007,0.08492265919679735,0.06241751456408087,0.0558415027224751
81,82,0.19045064,0.08606252516903667,0.0,0.02078144319815147,0.08428972614997074,0.06174818464365708,0.0542212526109328
82,83,0.18775281,0.08558188135941164,0.0,0.02031085667090674,0.08312651618004055,0.06096570339297622,0.0520007213734427
83,84,0.18198726,0.08480147856678866,0.0,0.01896962645548165,0.08227647261633624,0.05937110695669644,0.05067739447132867
84,85,0.18016413,0.08439774806584738,0.0,0.018136969940736266,0.08151514297746117,0.05854516793483628,0.05030984018726073
85,86,0.17988487,0.08221445606260669,0.0,0.017337512489279807,0.08052089564373786,0.057532006372042636,0.04808907659793528
86,87,0.17299229,0.08213152830376982,0.0,0.016869984953526613,0.08018591147399669,0.05725371330367828,0.04712490433725161
87,88,0.17169039,0.08097764761775379,0.0,0.015910533904657156,0.07965020980589216,0.05691571591427645,0.04668653302020037
88,89,0.170739,0.0800323729245312,0.0,0.015676196445562823,0.07874188801389916,0.05619412393614459,0.04572857494831737
89,90,0.16750228,0.07897370690390391,0.0,0.015011224919026813,0.07807888578089694,0.055661808573904514,0.044736400947985956
90,91,0.16528444,0.07868962708620009,0.0,0.014048088778767674,0.07735714057035564,0.055363820612315005,0.04448496787899847
91,92,0.16198738,0.07791414202961364,0.0,0.013606791119904087,0.07640407898090416,0.05444126557999118,0.04324885992539872
92,93,0.16047181,0.07716658376343562,0.0,0.013201989174831251,0.07521551665159028,0.05341556455037897,0.04278010240284578
93,94,0.15984233,0.07670976647799897,0.0,0.012849307191662522,0.07513397976713745,0.0530216939544942,0.04184966158457117
94,95,0.1577175,0.07651347758397038,0.0,0.011955434900021744,0.0745966323771037,0.052725157988211986,0.041279946567107796
95,96,0.1554437,0.07487788907368649,0.0,0.011819315472776315,0.07361504978173691,0.05235908226912351,0.040033551334721536
96,97,0.15238823,0.07479744077552218,0.0,0.010882984179900683,0.07285670122572632,0.052042072932081296,0.03922963374944738
97,98,0.15101516,0.07460136182206857,0.0,0.010230776676406218,0.07221842879878049,0.05097146357329052,0.038632218964726635
98,99,0.14898436,0.07420161003341243,0.0,0.01001213950666524,0.07141254588182379,0.050677609865192874,0.03803797003385586
99,100,0.147576,0.07329733342846309,0.0,0.009878594881289789,0.07084592995183094,0.0504405481249643,0.03770586729030712
100,101,0.14492612,0.07272010862418715,0.0,0.009395608383346115,0.0699308524867881,0.050268637310815135,0.0367317096508472
101,102,0.142831,0.07249822828037893,0.0,0.008972863379912275,0.06879403056315792,0.04967317617377886,0.03569781679109504
102,103,0.14108486,0.07122152943746096,0.0,0.008241736110220464,0.06859077266679074,0.04893474384842251,0.03526726746592436
103,104,0.13822247,0.07044257144292662,0.0,0.008074159101937884,0.06839350947843546,0.048562646912533786,0.03513602627700292
104,105,0.13732912,0.07025793499450575,0.0,0.007851482773677743,0.06780101418423685,0.048095258563306854,0.034249796977488624
105,106,0.13599612,0.06961849704785927,0.0,0.007496546222681758,0.06723025748158465,0.04744155372339338,0.03381476348415813
106,107,0.13306914,0.06889838629788878,0.0,0.007163660044444461,0.06707238794738445,0.04715667302260186,0.03303773273526476
107,108,0.13204318,0.06808158392781595,0.0,0.006969905886490212,0.06656332201393832,0.04690256855097819,0.03281464230034802
108,109,0.13035424,0.06799328520003434,0.0,0.006806525831522558,0.06594024909199872,0.046342785953631144,0.03219274637793388
109,110,0.1283986,0.06749092985903463,0.0,0.0064635926848018764,0.06529179810757381,0.046266024273038324,0.03163711388801556
110,111,0.12656026,0.06718717948715773,0.0,0.0060247469816474735,0.06502314978533358,0.04585463501074241,0.03124892239561839
111,112,0.124883495,0.06697891110961021,0.0,0.005812972752915427,0.06407795181389035,0.04540898966298564,0.030071218390585797
112,113,0.122511715,0.06670525693278645,0.0,0.005495535017168485,0.0639243173398553,0.044916068620947956,0.029758693853986357
113,114,0.12111202,0.06562062145550271,0.0,0.0053304408150470165,0.06360870927596822,0.04463977080468283,0.029079693109221143
114,115,0.11780246,0.06495641595195607,0.0,0.004853039421675224,0.06286216822402094,0.04390172613153435,0.0284505365880817
115,116,0.11673803,0.06413826590913234,0.0,0.00476417862090619,0.0620824418925696,0.04369334845927483,0.028365471998234117
116,117,0.11444004,0.06395679828245242,0.0,0.004510533870363147,0.0615343153037708,0.04354299999970354,0.027975012646779956
117,118,0.112620085,0.06354720482487285,0.0,0.004062741758165208,0.06076424786558139,0.04287073901138642,0.027576423524948112
118,119,0.11140389,0.06256809351962667,0.0,0.00384640129487275,0.0602409962472718,0.04254951894668889,0.02726708643410527
119,120,0.11091041,0.06199391258822757,0.0,0.003585612557139286,0.05997159819467804,0.04204068337807331,0.026923794592376003
120,121,0.10982123,0.06173028860099792,0.0,0.0034618289620834083,0.059788981524558596,0.041556200749784826,0.0265393076196246
121,122,0.10967696,0.06159551992741079,0.0,0.0033948938836001674,0.05949879428482421,0.041448454027910656,0.02634085519763158
122,123,0.10909862,0.0612017441376312,0.0,0.0031206977189676944,0.058971978693644914,0.041200263835707567,0.02594393881794265
123,124,0.10797688,0.060308530778750556,0.0,0.0029437039893693237,0.05777135913754097,0.04057547246303999,0.02564141520398788
124,125,0.10545736,0.05944888192434919,0.0,0.002571937603125,0.05767467345155402,0.04039496115032211,0.02545024624822468
125,126,0.10533,0.05918255081026693,0.0,0.0024572375376458394,0.056422518976999535,0.039975632784882566,0.025036698311868215
126,127,0.104641885,0.05902538955699039,0.0,0.002134844008616376,0.05591541071381447,0.03976054009613436,0.024796482962602014
127,128,0.10319716,0.05796000443684337,0.0,0.002095994388299674,0.0557790809488269,0.03935772724805219,0.02420573369020817
128,129,0.1025691,0.05774834063854587,0.0,0.0019782296366079306,0.05502886483485505,0.03915365313047195,0.024067601116688656
129,130,0.10040039,0.05679312569605493,0.0,0.0019149983146566968,0.05459926335471218,0.0383595124045529,0.023884285906342822
130,131,0.09924243,0.05630260665026303,0.0,0.0017077534713483128,0.05438860688581225,0.038235394743996495,0.023100918416421753
131,132,0.09871649,0.055746536201837164,0.0,0.001471732376787726,0.05357516764066707,0.038148442298615734,0.022883778911121058
132,133,0.09803904,0.05568669819027625,0.0,0.001369169526802385,0.05331377346269126,0.037775442144377655,0.02275655230927577
133,134,0.096196145,0.0551946901612407,0.0,0.001277307639329589,0.05276183154698629,0.037495798971694506,0.02233846511962241
134,135,0.09584163,0.054693075523566566,0.0,0.0011960092205742985,0.052725119755348104,0.03720793397279458,0.02206122038546666
135,136,0.09469891,0.05448851605376618,0.0,0.0011336340240137915,0.05210892083439876,0.036981608582611694,0.021985377552385426
136,137,0.09235101,0.05355491938000486,0.0,0.0010044978132547828,0.0514441138335852,0.03664244657054756,0.02179015732947607
137,138,0.09065082,0.05345468561072925,0.0,0.0008557654938741806,0.05056314626386074,0.0363947531586148,0.0214711229491852
138,139,0.09003026,0.053327360171422075,0.0,0.000812596956676975,0.050236750190227455,0.036174506962294184,0.021148785216576458
139,140,0.08889157,0.05298901667303446,0.0,0.0006201991106232072,0.04974509514047535,0.03568488812613385,0.02106992959968565
140,141,0.08883863,0.05250243202841272,0.0,0.0005135293259595482,0.049287361029845995,0.03555895549068027,0.020717595619646954
141,142,0.08859756,0.0520482459746587,0.0,0.0004243406831922978,0.049081674492271694,0.03518031873914363,0.020565981549209713
142,143,0.086709164,0.051240080122393256,0.0,0.0003260210289571558,0.048805621812025496,0.03469440989897294,0.020428137854018605
143,144,0.0864467,0.05112817111253089,0.0,0.00027774520373090403,0.04831861773537764,0.034354274849436144,0.019982299894702613
144,145,0.084570006,0.05043710269075181,0.0,0.00019007839358743556,0.04811450225629565,0.03405195865444066,0.019828751931655307
145,146,0.08395041,0.05013581868563284,0.0,8.613316367878705e-05,0.04754394553542256,0.034035172412203316,0.01950104826908511
146,147,0.08378763,0.05004842408474005,0.0,4.104572167737561e-06,0.04735125140620856,0.03377845712678518,0.0192641142308039
147,148,0.08322805,0.04925330991789627,0.0,0.0,0.0466542772147886,0.03340344439377314,0.019194425443575202
148,149,0.08281277,0.04912953114892367,0.0,0.0,0.0462525814176958,0.03331401173858194,0.019125167697191803
149,150,0.08224156,0.048983158615915595,0.0,0.0,0.04602220138214108,0.033134422417114985,0.018837901232322003
150,151,0.08156328,0.04796664220157927,0.0,0.0,0.04497471357335858,0.03299500708303454,0.018719860318402184
151,152,0.080178425,0.047563152146744815,0.0,0.0,0.04463594540657904,0.03235860908865695,0.01848379868349744
152,153,0.07934737,0.04734568004879904,0.0,0.0,0.044433382458398785,0.032104450302388704,0.018429492642239836
153,154,0.078829065,0.04703538515901873,0.0,0.0,0.044233828322243714,0.03171274958333291,0.018419149168229235
154,155,0.07711097,0.04642521699084096,0.0,0.0,0.0440301806407238,0.03149869411009173,0.018089441433735517
155,156,0.07537072,0.04618097311194984,0.0,0.0,0.0433331795753817,0.031406873637609474,0.017940164301633577
156,157,0.07459623,0.04600737271462409,0.0,0.0,0.04319471810817214,0.03110351188649953,0.017758715859026875
157,158,0.074229375,0.04543053568430162,0.0,0.0,0.04280265932822152,0.03080257442578128,0.017627732513876983
158,159,0.07368168,0.04457632693224752,0.0,0.0,0.04222253866258429,0.03062391433788447,0.017507971367690365
159,160,0.072808914,0.04449982379080636,0.0,0.0,0.041892741236185034,0.030518432762406036,0.017460889951936107
160,161,0.07226027,0.044135833041227666,0.0,0.0,0.04156202596968478,0.030345534062328892,0.017329663114872138
161,162,0.07180049,0.04404603892113216,0.0,0.0,0.04126267405776884,0.030257593564688497,0.017169896667139
162,163,0.07150615,0.04354889232492573,0.0,0.0,0.04100907181340972,0.029835613938977427,0.016845681507712835
163,164,0.07100531,0.043139123852161454,0.0,0.0,0.04031224365425402,0.029551014940983975,0.01673405635622757
164,165,0.070610136,0.04275080345192534,0.0,0.0,0.03982366361945431,0.02935431381976064,0.016591568071360783
165,166,0.06990694,0.04228361310269043,0.0,0.0,0.03979888997117443,0.029312408708866394,0.016558054516285538
166,167,0.06933429,0.04191859207415516,0.0,0.0,0.039346755797063586,0.029247383441879046,0.01642307966198223
167,168,0.06884519,0.04179646362876771,0.0,0.0,0.03917912191138092,0.028779810141205068,0.01624049289224037
168,169,0.06869342,0.04134245448420762,0.0,0.0,0.038649993934598365,0.02869768272366988,0.016156109757433035
169,170,0.067481644,0.04114902741587649,0.0,0.0,0.038209629362430185,0.028415908203104558,0.016080997109766994
170,171,0.066375725,0.040780494536384285,0.0,0.0,0.037776807661839926,0.02806769559974754,0.015830679135963005
171,172,0.065766044,0.04037412912309534,0.0,0.0,0.03749226376373885,0.0278679518910306,0.015778611853379542
172,173,0.06489071,0.040046979117674325,0.0,0.0,0.037117023419926794,0.027512058231273465,0.015589736708239018
173,174,0.06474472,0.03967359551229656,0.0,0.0,0.03657631679315878,0.027316897294338647,0.015575558562785283
174,175,0.06430152,0.0394024335928882,0.0,0.0,0.036031450148973146,0.02695860267810481,0.01545075620604234
175,176,0.06382357,0.039246194754385545,0.0,0.0,0.03578950147820125,0.026818118939969618,0.015395993561073145
176,177,0.06331959,0.038815421258731185,0.0,0.0,0.035488554091999774,0.026648048350604386,0.015296910192075679
177,178,0.063185014,0.038482834335471824,0.0,0.0,0.03512207506388684,0.026254786271307628,0.015206721425523003
178,179,0.06258755,0.03829218622666357,0.0,0.0,0.03474497826567778,0.026249324179055403,0.01508136574232017
179,180,0.06213661,0.03783530337602502,0.0,0.0,0.03447519066259741,0.02614518376012581,0.014847538130278766
180,181,0.061352212,0.0374955942692949,0.0,0.0,0.033975398357814726,0.0257655660508291,0.014738632367377085
181,182,0.06048805,0.037239726640193406,0.0,0.0,0.03349781729758358,0.025712225994431147,0.014596078887105972
182,183,0.060219847,0.036988368731739295,0.0,0.0,0.033445009555533436,0.025563854882638303,0.014570821861653442
183,184,0.05986618,0.03689349228554514,0.0,0.0,0.03332885867975779,0.02544308948712055,0.014392738060736408
184,185,0.058515973,0.03627663848319844,0.0,0.0,0.032534952728260645,0.02507128397753478,0.014279500056848433
185,186,0.05784751,0.035838702675418235,0.0,0.0,0.03189077368891561,0.024983532534045356,0.01424115753607453
186,187,0.057757407,0.03565211801017695,0.0,0.0,0.031822475547603556,0.024832153716339376,0.014176168035903654
187,188,0.057005666,0.035565243631490044,0.0,0.0,0.03138676690557322,0.024528201469406114,0.01403653126898642
188,189,0.05623858,0.035265735001991386,0.0,0.0,0.031252512810365195,0.024389290919638543,0.013991647031322371
189,190,0.055793654,0.03487471235835455,0.0,0.0,0.030864206481655516,0.024267910837279354,0.013872162429473965
190,191,0.055107765,0.03461935077279297,0.0,0.0,0.03072036797661672,0.024169104286668748,0.013784212021572017
191,192,0.055011682,0.03453927787163055,0.0,0.0,0.030440531773592797,0.023844453701669436,0.013647063468054822
192,193,0.054102592,0.03388536965668747,0.0,0.0,0.030086542377508404,0.02356347270450574,0.013564317151897513
193,194,0.05352507,0.03380465418500127,0.0,0.0,0.02988346215915392,0.02339677374015862,0.013478815672001753
194,195,0.052868605,0.033144955282515966,0.0,0.0,0.029710082843875045,0.0233385091789888,0.013394647476008215
195,196,0.052636772,0.032935266545371926,0.0,0.0,0.02915024980327058,0.023074381803642383,0.013358020557462684
196,197,0.052505523,0.03228524514852321,0.0,0.0,0.02881086847892972,0.022769914258338023,0.013238598719883678
197,198,0.052296765,0.03193447299327583,0.0,0.0,0.028675993197772354,0.02240864400907498,0.013180177412887982
198,199,0.05221953,0.03170320318695011,0.0,0.0,0.028523961263844776,0.022350746595292452,0.013073418844814473
199,200,0.051657405,0.03143008657532201,0.0,0.0,0.027903315830282976,0.022193412025364206,0.013033242874794914
200,201,0.050741844,0.03133402645514815,0.0,0.0,0.027496624370220366,0.021963043660211935,0.012938186980455506
201,202,0.050582726,0.03094579532001039,0.0,0.0,0.02728425756189207,0.021799385317976202,0.012789479994899574
202,203,0.04992002,0.030755962295545402,0.0,0.0,0.027159812933655447,0.02160038687467978,0.012740130283400328
203,204,0.049671613,0.030266738853979656,0.0,0.0,0.026891425558474586,0.021348642344445244,0.01264278148527156
204,205,0.049011722,0.030152020868897626,0.0,0.0,0.0263831607054605,0.021146808472437512,0.012598961852589251
205,206,0.04863742,0.02990517962209407,0.0,0.0,0.02580392594450705,0.021033960195351798,0.012424580714810063
206,207,0.048509326,0.02966596455300537,0.0,0.0,0.02567358168612749,0.020950220353067428,0.01228601727579495
207,208,0.048090965,0.029294443205889507,0.0,0.0,0.0252843966989572,0.020747961411377025,0.012183539994741505
208,209,0.047700677,0.029052320310591823,0.0,0.0,0.024967052688947465,0.020599194346367942,0.012166919915128444
209,210,0.0474574,0.028931517715140284,0.0,0.0,0.02485023769579757,0.020321128542077762,0.012050692802941281
210,211,0.047184728,0.02872630116322571,0.0,0.0,0.024533596538693286,0.020303211743665606,0.011989305134369589
211,212,0.04674513,0.028323266578575205,0.0,0.0,0.02417724236979536,0.02008059827892443,0.011931794208226204
212,213,0.04626997,0.028162320515451783,0.0,0.0,0.023898987179819826,0.019935805750428234,0.011824992368123425
213,214,0.04602699,0.028120813537896572,0.0,0.0,0.023572649336172445,0.01982872541410466,0.011806246024406285
214,215,0.0455309,0.027584908493122052,0.0,0.0,0.023239079811639786,0.019576719672686257,0.011745720610390675
215,216,0.045334112,0.027215362143617063,0.0,0.0,0.022904803072129033,0.019447747118232557,0.01169384976403592
216,217,0.045152217,0.026825576694052573,0.0,0.0,0.022848871100339885,0.019232528162260037,0.01153718338562041
217,218,0.044820163,0.026444473171244022,0.0,0.0,0.02246825645665117,0.019094488516702736,0.01150531083007456
218,219,0.04432124,0.026415321311795543,0.0,0.0,0.022260445169292726,0.018896798772348584,0.011502140191878741
219,220,0.044194955,0.026247373863707846,0.0,0.0,0.021972319056431502,0.018786379253250877,0.01142467100766353
220,221,0.04370905,0.025969621876170922,0.0,0.0,0.021882507871343042,0.018686219580550775,0.011363385394967234
221,222,0.043550715,0.025681147221796406,0.0,0.0,0.02147964417094524,0.018622844241842806,0.011313229447805011
222,223,0.043396045,0.025193673137460768,0.0,0.0,0.021171787448584212,0.01830515341868672,0.011205728494613407
223,224,0.04309972,0.02498168869421374,0.0,0.0,0.020628695297615244,0.018215803738930614,0.011139251939505584
224,225,0.042765677,0.02457864392334208,0.0,0.0,0.02055185108424159,0.01807362161173913,0.011051957837451451
225,226,0.041971456,0.024395241710107696,0.0,0.0,0.020275120003133158,0.017947307852438855,0.011027356399383077
226,227,0.04184686,0.02429071403988089,0.0,0.0,0.02008158345304791,0.01777285326091345,0.010855100126790857
227,228,0.0417192,0.024127575631079194,0.0,0.0,0.02003438327890599,0.017519125089951643,0.01081193757688625
228,229,0.041404214,0.023801727306032826,0.0,0.0,0.01941807826252964,0.017461081042286,0.010736747958251152
229,230,0.04124776,0.023352360112452588,0.0,0.0,0.01934730333062876,0.017340620821483566,0.01069442804334001
230,231,0.040716548,0.023195245246511686,0.0,0.0,0.01876308850937379,0.017160532363995683,0.01067113746118591
231,232,0.040301684,0.023021054051743383,0.0,0.0,0.018591029102715154,0.017048299680461818,0.010463543373040184
232,233,0.039810665,0.02286788180754353,0.0,0.0,0.018340077178657422,0.016915222539434144,0.010455098850670485
233,234,0.039526787,0.02258968781558819,0.0,0.0,0.018092333474362173,0.016793475892153416,0.010386771602682771
234,235,0.03933853,0.022500129658525003,0.0,0.0,0.017931133296161424,0.01668715172411517,0.010286957906872325
235,236,0.038976915,0.02222992630048648,0.0,0.0,0.017640955000346143,0.016354400395457987,0.010222455595963574
236,237,0.038727634,0.021983729557508967,0.0,0.0,0.01749469627548199,0.01614797454792615,0.010214662709218246
237,238,0.038612757,0.021867803606183157,0.0,0.0,0.017165594427196815,0.016004442821057785,0.010083456567997221
238,239,0.038412925,0.021543356625220614,0.0,0.0,0.017080737874970223,0.015901267953660158,0.010061987664717581
239,240,0.037827387,0.021397320980841194,0.0,0.0,0.016650187174706538,0.01571450209085004,0.00994352253741574
240,241,0.03742813,0.021088052483081363,0.0,0.0,0.016396163590466233,0.01558403122122655,0.00993390875494216
241,242,0.037204735,0.02085028132769885,0.0,0.0,0.01633440760473755,0.015419195776132728,0.009923400074899506
242,243,0.03696858,0.020523254955790767,0.0,0.0,0.016089945205251394,0.015256465170819713,0.009793440979484777
243,244,0.036834113,0.020348195701109593,0.0,0.0,0.01573066176247485,0.015215024034626665,0.009739509244505604
244,245,0.0366541,0.020236670717709623,0.0,0.0,0.01518907365273112,0.014907172335363424,0.009679155399818415
245,246,0.036332536,0.019893755617222016,0.0,0.0,0.014827154687825606,0.014889497444335818,0.009550516394247671
246,247,0.03615551,0.019688020215731947,0.0,0.0,0.014767346408314074,0.014837478471600085,0.009497849154561637
247,248,0.035870742,0.019264547694422592,0.0,0.0,0.014440095904134953,0.014703421808819736,0.009423453182762581
248,249,0.035627604,0.01911747452480139,0.0,0.0,0.014330701096729254,0.014515161050262711,0.009388777266026577
249,250,0.035438493,0.01902747376928359,0.0,0.0,0.013942967331250649,0.014382424526214176,0.009371339824856622
250,251,0.035048623,0.018678422557713403,0.0,0.0,0.01368506065882321,0.014220586601976313,0.009341304598140886
251,252,0.03502816,0.018332720589296306,0.0,0.0,0.013615828214370311,0.014164408891651317,0.009229720185052647
252,253,0.03464948,0.01829589632399536,0.0,0.0,0.013388822633464394,0.013745658763793191,0.009172216884167621
253,254,0.034471948,0.018163812833208504,0.0,0.0,0.013241401959431244,0.013640395788419347,0.009128948342744614
254,255,0.0342505,0.017707488138537494,0.0,0.0,0.012977179177502117,0.013588507652682002,0.009047254771756705
255,256,0.034017798,0.01750293830011527,0.0,0.0,0.012871856888922213,0.013490614172706349,0.008952942834074948


==> data/spectrum_fifa.csv <==
j,id,exact,mNone,m100,m300,m600,m1000,m2000
0,1,1.0,0.9999999731699221,0.9999999991215538,0.9999999746193323,0.9999998547671112,0.9999998239678651,0.9999998136445127
1,2,0.9999999,0.9999446424593914,0.9999998191303646,0.9999634014201436,0.9999473706123366,0.9999398318280885,0.9999434433013596
2,3,0.9494164,0.939863804384198,0.9497506756065841,0.9527017064394142,0.9490680108713988,0.9477099731901638,0.9429172081610646
3,4,0.9188052,0.9112949815775443,0.9470915973101517,0.9325434402210703,0.926184415984357,0.9171420351062891,0.913626315540439
4,5,0.90050864,0.8953259735079965,0.9161624976946077,0.9198260841650676,0.9093272203448708,0.9040168947446906,0.8970034996993879
5,6,0.8840696,0.8720295702144603,0.9049770787187055,0.9048280043914235,0.8671631047654468,0.878765203592935,0.8715466071824982
6,7,0.8597393,0.8453137335740448,0.8951349346981841,0.8611765132086946,0.8535847922895206,0.8579914487849276,0.8415638715911854
7,8,0.82229394,0.8013955297091409,0.882135424896743,0.8259067383365837,0.8246247797843202,0.8221785969537501,0.8086317587376702
8,9,0.8127461,0.7861365586556295,0.8731589579167368,0.8112707046179861,0.7976091306683203,0.7961893705164553,0.7893873790876941
9,10,0.7809129,0.75255345800136,0.8558528957886701,0.7881454977608612,0.7856847988734289,0.771701018805618,0.7620240586460463
10,11,0.7699962,0.7440638770378525,0.8388913927840725,0.7795325039472453,0.7746370087439169,0.7563838184947979,0.7617470883790166
11,12,0.7573053,0.729556252855837,0.8131401673414035,0.7608468488373294,0.7623923635285919,0.7536292323747809,0.7508977275837038
12,13,0.75332993,0.7273201138201686,0.8102633298940924,0.7531765572691383,0.7417940010578732,0.7270056951472461,0.7363978523778977
13,14,0.7398466,0.7072363444198535,0.7994770738416791,0.7423279997352679,0.7326444821366925,0.7113352296355676,0.7125645918612753
14,15,0.723434,0.6855988455711592,0.7795702396502927,0.7236568067568512,0.7102769645229257,0.698830621253036,0.6834378953884386
15,16,0.7068319,0.6681073929351573,0.7727955558517487,0.7154504209398919,0.7033280988137721,0.688077674080429,0.665608133260321
16,17,0.69247925,0.6428813084959211,0.7439139480849819,0.7000152854472579,0.700093510872198,0.6626248270273617,0.6639927276001459
17,18,0.6850483,0.6419176374667738,0.7395635904290556,0.6940516425712406,0.6722947738809467,0.6575183093605361,0.6584149025727282
18,19,0.6784932,0.6348445884594935,0.7173864931435089,0.6818790107428039,0.6696530341145472,0.650279186966105,0.6419767042898294
19,20,0.6754711,0.633635655014177,0.706032171984947,0.6733518018862302,0.6676271545906436,0.6420176948695471,0.6352304820410027
20,21,0.6702888,0.6260152786276368,0.6916426171762539,0.6430880529752068,0.6645329920726467,0.6361569429376728,0.6242379472039213
21,22,0.6674694,0.6234782028756494,0.6718503863353865,0.6355552668968251,0.6453097719508234,0.6328680589314297,0.6214235380779585
22,23,0.6598865,0.6076495633332057,0.6601632382417076,0.6189923603344542,0.6426078723095099,0.6279125571227596,0.612658502191954
23,24,0.6523229,0.5964305862236023,0.644548245633729,0.6173935595383103,0.6359225477121336,0.6139004518301975,0.6034443195089638
24,25,0.6460191,0.5839238228802719,0.6366899472309245,0.6092425496325489,0.6224295470245974,0.5994216564367999,0.5839089624419214
25,26,0.6413276,0.5733431774423343,0.6328491002683989,0.5998747678498534,0.6008395692777364,0.5873885633108274,0.5793321309289091
26,27,0.63080555,0.5663834610143136,0.6163750743151077,0.5955558276714622,0.5928923996511637,0.5780613487887092,0.565778967813842
27,28,0.62523496,0.5600780762265491,0.6062645556212642,0.5890625304347447,0.5881242032492745,0.5710985668704213,0.5566140564212345
28,29,0.607837,0.5531650652204199,0.6016674259595702,0.5847856106465253,0.5850188649586009,0.5634360523867125,0.5462999292621971
29,30,0.5982567,0.5390878014878886,0.5883139537054591,0.5751225788759077,0.5784067289382658,0.5547303212734,0.5409138660324068
30,31,0.5908201,0.527385107262781,0.5506154934547709,0.5706708631549807,0.5758187601573899,0.5524734459000297,0.534468059489718
31,32,0.58585894,0.5265196372549973,0.5462390560233599,0.5600704240395015,0.5592075909959432,0.5435572357869123,0.5282347444782368
32,33,0.5846062,0.5161851620079696,0.5386184028801047,0.5505385039830673,0.549216367802195,0.5410124744513537,0.5175231343462271
33,34,0.5836538,0.5138257326162707,0.5201722840780716,0.5470368327093059,0.5435267764615956,0.5325912346883345,0.5127588534366462
34,35,0.5773317,0.5040688234109477,0.5160325630231457,0.5353770709305876,0.5389962203969286,0.5211138951977098,0.5083960616628374
35,36,0.56726724,0.4970417662063824,0.5095891399285811,0.5334431505632558,0.5271708583713258,0.506113311082709,0.49982402413993066
36,37,0.5655908,0.49163122250928676,0.4928048330938484,0.5245013735131467,0.5226795756876388,0.5001858401419423,0.4962311371185242
37,38,0.5619291,0.48190270033575094,0.47777718742795583,0.5186626859261169,0.5110906335727766,0.4951509240547262,0.49343976481621066
38,39,0.5592203,0.4807750457804913,0.46524392266272396,0.5021376813266644,0.4992034104030427,0.4895867153162924,0.49227309670310376
39,40,0.55524117,0.4769511810464804,0.4550923166557086,0.4960322694020969,0.4888622465495998,0.4817127034412544,0.4781188217357016
40,41,0.552728,0.46437992371017733,0.4452025934808662,0.48810038098530206,0.4815168536497371,0.47133587542942296,0.4687856893384209
41,42,0.5506737,0.45940272948419686,0.4318205891495009,0.4799786502838595,0.4779669791336882,0.46992761042280606,0.4641314050946739
42,43,0.5435692,0.4584320180976419,0.42462734494669824,0.46312951103335603,0.4570137280016571,0.4687035223917292,0.4582457151212674
43,44,0.5402516,0.44953469581997046,0.41804507465023844,0.4591625929069321,0.45557028041341907,0.46178341613781115,0.4556844505929451
44,45,0.5327166,0.4455683855885233,0.413276266520481,0.45717568820897747,0.4537923026608662,0.45795418428695917,0.4516068085427327
45,46,0.52559495,0.43767577635150323,0.4001105102032958,0.4499346604417999,0.4480737426809816,0.4519703885933836,0.4480549977992062
46,47,0.525322,0.42411784292959004,0.3940617623704166,0.44699778791163336,0.4404470013307499,0.43230692191233827,0.42433494806712735
47,48,0.5183364,0.4222955975294626,0.3875235873791771,0.43992748482376515,0.4351413811858384,0.4292872946633532,0.4162273104508632
48,49,0.509276,0.41239987507104375,0.38247939942822445,0.43023827839706397,0.42394753587106404,0.4223128409643739,0.4093224731562084
49,50,0.50873244,0.40760805097981206,0.3681649653061898,0.42669389089449167,0.4205410823517886,0.41923470988896594,0.4050387775735453
50,51,0.5030897,0.40592149701256575,0.3636592863134397,0.41831104999844426,0.4166913441047601,0.4155984923618822,0.3999871601943252
51,52,0.49938393,0.39697836670505127,0.3497096440265423,0.4161985790470994,0.40753020464810263,0.4102037471827512,0.3950739747930239
52,53,0.49458507,0.39291957384401016,0.33929440037249375,0.4052956847069917,0.3955453902451985,0.4041077162359595,0.38278177840383626
53,54,0.49244285,0.3846717736994214,0.3363534669005365,0.3975657805947757,0.3911747391345782,0.39856327753610393,0.37979589778752004
54,55,0.49082708,0.3765718426263001,0.32547916647230735,0.39557912297224984,0.38243280445097705,0.39268787245040176,0.37753339803963376
55,56,0.4881444,0.37279912974227986,0.31984684365593524,0.3873738341457783,0.371510180672861,0.3819574330283231,0.37072629945578406
56,57,0.48060337,0.36505974805583014,0.3074015680908208,0.37690698549616236,0.362837779765909,0.37980364526828686,0.3688617715131795
57,58,0.47440255,0.3641001226422654,0.29544319161277793,0.3703603978836827,0.3595165032616983,0.37065738389561975,0.3604342778112935
58,59,0.46969384,0.3530273062728884,0.2870189688975352,0.3657035631345021,0.35556974731471347,0.36137343133607686,0.35898274565690436
59,60,0.46830645,0.3479188765967346,0.27948050966340077,0.35731228112706,0.35052973698080436,0.35941404097023244,0.35235852364956466
60,61,0.46627307,0.3431792611057606,0.2752116072092917,0.3519868475954158,0.34871856278903096,0.35585334045270084,0.3518867418715261
61,62,0.46304563,0.33653438182327383,0.2698321670309716,0.3428402052497972,0.34706246770067667,0.34857207774428267,0.34462939341336696
62,63,0.4587016,0.33408660613242436,0.26425541761799337,0.3375383055942587,0.34084053737024156,0.34801306260880926,0.3409348234520506
63,64,0.453867,0.32868270510078895,0.2543969305967749,0.3345294744269983,0.33467383464942113,0.33380343158862114,0.3342755228456104
64,65,0.45117372,0.32353584778952443,0.2485679298334033,0.3303811930048645,0.32751357840316275,0.3253589101782154,0.3304063206574507
65,66,0.44667292,0.3228090465858494,0.2428708418157409,0.3220240747292078,0.3255433952223928,0.32277458222138583,0.3195646867859209
66,67,0.44566193,0.3208196426447272,0.2375958237008942,0.3212566745529695,0.31770347780857094,0.31804550026509115,0.31877954446411544
67,68,0.4424955,0.3120482276921394,0.23052820726615672,0.31101382600079025,0.31542501873840817,0.31673834763675673,0.3106411580851119
68,69,0.4378238,0.3107481173533862,0.2283541875628928,0.3036868921286332,0.30953537778962464,0.3132386645020071,0.30707398613148745
69,70,0.43631527,0.3088585545242273,0.22146363744995703,0.30132374518919686,0.3074999667625577,0.31134445765946767,0.30560901300230175
70,71,0.43285435,0.30609454999770636,0.21758986894599258,0.29915552370780935,0.3064453022301769,0.30447662714437324,0.3022900844043763
71,72,0.43001837,0.30188443123624514,0.2137229289396568,0.29346372092913625,0.2982055055158684,0.30060854296160616,0.2981280052067743
72,73,0.4260843,0.297394688354068,0.20463368188378436,0.288250560477362,0.2926829777414496,0.2928892642710321,0.28739660737969014
73,74,0.42531487,0.2903010094741299,0.19348455922727342,0.28621153216827533,0.29011348492547007,0.29221866575861044,0.2851606351027401
74,75,0.4238105,0.28533869502211073,0.18309228883271336,0.2829804794835658,0.2870340675581014,0.2872678924604206,0.27778437277684637
75,76,0.4196062,0.2783988474950175,0.17879032756837202,0.2777143652132914,0.28004753479267347,0.283247605294352,0.275698781109348
76,77,0.41739893,0.27664307992605025,0.17558513044417534,0.2748505749623369,0.2758795681830692,0.2766015637402967,0.2739610901319684
77,78,0.4152142,0.27517951972920357,0.1736577425212771,0.2684408681659706,0.27555050868166603,0.2745212383273842,0.27164591720328096
78,79,0.41334233,0.27292484943520706,0.17001982226967888,0.2616484381991848,0.2688015539938712,0.27276157907858933,0.2679369762647412
79,80,0.40938222,0.26900841222817556,0.1645151015216247,0.25583115654871397,0.268116633492661,0.2679435328565919,0.2667528786566053
80,81,0.40467435,0.26814131208568703,0.1575186852785838,0.25422373093525064,0.2655790904312207,0.26527130766973595,0.2628293342828173
81,82,0.40243432,0.2652710491408177,0.15152108244006773,0.253811775955736,0.2592960024571451,0.2594981767601971,0.25680730171075483
82,83,0.40144247,0.2631569446359464,0.1443094379853689,0.2472825776405466,0.25776502747327845,0.2568246586252465,0.2562906932732071
83,84,0.39939496,0.2582823306872783,0.13898121446261205,0.24480024607303508,0.2532940536543997,0.2557269016855761,0.25273186773936673
84,85,0.39802894,0.2552259608118532,0.12678668178917657,0.24313900630816201,0.24966801687344367,0.25252783638978826,0.24924059083183508
85,86,0.39284724,0.2539447068317531,0.12208417284716082,0.23555468069225702,0.24682657662618573,0.2489419531020075,0.24699140913582107
86,87,0.39039427,0.2516305798482168,0.11347753767688196,0.23361400177001118,0.24396792730829858,0.247287107698581,0.24462770811298193
87,88,0.38970733,0.2503004094799674,0.10945675839019291,0.2288955241428131,0.2410250128461372,0.24657232700764342,0.23999157028316168
88,89,0.38639507,0.24564659595870142,0.10190162380070873,0.2258595669215275,0.23732865049770605,0.23962764255619712,0.23873974134062745
89,90,0.3841053,0.24102556782209186,0.10023226061926213,0.22466875965558597,0.2354178087920636,0.23668174015677182,0.23647749768916942
90,91,0.38011518,0.2390814420170865,0.09444143033317826,0.21886247420407268,0.23198721244996098,0.23241197256176704,0.23380442756191203
91,92,0.37754485,0.23702983171285777,0.0906492363758889,0.2140162202262596,0.22786757332698576,0.23050834617193378,0.23000952555171833
92,93,0.37631178,0.2334215724603061,0.08365721898066895,0.21227159211766136,0.22659063312496097,0.22907028123837256,0.22787026574576597
93,94,0.37173703,0.23036553299638274,0.08166107467781171,0.20900960839326208,0.22261105295582925,0.22256424164088381,0.22379870747380726
94,95,0.37049857,0.2286400123117358,0.08002774870962932,0.2063231719803512,0.2213308078348983,0.22091956491573586,0.2217273100012704
95,96,0.36877868,0.2244886165445845,0.07714860664041007,0.20447212885704547,0.21603937712200652,0.21920720162900398,0.21762232365920448
96,97,0.36716238,0.2204057582298007,0.06783272608549801,0.19743058149157883,0.21360068170965968,0.21758082419505143,0.21647153531272803
97,98,0.3657901,0.21535309160692817,0.06376482465550103,0.1952695455272537,0.21229171670341387,0.21294795569815328,0.21469737996443308
98,99,0.36506903,0.21261253246382872,0.060355832348376076,0.19437859650449274,0.21079473488837877,0.2116312360268248,0.2109460411947026
99,100,0.36362946,0.21094415615537535,0.04226772491920329,0.19363428015685202,0.20664742270641498,0.20795018885402758,0.20797724609076765
100,101,0.36101323,0.20663481296069786,0.0005818801360415989,0.19146675677557395,0.20519489034546162,0.20599550103038472,0.2066109281279977
101,102,0.3587384,0.2060717792704551,0.0005179114618899193,0.1846846580699952,0.2033842576897465,0.20203718349724434,0.20354320893794992
102,103,0.3585142,0.20244167204723382,0.0004941673462654928,0.1835642430893346,0.2012323877790198,0.19995447746242218,0.20164384606633629
103,104,0.3574772,0.20058735243868206,0.0004852443427551119,0.18125090400766042,0.19882125672580186,0.1956637535110584,0.19840842366604744
104,105,0.35574666,0.19851413624289702,0.00044092014174503175,0.1777566237347318,0.19592780491760348,0.19409262745762004,0.19556616891867715
105,106,0.35556704,0.19635821411318324,0.0004312978125020526,0.175989736063488,0.19485286143381286,0.19252895049229818,0.19415875200964489
106,107,0.3506686,0.19490361689553962,0.00040522083999748094,0.17240591962109014,0.1938470938882724,0.1902730702048476,0.19109737723825476
107,108,0.34821033,0.19348692667801115,0.00040055041997920257,0.1692945178119078,0.18946645674264223,0.18871378078777962,0.18899725452538724
108,109,0.34683383,0.19185455285821926,0.0003773034824080145,0.16787066129773276,0.18262417469800707,0.18732103003891257,0.18655694740469717
109,110,0.3438098,0.18972572858153944,0.0003686456765746138,0.16737143685417455,0.18223268789368927,0.18649923309620067,0.18575644189447948
110,111,0.34278494,0.18651655332783454,0.0003526211037780079,0.1650832252796331,0.17955078381461234,0.18341393165432074,0.18417463894962802
111,112,0.34278485,0.18578753982302731,0.0003473911557144854,0.15891091919769615,0.17698726169770432,0.18169517385383954,0.1834532880808655
112,113,0.3411281,0.1843157764671193,0.00033090558744255824,0.1575687468578387,0.17507989457017592,0.18015690275866417,0.18117142576597786
113,114,0.33986887,0.1815910860374178,0.00032021775871743136,0.1568214624656289,0.17221915258093895,0.17772828622289438,0.17883019667536
114,115,0.33947968,0.1808539301435592,0.0003062156598854714,0.15292381829020582,0.16774229961632955,0.17581298578268173,0.17678816904804973
115,116,0.3354291,0.179600685455774,0.00029879734988686433,0.14982170069142625,0.16734336529374422,0.1737912292391928,0.17496542679639207
116,117,0.33350384,0.17798110707831,0.0002802716003247083,0.14680827582002337,0.1641618658088993,0.17259594006337364,0.17269127715329374
117,118,0.33264247,0.17701471835876137,0.0002740997484102475,0.1447822453999161,0.16387086773234177,0.16963318341378364,0.1719166009833039
118,119,0.33152625,0.17439453150265222,0.0002636801873114283,0.1430138003107352,0.16215949960607282,0.16666992666442051,0.17065851960515374
119,120,0.32700062,0.17294201860276634,0.00026167773666911675,0.14033101782120938,0.15956097624478224,0.16631381809901985,0.16773219382895654
120,121,0.32424846,0.17114604243396908,0.00025269144118566004,0.1390553559073716,0.15716251346961013,0.16384236372302902,0.16532119995453348
121,122,0.32333985,0.16885382888012723,0.0002503766230456818,0.13431416635056603,0.1551875387321062,0.16312930202844642,0.16496817891206944
122,123,0.32317582,0.16570252707586128,0.00024887406975713405,0.13399121352891483,0.1540647817504315,0.16104684657941765,0.16192879752222583
123,124,0.32213518,0.1643688150908915,0.00023777112623028755,0.13288933498137218,0.15001830274416977,0.15847154044182127,0.16139625380836356
124,125,0.31904796,0.162075479875199,0.00023287029574909339,0.12926352826329207,0.14948094364564213,0.15614371232734103,0.15984471096904068
125,126,0.318772,0.16113332784469453,0.00022940343538849613,0.1286313240258169,0.14899824423339075,0.15439748785907867,0.15744915833673373
126,127,0.31809744,0.16014808360094593,0.00021927843698076556,0.12584584114232178,0.1465918857349848,0.152533101220033,0.15580513824658096
127,128,0.316082,0.15676468812142588,0.0002177381781409397,0.12442119141475164,0.14509824125980664,0.1503932081995851,0.15565980501970325
128,129,0.3138911,0.15443242063044918,0.00021261048310296113,0.12298789780688069,0.14105775387309716,0.14978047523331942,0.15408180508930236
129,130,0.31292242,0.15244668935036987,0.00020519160821824781,0.12180868354227078,0.13987286939757404,0.14640989308973396,0.1516126031370402
130,131,0.31290805,0.15227487265014386,0.00019645943810275146,0.11983853630460997,0.1392926975667935,0.14545054040947447,0.15089467947902963
131,132,0.31182238,0.15066637483297254,0.00019156693416219804,0.11788191450871824,0.13865523357652376,0.14414420121880261,0.14973108118215564
132,133,0.31052312,0.14902142726411627,0.0001885838312835113,0.1173037799815977,0.1351655301903573,0.14213786612726786,0.14805844922911496
133,134,0.30832794,0.14622312749472327,0.00018243038433463055,0.11207867501828078,0.13345202976783702,0.1419520294262234,0.14670116201378128
134,135,0.30666625,0.1451486132214814,0.00017755634222485782,0.11043919471078212,0.13243857414903318,0.13876513946897878,0.14427984859152132
135,136,0.3060469,0.1447320834158705,0.00017643093959350922,0.1093667005852013,0.13054100596150944,0.13698603890426986,0.14264655637846604
136,137,0.30415234,0.14298980330559835,0.00016945505307471237,0.10626663076409472,0.13016855843643987,0.13628752710850028,0.14170102133927526
137,138,0.30406252,0.14254351740470267,0.000163696710446723,0.10513037238743224,0.12767210264256737,0.13429838307576178,0.14147297361190658
138,139,0.3031826,0.1411246311564398,0.00016077071098259267,0.10470846396616562,0.1250768944120688,0.13314864183776431,0.1403015673116615
139,140,0.30160373,0.13923412520421732,0.0001568687864986887,0.10274788715979384,0.12310026061692671,0.13159399534784427,0.13893761757924264
140,141,0.2993213,0.1382381190738046,0.00015464007792982868,0.1015448432020604,0.12290251211137766,0.13082057200711075,0.13560819198364096
141,142,0.29769036,0.13750943829084744,0.00014883361512442724,0.09990483901042498,0.12174080036769629,0.12830176329454315,0.13457472923869782
142,143,0.29726085,0.13589206792010874,0.00014743851410499477,0.09971866964866956,0.1211398171014584,0.12674924187810174,0.133526225869642
143,144,0.2957259,0.13469305463428996,0.000144848963579638,0.09608618217473136,0.11829350616636154,0.12642796824596264,0.1319922850167909
144,145,0.2946633,0.13356107971384998,0.00013958891723340794,0.09473027520478941,0.11720385807000784,0.12450430016174407,0.1304272224369579
145,146,0.2936185,0.13204904737587092,0.00013635009517707516,0.09343821964066351,0.11507965812392444,0.12402961502453728,0.12823264904222256
146,147,0.2925141,0.13080980658179614,0.0001325957179207234,0.09235982514142864,0.11439260466022629,0.12227759736698579,0.12685519134564519
147,148,0.29037547,0.12972941445318745,0.00013223479494552738,0.08925463900635555,0.11345652228813889,0.12028795554321438,0.1259322078113869
148,149,0.288738,0.12808331840205595,0.00012894639889514788,0.0890987352552793,0.11112079998306652,0.11866543879690676,0.12545823491900254
149,150,0.28770164,0.1272713367977568,0.00012271677107710696,0.08803915252207002,0.10935855816031798,0.11697658870574693,0.12510089690664244
150,151,0.2867713,0.1263933956934748,0.00012178220131861104,0.08632478344270168,0.10801621344916232,0.11678036843603401,0.12402892626029008
151,152,0.28606644,0.12373346467439571,0.00011906791600944957,0.08589368441805045,0.10772919618220902,0.1161664137619623,0.12036331202286957
152,153,0.2847944,0.12348403320316421,0.00011391774053906932,0.08423786734988044,0.10716370521069177,0.11513476034102646,0.11991674920603003
153,154,0.28213084,0.12198902145098409,0.0001126373394610825,0.08273697053982969,0.10495353815874275,0.11365513048538849,0.11923509591847968
154,155,0.28165674,0.12143494847982615,0.00010896460322725689,0.08211498075956743,0.10482622698709104,0.11235579679646725,0.11848334163431593
155,156,0.2795541,0.11969382340594549,0.00010691445308018645,0.08107806522956602,0.1027697707466277,0.11152830511951731,0.11714376836727121
156,157,0.27854797,0.11799625221743919,0.00010306426320319791,0.08063991301679806,0.10198442954534316,0.11067346052266426,0.11589217199027979
157,158,0.2778705,0.11717086208189495,0.00010116149734386417,0.07825516470320303,0.10042254781911772,0.1093904141679231,0.11547922296638931
158,159,0.27674577,0.11656173320093698,0.00010062455984604603,0.07710607595900919,0.0990520893687507,0.10725904348803848,0.11462649478323267
159,160,0.27660206,0.11553178888901146,9.772751232203603e-05,0.0760784903916801,0.09790130638482877,0.10663590908980634,0.11247047885602013
160,161,0.2758906,0.11433405257429823,9.576452170139115e-05,0.0750334038655007,0.09712554268138815,0.1048829635704957,0.11209841671471303
161,162,0.27515978,0.113676746911923,9.061949027711397e-05,0.07439363079830116,0.09678243690659631,0.10387767433932053,0.11085090040908545
162,163,0.2729578,0.11280842870302724,8.890837090937108e-05,0.07330652729594832,0.09457623813441204,0.10337011159378814,0.10880595694654072
163,164,0.2725604,0.11148520814861741,8.623207955420815e-05,0.07263616870797092,0.09416673749210905,0.10163785849541565,0.10737714009011748
164,165,0.2710728,0.11002622329646682,8.2674487274559e-05,0.07161967796297491,0.0932290694219617,0.10130396564609138,0.10735786280764448
165,166,0.27023137,0.10988556599751485,8.114479681249814e-05,0.0703893131053413,0.0927341802440589,0.09864600983371483,0.10614020132841177
166,167,0.2691033,0.10857561048018359,8.0604682843679e-05,0.06867439189740955,0.09152904435322867,0.09749381967007859,0.10447760971113022
167,168,0.26775607,0.10811042589073991,7.695780243177085e-05,0.0677624548678622,0.09002646957028589,0.09661429865961804,0.10366042629344688
168,169,0.26593396,0.10741864479067639,7.644816634681743e-05,0.06739635711780037,0.08867047101280404,0.09587580033570035,0.10225071804118598
169,170,0.2651171,0.10595213281818645,7.334208512743176e-05,0.06638878427077198,0.08833572748570458,0.09559205440708837,0.1022012355968153
170,171,0.2642209,0.10533406913884545,7.081790172856554e-05,0.06563401604099339,0.0864829679670208,0.09542694163716942,0.10155358111423436
171,172,0.2626873,0.10361439464044805,6.94792621108806e-05,0.06444366100664749,0.0855145657783376,0.09506294723153513,0.10014937547594609
172,173,0.26232737,0.10258736696326719,6.857484430887905e-05,0.06351821351148121,0.08484190495903314,0.09352679839809011,0.09992578161279093
173,174,0.26076937,0.10238333958707932,6.792570857087038e-05,0.06143597872744308,0.0840766301911375,0.09251645841050718,0.09898445839623923
174,175,0.2599445,0.10102735013383071,6.577018630075778e-05,0.06032799678935472,0.08342263338876284,0.09201797459597727,0.0985099206708061
175,176,0.25852668,0.09979795639919499,6.31096737983851e-05,0.058780907343662744,0.08295984760964331,0.09098860577848765,0.09652817632710806
176,177,0.2580066,0.09879310442770806,6.070671783543923e-05,0.05860426921586593,0.08245117046932447,0.09058355474103716,0.0958716096544871
177,178,0.25704134,0.09870806342686624,5.939101001562668e-05,0.05721109354907651,0.0814044205322464,0.08770769840516625,0.09538441123630878
178,179,0.2556019,0.0972931616815911,5.796032668485727e-05,0.05683261169355573,0.07998498959720413,0.08676329415013474,0.09471791932693499
179,180,0.25517,0.09697137919666154,5.598770945171106e-05,0.056001135818386456,0.078044738079557,0.08621328271367965,0.09404830580672582
180,181,0.2546289,0.09609231114235574,5.472683959309924e-05,0.055874728689969934,0.07764477140374011,0.08591969940949913,0.09263175358647688
181,182,0.25367406,0.09566060363002886,5.331698717527929e-05,0.05491383157591053,0.07715047151497195,0.08415512037314143,0.09194358149700115
182,183,0.2528728,0.09494656687165466,5.2114932107956544e-05,0.05350529848118269,0.07693405129202954,0.08382100688660041,0.09166233519917824
183,184,0.251341,0.09378069574603813,5.076409185290992e-05,0.05264978504842645,0.0759551536034412,0.08273805130394465,0.09051225927255223
184,185,0.25079814,0.09335739202443168,5.030922605852885e-05,0.05159160227406011,0.0751031911916894,0.08178445694794828,0.08887286070139253
185,186,0.24925493,0.0928147616691938,4.754187340563225e-05,0.05082998771011975,0.07361148687342489,0.08133657227327923,0.08839794426097668
186,187,0.24917196,0.09206765529986917,4.647352637830639e-05,0.04926242896856117,0.07260027820226113,0.08062417856272014,0.08813200344995191
187,188,0.2479937,0.09108013639630035,4.590112344682365e-05,0.048663077241398636,0.07222878769447764,0.07989369439004913,0.08775331727214578
188,189,0.2473688,0.09080129211305485,4.451042859907801e-05,0.04822613991986469,0.0715315606218834,0.078420653533101,0.0875188553621768
189,190,0.24638963,0.08994387370811976,4.329653279827386e-05,0.04757150616230922,0.07082840740539645,0.07773575346059651,0.08633797789850226
190,191,0.24627478,0.08866879631962803,4.276443673194676e-05,0.04699800303680476,0.06947383599470154,0.07747460409387849,0.08594389955024012
191,192,0.2460455,0.0880274746269891,4.057646457695537e-05,0.04607907471914174,0.06914730892583003,0.07679583339254184,0.08442246513762136
192,193,0.24399257,0.08695185150460671,3.9226751335651145e-05,0.045552237750084705,0.06851969738177988,0.07596863310512073,0.08399449098338069
193,194,0.2424392,0.08632114038670038,3.889956484448641e-05,0.044539538660597226,0.06787826735647819,0.0754769710732535,0.08362634535680054
194,195,0.24198392,0.08577028577287862,3.7506764461950885e-05,0.043800462964632324,0.06661868127748374,0.07455128665608159,0.08236423698283761
195,196,0.24156347,0.08505516510264774,3.6523292198433956e-05,0.042212458499071515,0.06642153876508235,0.07442649519022602,0.0818226966515814
196,197,0.2399966,0.08444306006570257,3.543510322178841e-05,0.04198673711110153,0.06590287478003426,0.07387572747356738,0.0812532721279089
197,198,0.23926839,0.08400835766613571,3.533599980796024e-05,0.04127570488731411,0.06500223039315102,0.07327507108470335,0.08017474016122969
198,199,0.23793761,0.08396303495980716,3.43413854807683e-05,0.04090547263460276,0.06458879399741632,0.07282665453220322,0.07988174262193438
199,200,0.2372547,0.08295108510308459,3.2924864223363295e-05,0.04068503046459955,0.06353685212594147,0.07223742537740856,0.07944161826190621
200,201,0.23666711,0.08225795745633852,3.119022509559483e-05,0.039713886586272645,0.062215877424581255,0.07101913673101189,0.07891904099838563
201,202,0.23598443,0.0817426958254823,3.024047974958061e-05,0.03919526650250747,0.06144852027986557,0.07033470737046926,0.0779427813192555
202,203,0.23456074,0.08118671186371994,2.9894190738371493e-05,0.03867916678736482,0.06049258846447395,0.06980382670011265,0.07715422808587298
203,204,0.23380706,0.08040890363176689,2.926420195825084e-05,0.038018887461455576,0.06009988336515895,0.06950397157245153,0.07648626538187814
204,205,0.23340169,0.07951564768164365,2.8819659939772375e-05,0.03594138308483485,0.059378585119043384,0.06891511628152985,0.07626565659597459
205,206,0.23286346,0.07940854466048965,2.775662661709354e-05,0.03557089463179842,0.058679996172496064,0.068132792381606,0.07548694010667309
206,207,0.2326965,0.07851201614117011,2.690314541249813e-05,0.03502735567888574,0.05827330631515722,0.06731629654930757,0.07468586996744223
207,208,0.23205888,0.07810926561417068,2.6514451385460518e-05,0.0344269279885786,0.05785038717698359,0.06698615176894927,0.07374560584345373
208,209,0.23096715,0.07705155177675983,2.6116408546627432e-05,0.03358535766725289,0.05678960409505409,0.06667374133568296,0.07340575916990535
209,210,0.23024812,0.07655867313909732,2.481837967472207e-05,0.033013276553447726,0.05609353334994898,0.06613428268367035,0.07325895583581676
210,211,0.22937974,0.07583424415806536,2.447740600987662e-05,0.03257472484199835,0.055503252597880345,0.06565674036245644,0.07257442934256281
211,212,0.22822745,0.07526084601625088,2.3459137117903403e-05,0.03222976726233085,0.054957812247045414,0.06458837596994774,0.07172310691798854
212,213,0.22746705,0.07465285296224744,2.2940960802611605e-05,0.03151439417916307,0.05450697802220259,0.06434708707266286,0.07123214283006295
213,214,0.22605725,0.07428428827500838,2.2888626340040358e-05,0.03122156609251143,0.054025092058327055,0.06317773601973427,0.07066367377699327
214,215,0.2257449,0.0740837068530132,2.132194727202634e-05,0.030291904328204958,0.05324157860316182,0.06257038322890388,0.06989149295940046
215,216,0.22489764,0.07377042568663246,2.0371644096615085e-05,0.0299544816450882,0.05259399460648548,0.062225916533948544,0.06917551167650532
216,217,0.22444478,0.072728386531077,2.0063790003377007e-05,0.029370567685800878,0.05239071598064362,0.06116615026494971,0.06831549862544099
217,218,0.22409156,0.07246666449393976,1.9687207375799665e-05,0.028856596160843,0.052132504121464515,0.06087923559741027,0.06805092577728655
218,219,0.22348377,0.07195637267112324,1.9155179346404107e-05,0.028370142675020638,0.05137138229545089,0.060319074113271344,0.06785424745400911
219,220,0.2221381,0.07155264978593777,1.860465276498377e-05,0.027944400959647266,0.05063215338935099,0.06009198615432875,0.06767419229545193
220,221,0.22159559,0.07078430166374482,1.7849816949234516e-05,0.027311205190561662,0.05038407994895873,0.059712173102489025,0.06744294441389595
221,222,0.22121325,0.07068510384603821,1.7442994681329717e-05,0.026023770329120302,0.05023239089501198,0.05903020125676906,0.06684223938027893
222,223,0.21993224,0.0699876464933671,1.7202616640075724e-05,0.025702801612747496,0.050038278671977826,0.05838613448686102,0.06657995014170766
223,224,0.21947129,0.06979087523135845,1.6883483310725565e-05,0.025382155101835054,0.04889356498424732,0.05803688454844361,0.06548493653995574
224,225,0.21928656,0.06950779653580876,1.659438085648854e-05,0.02482849706827542,0.047910018539584695,0.057496152081139104,0.06488519979170465
225,226,0.21858107,0.06898475521048614,1.532628459796965e-05,0.024758336798076683,0.04736016145323808,0.05718235554996334,0.06480865634961207
226,227,0.2174459,0.0685452443335191,1.4931207103478225e-05,0.02464346292521742,0.04681900792302027,0.05666884827038023,0.06393336909099184
227,228,0.21727514,0.06843205681056483,1.4512084499403693e-05,0.023947934904167675,0.04666026108800843,0.056012837223933014,0.06371403224948022
228,229,0.21724471,0.06769216624559263,1.427638498194321e-05,0.02303379085007836,0.046153486880860455,0.055723516490289886,0.06308693041503546
229,230,0.21664,0.0674694459550472,1.3594487591680372e-05,0.02217738860703968,0.04577222063034039,0.05469975905250393,0.062497633098413795
230,231,0.21577941,0.06652643952395242,1.3001229544532856e-05,0.022129928756506302,0.04478702894441834,0.054286636802185234,0.06207654192910433
231,232,0.21527089,0.06605934034404332,1.2696429367857505e-05,0.02163482640759394,0.04462881171960519,0.05372545664993663,0.06176634612553034
232,233,0.21403717,0.06528720140841768,1.1856676334131032e-05,0.021352625721803603,0.044225983151700135,0.05330426050941223,0.06127729518406676
233,234,0.21318272,0.06516776629368204,1.1530235283926612e-05,0.02081495085010842,0.043658568749127866,0.053115298762031866,0.06061049400595747
234,235,0.21285918,0.06476960418067972,1.1393361271911388e-05,0.02044465660452837,0.0430379822655426,0.05236696534077548,0.060058142986270734
235,236,0.21232994,0.06371820393666339,1.1009756420088296e-05,0.020283331383896815,0.0427317162165069,0.05157559573818702,0.05974676725100934
236,237,0.21174072,0.06349582467419272,1.0614598354333204e-05,0.01986962009756211,0.042011296926854215,0.05107509288433384,0.059182839539800795
237,238,0.21169859,0.06307937705737363,1.0301873285327444e-05,0.01917282903071047,0.04172263836141638,0.05083041320683467,0.05858959647605028
238,239,0.21077389,0.06294795373004199,1.0015166310404814e-05,0.018841893157213803,0.04139583332692482,0.05042631224031482,0.05804856157269963
239,240,0.21009423,0.06211842054786955,9.814427839019745e-06,0.01858570123500162,0.04094170124673732,0.05012508111022111,0.057546759455254955
240,241,0.20943768,0.061703127545770384,9.51555830358957e-06,0.018055331489328034,0.0404616404854933,0.04941132476307476,0.05726116814260872
241,242,0.20907854,0.06111999863792745,9.292429600919114e-06,0.017607594051595295,0.04030254819780067,0.0490288236504418,0.05669686209832122
242,243,0.20829982,0.060945830421295796,8.818547193025145e-06,0.01717166892810954,0.03995456877006497,0.04873269131515437,0.056257155955222855
243,244,0.20794548,0.060524210860815414,8.729536287056581e-06,0.016809510596686904,0.039627569553260016,0.047984827202508344,0.05613321916552347
244,245,0.20696138,0.06041168550451428,8.39417664668157e-06,0.01658199769825409,0.03947494451560002,0.04787185975673091,0.055312062472610765
245,246,0.20684524,0.06022534750022614,8.365563587526278e-06,0.01615531119507459,0.03899680941638112,0.047504060157569486,0.05512576343116368
246,247,0.20639805,0.059701349635421286,7.916644150226377e-06,0.01600100714519201,0.03839438345629725,0.047408101645219844,0.054725003034883875
247,248,0.2059227,0.059188115434663874,7.707887811553206e-06,0.015396424112518499,0.037643951298562024,0.0466933512357942,0.0542463667186621
248,249,0.20529044,0.05874309831280156,7.265460122014259e-06,0.015029746863276095,0.037378765186074935,0.04659537151040594,0.054028749316197486
249,250,0.20526244,0.058444760442051574,6.887786430683508e-06,0.01472757399700685,0.03687727529455802,0.04622522686816469,0.053741733761857924
250,251,0.20423779,0.05802514036780075,6.708171262430322e-06,0.014374667867574213,0.0365949922348148,0.04591198411346441,0.053207915941499775
251,252,0.20264326,0.057364168406026594,6.4142220669847145e-06,0.014297558758442408,0.0360016130781729,0.045555930241402476,0.05295940855106656
252,253,0.20238402,0.05726111237324762,5.942092880684613e-06,0.013727914532423788,0.03566486487423156,0.04520388642559746,0.05236228311045779
253,254,0.20179756,0.05683215988138034,5.719217528207686e-06,0.013044695585998684,0.03522426479739361,0.04476531081276655,0.05224974507871305
254,255,0.20128676,0.0562603698034505,5.570870639986077e-06,0.01276956973389943,0.03473976825705833,0.04431694561673363,0.051944209185808436
255,256,0.20102957,0.05572658514113267,5.397402954733116e-06,0.012494117836335172,0.03422813805092933,0.0440298656534972,0.05139497313560656


==> data/spectrum_kings_county.csv <==
j,id,exact,mNone,m100,m300,m600,m1000,m2000
0,1,1.0,0.9999999531630172,0.9999999999777042,0.999999999993862,0.9999999995210888,0.9999999841462209,0.9999999764750697
1,2,0.9996787,0.9996293513643596,0.9999995072125116,0.9999999966486504,0.9999999074184895,0.9999999236377193,0.9999998262016045
2,3,0.99596727,0.9955928976916419,0.9919854507272836,0.9997512099837735,0.9943373828222677,0.9999654186413561,0.9926517021149168
3,4,0.96840584,0.9594126895888196,0.9814017416318253,0.9792234964003534,0.9645686089868011,0.9652994883460051,0.9596564109154111
4,5,0.9669627,0.9551366612513311,0.9694150625919826,0.9674230351947514,0.9627169062519614,0.9593250416359832,0.9545816872326117
5,6,0.9599407,0.9363628086142999,0.9632311226862418,0.9567821353052246,0.9570931226825554,0.9515934712844518,0.9379905585994761
6,7,0.9417116,0.9216619287045283,0.9517490197058829,0.9373670029294716,0.9373623764488032,0.918912972836483,0.9220031826996563
7,8,0.93863815,0.8990142793628992,0.9198461493020511,0.8903239606140897,0.9124680215943046,0.9125265193494432,0.9031096828121491
8,9,0.92904,0.8841561587266379,0.9122853279778783,0.8854343380243851,0.8885315258978479,0.8934820306508431,0.8899813749035873
9,10,0.921853,0.862829452980244,0.90869623984207,0.8665084687964567,0.8592967836518872,0.8771455310946299,0.8724269819766659
10,11,0.90093,0.8313491997159984,0.8973599129703702,0.8441481613752048,0.8409389705604193,0.8491026707291953,0.8497172165361223
11,12,0.8883825,0.8086371836281897,0.8812204758638389,0.8360997784539406,0.8211002066657923,0.8154971545566991,0.8190173027541819
12,13,0.8849648,0.8069953206347759,0.8635342802373233,0.8320206620550783,0.8125353423509708,0.8071336618936331,0.8114772169860303
13,14,0.8522963,0.7861209280447,0.857793439317707,0.809360190122614,0.8042197136009924,0.7985740411566665,0.8003389681880677
14,15,0.85103744,0.7808411288545276,0.8548025439313642,0.796828265046971,0.8019230645622597,0.7862957202958483,0.7978276069104948
15,16,0.8445354,0.7726800664099107,0.8448514723487742,0.7721163799139535,0.7959126918525621,0.781741806518011,0.7858664883384924
16,17,0.83236015,0.7626786559734728,0.8370009018771593,0.7661311315225621,0.7793264154475325,0.7707386692773875,0.7593363511264853
17,18,0.83000755,0.7520964034189539,0.8248650463067533,0.7460000381763268,0.771543788242195,0.7601656305970849,0.7574676415035083
18,19,0.8268701,0.724409149994552,0.820614159369032,0.7318263250904234,0.7701481433219514,0.7418329480049148,0.7328011091250277
19,20,0.8175151,0.7172355319498291,0.8153836888730699,0.7243597317941692,0.761363159295338,0.7226741757388152,0.7262964884805431
20,21,0.8091903,0.710396822180928,0.8005847051307875,0.7154517928888832,0.7416198330821596,0.7139727591752133,0.7160872130030953
21,22,0.7950586,0.7034028345794128,0.7871583909131916,0.7122904216840696,0.7275059819269085,0.7051482439541558,0.707131850590096
22,23,0.79139227,0.6623297623068121,0.7695965645082133,0.7047004521658973,0.7105309642576587,0.6976750105247855,0.6681974031681921
23,24,0.78517914,0.6487271037187384,0.766732897947083,0.6981483089021977,0.7037617895374039,0.6814474169929301,0.6644130840026199
24,25,0.768157,0.6402115889433295,0.7562431695123852,0.6816924330683027,0.686698972163636,0.663759084273671,0.6602397503673015
25,26,0.75984836,0.6275971577882304,0.7521421637365099,0.6677209930559388,0.6784049439633334,0.654754468308982,0.6442686435577576
26,27,0.75489503,0.62040345388354,0.7263255023038087,0.6580922143157331,0.6700573123420926,0.648965776033244,0.6401518121973763
27,28,0.75420594,0.6118555177185707,0.712540170667107,0.6436355612394429,0.665052734474677,0.6417123494580153,0.6336381116456232
28,29,0.7491867,0.607687553543655,0.7024984855733716,0.6356701730421063,0.6534462309524726,0.6233916468747602,0.6235481933542291
29,30,0.743372,0.6037675093140529,0.6914084733117822,0.6253253423749374,0.6404882886617058,0.6095123520516635,0.6106544267222795
30,31,0.7213754,0.595605934259376,0.6874084515139893,0.6179760954428934,0.6352945067343797,0.6066361590258469,0.6073975719804742
31,32,0.7135702,0.587185806819394,0.6827277702184741,0.6067913030367419,0.628275235080502,0.5986533195076755,0.6007390517779204
32,33,0.70043963,0.5811027235736698,0.6727990208598259,0.6006834115503408,0.6233157857196239,0.5914487470244468,0.5887903171951162
33,34,0.69605535,0.5763298993084637,0.654335837141493,0.5845059234947445,0.6187631939062692,0.5831277954225399,0.5860436970775339
34,35,0.68947935,0.5751420180637066,0.6398754315465073,0.568052931201395,0.6147607285468252,0.5812388105480977,0.5840854538714038
35,36,0.6882024,0.567869232594579,0.636292793323172,0.5622702780362147,0.6065163915612192,0.5767780226956245,0.5792246140602716
36,37,0.6825638,0.5632614710884404,0.6223748268397232,0.5498806789106706,0.5930349446238664,0.5712954122759785,0.5766185037123843
37,38,0.67249155,0.5587476854522095,0.6142388296363054,0.5455149472241367,0.5875031955737471,0.5634767216051593,0.5674515908685904
38,39,0.6675989,0.555122938625103,0.6081780036600983,0.5397400523929177,0.5840345107216605,0.5547986677547402,0.5619101167094297
39,40,0.66514564,0.5453109198307157,0.6033161679039922,0.5206545724811972,0.5702033547329899,0.5497776903706001,0.5594029600771006
40,41,0.6584744,0.5427060062274862,0.5799978907632033,0.5159694186002547,0.5643366445860298,0.5487574617966691,0.5533032338521038
41,42,0.65566385,0.5305698432055544,0.5749088726653784,0.5041557266584317,0.5571097006483084,0.5436192651770517,0.5479421552649634
42,43,0.6536441,0.5237221769090593,0.5715186661134914,0.48987680770313724,0.5500584245745788,0.532641092243897,0.5474851924890112
43,44,0.6459254,0.5113335942614113,0.5637746247872631,0.4778777212452089,0.5376614076967889,0.5322667983652651,0.5434812458374452
44,45,0.64410293,0.5073291431340006,0.5531979070859389,0.4684079314002992,0.5343576517089259,0.5276877149209723,0.5384420053942769
45,46,0.64201015,0.5001168182061636,0.5363125135220574,0.46275986159524535,0.5255947845084868,0.5185565900784496,0.5235268901463549
46,47,0.6394807,0.49740296636777365,0.5211384158199319,0.45628843953548837,0.5160266461517119,0.5115758801953606,0.5148347695799902
47,48,0.63757926,0.4879709870854915,0.5153374028228732,0.4527615422595591,0.5108079165261616,0.5079208358719387,0.5070254330759413
48,49,0.63392574,0.4770774387765082,0.5101642450296434,0.44806462523661955,0.5039082969631817,0.5039410055857964,0.5048461647606769
49,50,0.6323286,0.47497245731589127,0.49993607745468743,0.44246560896423265,0.49983410253921506,0.5009102409083522,0.5001189570182033
50,51,0.63099414,0.4708328971404766,0.4878469762483746,0.43504807607468277,0.49207951115714105,0.4972178997814961,0.49687304899097984
51,52,0.62592506,0.4698221301519808,0.4855982880447955,0.4299224380103239,0.48134160057172726,0.4874397971759167,0.4880128788982687
52,53,0.623901,0.46633746392182635,0.4675114005024117,0.4273279937090143,0.4726558749123544,0.48206451536146755,0.4867240348936403
53,54,0.6150069,0.46027332498340456,0.45715685864663375,0.42294658067707147,0.4714083380456334,0.47813474087882585,0.48269608572644573
54,55,0.61472416,0.4514873527322808,0.45544066512228076,0.41317836451745615,0.46409327626980146,0.4653312566251277,0.47587796541617866
55,56,0.6117737,0.44959738297615603,0.4421611321469372,0.4052839718094076,0.45723213623454434,0.460128108859901,0.46738677440806076
56,57,0.6089825,0.4425026980098343,0.43707493555558247,0.3997525806249531,0.4538977925563923,0.454383983725699,0.46404872852576445
57,58,0.6061766,0.44183518071325895,0.41865615749635166,0.3866757730378183,0.4495569138329256,0.44994559640919907,0.45564754122923407
58,59,0.60054016,0.438049617102624,0.4142786941785525,0.3800529298239742,0.4481395656801787,0.4407775944833165,0.4530800921793846
59,60,0.5945702,0.432854209318368,0.39769548663570975,0.37631143837496567,0.4416197549946925,0.43930108541380725,0.4435409157538154
60,61,0.59091115,0.4280528321686975,0.3894084506274997,0.37515285620445166,0.43835286468782314,0.4327727005972426,0.4383208287427138
61,62,0.58910465,0.42497912994354753,0.3850709313434403,0.3635196548383572,0.4329806226362692,0.43042817145390627,0.43124564749414673
62,63,0.5822047,0.4168398538485724,0.38328912119999636,0.35955915229286534,0.4281992390601537,0.4265525002006754,0.424137581025592
63,64,0.5789352,0.4146200401764494,0.3771486851165378,0.3472523886194521,0.42259152444349685,0.4217052757929472,0.42065350417336134
64,65,0.57739764,0.41095243708778256,0.36964097103994586,0.34355954396980387,0.41724087385897723,0.4169963881235379,0.418063032021912
65,66,0.5719159,0.40621004829836443,0.35387409621963745,0.3396893029459335,0.414144297581742,0.41291890659273633,0.4139668376763099
66,67,0.568813,0.40417698596379414,0.34738551003402646,0.3346640612945564,0.4096480033547825,0.41088504195718445,0.40653423269262395
67,68,0.5663163,0.4033985197502839,0.34268418526858163,0.331649790181339,0.40579828056901585,0.40360804256242516,0.4014260499097756
68,69,0.564717,0.40161711436702235,0.32844761237375253,0.32382407642264127,0.4032818787973559,0.39841746026613545,0.39967980901120825
69,70,0.56288546,0.39392922760567795,0.32321292395894746,0.3132534470422727,0.3989889274650122,0.39675056061618474,0.39119068881290864
70,71,0.5606869,0.3919902170023598,0.31550873008523384,0.30544371880528504,0.3913728889780662,0.3897587729564032,0.3905899551890387
71,72,0.5579878,0.387414651511605,0.29529269315573375,0.29945966278592434,0.3884616651473318,0.38734784718390736,0.3806989323172437
72,73,0.5569162,0.38504422923387593,0.28295788870453636,0.2950360389168671,0.38537411086188983,0.3799017004583112,0.3763362318527394
73,74,0.55118805,0.3784895051091699,0.276633434227454,0.2915415943075975,0.38099879755691557,0.37819313935838017,0.37302128739464996
74,75,0.5496498,0.3714618477793609,0.26446106454980733,0.2833203367637033,0.3771580326847188,0.37055259864402634,0.3692589385491143
75,76,0.5487093,0.3661831631093366,0.2631133136751374,0.28293062058794477,0.3732652814629746,0.36709583950519065,0.366775540557229
76,77,0.5463955,0.3641232947369757,0.257782492609568,0.2771474255315493,0.37023489125349407,0.36512611133969103,0.36285855323844635
77,78,0.5445834,0.35769140393201,0.25516063060520716,0.2687832427806765,0.36319049951194277,0.35793596973677994,0.35810317133661856
78,79,0.54337573,0.35288571536686764,0.245027290057731,0.2639680417089248,0.36210241059774445,0.3524262503218053,0.35539894324140725
79,80,0.5408488,0.3498151577496447,0.2367736795594179,0.2597315835650397,0.35610097789870215,0.3491303523906097,0.349793063275516
80,81,0.5385241,0.3481696415877187,0.23158225990359338,0.24903731223698916,0.35246384781639173,0.34425874853567234,0.34754988412609744
81,82,0.53623265,0.3436449591331819,0.22428103256667192,0.2431374084306384,0.345717024699598,0.3391234377717048,0.34101688693735105
82,83,0.5319841,0.33807113750745,0.21630943792786428,0.2383255761113452,0.3409460110933851,0.3350092283850601,0.3372971342638053
83,84,0.5258243,0.32881923550023856,0.20288540015645087,0.23002199625111447,0.34020708010986855,0.33232947009640806,0.3345542335185502
84,85,0.52353907,0.32714508475298054,0.19539331413619196,0.22746988691425313,0.3369218030959682,0.330820332308706,0.3321817836332257
85,86,0.51751316,0.3246120311395629,0.18682770110473135,0.22204771160969541,0.33438371719571164,0.3291033417096249,0.32839643882720776
86,87,0.51571286,0.3238443928441177,0.1836458691360691,0.2154501705676308,0.3287981662227072,0.32379776317592907,0.32416954506998924
87,88,0.51394117,0.318250661063242,0.1802352838408599,0.21035004942101473,0.3263614710386693,0.31779115469212255,0.32058007481522355
88,89,0.50935644,0.31651867310173926,0.16795072113575987,0.20613378473504448,0.3233886426228724,0.3144255427980276,0.31605127407832617
89,90,0.50747246,0.3101178396704329,0.14952579264020388,0.20435350988877712,0.31704381303992274,0.3118942569150111,0.3146096434883405
90,91,0.5021396,0.30688866922987845,0.14341299207948224,0.1987382759761696,0.31083493744839286,0.31047967710758156,0.3123571936997585
91,92,0.5006577,0.3057092670859154,0.13732912912052855,0.191520311458856,0.30974078454096354,0.30838642942415334,0.3092962952142428
92,93,0.49890953,0.30149868171191163,0.13323327902584103,0.18844799724102504,0.30564369655473883,0.3055556827993774,0.30699573448451684
93,94,0.49519143,0.29898369840971023,0.12304656514285046,0.18689360888758244,0.3033453831901537,0.30347346914834494,0.3040885014332196
94,95,0.48984757,0.2986856379039467,0.0983660592653743,0.17878472298246934,0.3001361602623045,0.2979559336957879,0.3011947349427248
95,96,0.48644704,0.2942416127059426,0.09340952945279135,0.17752197172392029,0.29738202589531265,0.2959741489968961,0.29745486970782503
96,97,0.4840539,0.2899153758918426,0.06814289400770057,0.1752836277036408,0.29421611604106207,0.2899890502114842,0.29531579285107135
97,98,0.47739756,0.28749754848311554,0.05347478397743273,0.17332695358969114,0.28859469240855656,0.2886244312531085,0.2931045234378894
98,99,0.47667417,0.28204502622087596,0.049119831227576904,0.16856672192664285,0.2862028445565693,0.2851520082178038,0.2885424246466213
99,100,0.4741424,0.27957630064412126,0.029588661001221508,0.16224258740854386,0.283797164586326,0.28336907461111116,0.2843672301530203
100,101,0.47322157,0.27661616507693804,0.000882806516980097,0.15777999144802807,0.282252627854985,0.27831903966882815,0.2839380516769445
101,102,0.47299856,0.2745935303721486,0.0008030086590494512,0.15449818904916438,0.279151894801163,0.275787267815513,0.2813174761608149
102,103,0.4724628,0.2685114520123315,0.0007314214718184208,0.14988983445432372,0.2733657818833445,0.27350855479435826,0.28017531693782033
103,104,0.46959537,0.2668193963722634,0.0007065214933630893,0.14661241935150648,0.2720371025713839,0.2701704551850094,0.27785406296341286
104,105,0.46862334,0.2659874740997463,0.0006507217166273733,0.1408949421899787,0.26952399422958545,0.2676464338997258,0.2734777160401437
105,106,0.4654408,0.2639953401563594,0.000645506745358958,0.13795223601925877,0.26576717471000694,0.26268399107164064,0.26985306458728286
106,107,0.46421933,0.26393786947649256,0.0006146537644172249,0.13555647628942671,0.26345612927891393,0.261362594753927,0.2666551237395582
107,108,0.4612971,0.26043586924323076,0.0005978281985773091,0.13345121398605128,0.2581548408506961,0.2565200653195149,0.2622731542918117
108,109,0.45913467,0.25760294523067073,0.0005445817560223391,0.13021243138232627,0.25644922195669906,0.2561013243173947,0.2600568354639021
109,110,0.45813808,0.2553486815875289,0.0005115330428892041,0.12838136485712523,0.25269546683122357,0.2552257458819161,0.2583018492810536
110,111,0.45316452,0.253142640353698,0.0004956094128020925,0.12409287238598576,0.24947679128362338,0.2481657635458506,0.25327300970543365
111,112,0.4515278,0.2511391271961041,0.0004675479736802051,0.11976740427170872,0.2462331993624374,0.24346249162269779,0.2504446666392825
112,113,0.45060122,0.24608930373529478,0.0004609101364134595,0.1146519655969141,0.24513736944998418,0.2421427939501235,0.24627230842424272
113,114,0.4478299,0.24372347283258317,0.00044276222716889456,0.11268824960806564,0.23935122202247844,0.24096624769373753,0.24561677771256432
114,115,0.4458756,0.24190402918362086,0.00043360524954215527,0.11105906522631892,0.2382311509030267,0.23883629443962648,0.24274855062670173
115,116,0.4443922,0.2406938511304496,0.0004153625650476388,0.10813649930279834,0.23620032138506478,0.23615399241903276,0.24029159969616967
116,117,0.4420509,0.23604595023196384,0.00039400227138380493,0.1068831764888218,0.23360075308007383,0.23419649883736043,0.2376706285571868
117,118,0.4410006,0.23490074287095583,0.0003892171973789314,0.10254120647375971,0.23207845834457044,0.23165310164455624,0.23641191965016048
118,119,0.43981007,0.23248160886705113,0.00036575855927459576,0.1007445893194152,0.22708327795173547,0.2302808222208252,0.23397385536054974
119,120,0.43794316,0.23079493736347448,0.00035946940027381644,0.09553709010982402,0.22538278260295777,0.22612172231934893,0.23122013899046284
120,121,0.43697804,0.22938548926376848,0.0003405776163121949,0.09332747202661902,0.22129144285407698,0.22338505577273124,0.23089934093006195
121,122,0.43500084,0.22736457466928855,0.0003271607547414066,0.09176441187560941,0.21741481550763778,0.22024128944023896,0.22870693722455185
122,123,0.43280956,0.22640585565715926,0.00030994343117258247,0.08963702931528039,0.21474810860580287,0.21785458983917017,0.22536992536516892
123,124,0.43156987,0.22349934196040222,0.0003047153271035888,0.0879481603839119,0.2146801870973318,0.21578310380123025,0.22391507035161992
124,125,0.43062907,0.22144906142132895,0.00029686634604794454,0.08660881675440223,0.21401744702970082,0.21460940485180677,0.22276275826672445
125,126,0.42791143,0.21978714753989775,0.0002852133913221042,0.08375672802543477,0.2083246203735558,0.2127889274453436,0.22048289799648838
126,127,0.4275493,0.21863433540525123,0.0002770357398714896,0.07961836244152201,0.2020881287692895,0.20866048636965662,0.2189256849117606
127,128,0.42499068,0.2145929619581403,0.0002707873848148336,0.07782571902954018,0.20046426288404692,0.20600105388767945,0.21718439745665355
128,129,0.42259896,0.21383733118403694,0.00025758843162259997,0.07601300180342555,0.19812519547591564,0.20511126819839437,0.21579516705598822
129,130,0.42019024,0.2112398072120234,0.0002510207341164474,0.07268549636119762,0.1956647158102248,0.20351447887250648,0.21436047849721726
130,131,0.41993022,0.21000972447687696,0.0002406495488320146,0.07153367755802742,0.19402125127146794,0.20243687387115145,0.21366874975769448
131,132,0.41837043,0.20879744390738025,0.0002339059518048731,0.07025252872762054,0.18985409364633962,0.19992324931007663,0.21107414353172593
132,133,0.41378465,0.20719473438607766,0.0002251107911309038,0.06636607877371471,0.18893867636109765,0.19735901762629135,0.20660051213163996
133,134,0.41196382,0.20495753279093257,0.00021432648745813753,0.0653715087668744,0.18642054976106182,0.1959166310016213,0.20462673120793945
134,135,0.41015235,0.20385218532665914,0.00020973208720864102,0.06423957833777783,0.18451300858052097,0.19347430984627637,0.20339600149887382
135,136,0.40870538,0.20193148622420723,0.00020093463706464257,0.06345384394188763,0.18153921801036382,0.19257328834923132,0.20076234363252837
136,137,0.40721655,0.1990878505615039,0.00019390483088855176,0.061435398194481725,0.17971819416556173,0.19059982367512496,0.19838932961711303
137,138,0.40490055,0.1972250598347071,0.00018534140600374112,0.05802015604113963,0.17444045156321666,0.19033587071009728,0.19640082365856884
138,139,0.4033039,0.19666734153616192,0.00017594222413095688,0.05741212623681516,0.17383034957483964,0.18670283615270086,0.1945264995062392
139,140,0.40287656,0.19475792933441516,0.0001699328012808106,0.05605534257138268,0.17207649275727352,0.18423583138897168,0.19367158944852064
140,141,0.4002764,0.19326263217848816,0.00016139192138834142,0.055063787264304304,0.1699629796633856,0.1838657995587238,0.19229756253766808
141,142,0.3981823,0.19087764663550494,0.00015996615288655007,0.05350147742349528,0.16703175805221804,0.1826601763284452,0.19177937475030318
142,143,0.39703515,0.1892210826218257,0.00014692696429685167,0.05096846442690998,0.16638704072949642,0.18015605227590223,0.19013230728715766
143,144,0.39620325,0.18671937731127225,0.00014391574084826681,0.04959179235492304,0.16562663600950708,0.1781946708436796,0.18894636346839236
144,145,0.3957503,0.1848860392030888,0.00013795271905582416,0.04819582971118631,0.15996851646585522,0.17650697141685556,0.18698930284793625
145,146,0.395382,0.1842065647160475,0.00013610022230414596,0.04686829537892895,0.1580141518769946,0.17429064507552133,0.18434444506693223
146,147,0.39379412,0.1829953439291587,0.00012865224842973914,0.0467499739981723,0.1570508292734754,0.17312970408933492,0.18255478509266973
147,148,0.39222693,0.1809895856440803,0.0001211963531793701,0.0461640578827042,0.15462508184148055,0.17048869382148168,0.17965049637092456
148,149,0.39162695,0.18034183668762319,0.00011618391456075209,0.044411563407239826,0.15373331394152717,0.16941693767536684,0.1786408056784567
149,150,0.38681176,0.17853237830030053,0.00011280821957179322,0.041625509093757104,0.14971562037701588,0.1658883378531163,0.17687410277985963
150,151,0.38499773,0.17736349010218155,0.00011081117029324837,0.03991589328989864,0.14886189976973396,0.1645253513118875,0.1746655961526164
151,152,0.38325334,0.1755788224227356,0.00010919602515899766,0.03903891349895636,0.14706756321148162,0.16308837113963917,0.17192484593584295
152,153,0.3814207,0.1729987504543967,0.00010291071746875685,0.037947671766352206,0.1446070915468332,0.1627445754259123,0.17129660382429907
153,154,0.3806005,0.1713090443550852,0.00010118437522830637,0.037142040448118765,0.1427767882292368,0.15988297393291476,0.1694025213114505
154,155,0.37822574,0.17046959154076477,9.874701284679029e-05,0.035671073872808295,0.14162158968632735,0.1570317593975246,0.16902227019451052
155,156,0.37612173,0.1691314773237714,9.55047932447443e-05,0.03491503193171749,0.13927580558302216,0.1553795165247873,0.1655804849633944
156,157,0.37450966,0.16844436626345294,8.978486091769444e-05,0.03439460686568204,0.1367938220793062,0.1547424700481796,0.16474238577410938
157,158,0.37323248,0.16624914429497076,8.528522477738297e-05,0.03397319440362411,0.13502029266587884,0.15270380780994977,0.1629606630399689
158,159,0.3725544,0.16543907628903384,8.186220250056078e-05,0.032001413786461666,0.13455800577701416,0.15191120136297687,0.1619067371115922
159,160,0.37031376,0.1639514100383602,7.872232063839867e-05,0.031330467066558704,0.13233983077901695,0.15183710827485428,0.1607884286358774
160,161,0.36998868,0.16225109811067742,7.718422759122057e-05,0.030523332784823377,0.1289256114972348,0.1484805957062226,0.15908302486839923
161,162,0.36860433,0.16156762400734964,7.335346526999054e-05,0.028774311231128776,0.12704275682816069,0.14563827027678977,0.15677110036738512
162,163,0.36733446,0.16050497546353396,7.20745307469925e-05,0.02753343993668013,0.1261036843275821,0.1445690500361707,0.15575157906711407
163,164,0.36497986,0.15953069790156696,6.955553029752203e-05,0.027396887990383832,0.12529974581471506,0.14315069843465206,0.15412608874370656
164,165,0.36353245,0.15804582731853453,6.574192069694584e-05,0.024684594025303676,0.12307836112234664,0.1421753266228142,0.1535352972790753
165,166,0.36328405,0.15683850711567315,6.377517792623797e-05,0.024522053194368603,0.12118128550840805,0.14018844059771157,0.1517529503084528
166,167,0.36087614,0.15604203660100502,6.0649445546338574e-05,0.024003738885518957,0.120443098049489,0.1397542545093541,0.15094159348995342
167,168,0.3585145,0.15586506001319814,5.8937455593203614e-05,0.02314703792504803,0.11909464965450188,0.13919123254657445,0.14823156693644204
168,169,0.35744667,0.15367862204741972,5.804849920220824e-05,0.02257322204402809,0.1188430359090925,0.13665036363581223,0.14596385482897495
169,170,0.35661367,0.1514284854091543,5.627830901717825e-05,0.021720121811660723,0.11667817122724017,0.13569653384995448,0.14442191792311113
170,171,0.3553245,0.1506779595276325,5.54223165039834e-05,0.021039202893029223,0.11354796939075723,0.1333702132652355,0.1436735734288503
171,172,0.35461098,0.14946502521569074,5.277401255112665e-05,0.01990808747776395,0.11229206142242067,0.13198243146151445,0.14263575887595142
172,173,0.3538629,0.1489301290055906,5.036619089861796e-05,0.01929905514416496,0.11148615750166674,0.13068117138954577,0.140912283863387
173,174,0.35287246,0.14772320787656668,4.73698291734688e-05,0.019226904121801378,0.11010265355758127,0.1293223816652253,0.14019527565728498
174,175,0.35281575,0.14746411016372776,4.496231350784195e-05,0.017940820858491687,0.1091658126512484,0.1285823750569441,0.13948297185231726
175,176,0.35072616,0.147165078765472,4.423272759232796e-05,0.017447432081466853,0.10683679133492144,0.12675108293407322,0.13800703271014714
176,177,0.3497159,0.14436857453127827,4.1008704621273205e-05,0.01695767230258791,0.10638425052976114,0.12597841293758316,0.13594377761599963
177,178,0.34834322,0.1431838941628104,4.078546595785734e-05,0.016454527578510222,0.1053859192666456,0.12449337606676845,0.13511881978761706
178,179,0.3474242,0.14246682868218613,3.9417698736097525e-05,0.015830241762031096,0.10468230527900045,0.12386641190373424,0.133655258131297
179,180,0.34645835,0.14191222856306082,3.8420862732062014e-05,0.015627534008452675,0.10294316140440055,0.12177940670933295,0.13227587479091046
180,181,0.34532833,0.13922842295913623,3.6970716818515556e-05,0.015559790595093652,0.10144080792236763,0.12135400528727401,0.1315656618195763
181,182,0.3430381,0.1381760137821727,3.473446412993319e-05,0.0142389738589318,0.09993270633049675,0.11987692302078863,0.12974666233672963
182,183,0.34159634,0.1376900746703439,3.353262565036444e-05,0.014065209087212746,0.09901774358521373,0.11740200986290965,0.12902087997525913
183,184,0.3414966,0.13517046985012499,3.165764342618107e-05,0.013301117558182196,0.09750245502337979,0.11570709674590406,0.12696600121157503
184,185,0.33967257,0.13403864826042533,2.9730284075876736e-05,0.012298912263901323,0.09524175296835494,0.11495239148440749,0.12530264601288352
185,186,0.33913925,0.13347612697303013,2.8176935430168525e-05,0.01204967522266881,0.09285004817408914,0.11368883639767743,0.12442870856342668
186,187,0.33801985,0.1313306310733566,2.6651520669669434e-05,0.011584405313354171,0.09280669669080853,0.11210751429680907,0.123834384094768
187,188,0.33740124,0.13062685671390523,2.6270782044114597e-05,0.011138196413250456,0.09231458803173886,0.11150477094228685,0.12232887766198891
188,189,0.33579814,0.13038179835236738,2.6037083281147025e-05,0.01066363956878489,0.09146145379284788,0.10924665635728918,0.12175478845962426
189,190,0.33474252,0.12931020966373397,2.5119339948102208e-05,0.010382013329662744,0.0910013667675231,0.1088197945118343,0.1209702393828519
190,191,0.33432627,0.1284620325636453,2.4333790117356954e-05,0.010062851651157327,0.08977204174693479,0.10785047902512107,0.11895135908024769
191,192,0.33384165,0.126627763603214,2.2941006571983015e-05,0.009878362075270463,0.08844115695950398,0.10697460056696546,0.1179377394694474
192,193,0.33279914,0.12505509289026684,2.184053489807014e-05,0.008736996171696165,0.08552019660327374,0.104931282061116,0.11682516615794945
193,194,0.3298465,0.12448624068050138,2.074262034830754e-05,0.00851475754305916,0.0844886408505841,0.10407911167540856,0.11593984925364667
194,195,0.32914504,0.12330003892006168,1.9735539309884924e-05,0.008059236941694348,0.08229651255410883,0.10366453825414527,0.11478995834270754
195,196,0.3275152,0.12149095689452684,1.9132819091487178e-05,0.007876446050174755,0.08084143443010083,0.10221415113031179,0.11435931609134581
196,197,0.32643476,0.12089988073720521,1.8581860500674534e-05,0.007843232055156234,0.08064287210238066,0.10104265070085951,0.11364786688258109
197,198,0.32532942,0.11969960603924117,1.7339112010863734e-05,0.00757898082900552,0.08014477502636502,0.0997390745356905,0.11132064794717442
198,199,0.32413846,0.11780080930307034,1.6556558265229077e-05,0.007318226967662246,0.07872732405337579,0.09887196515969532,0.1110402089546164
199,200,0.32167238,0.11677411303454771,1.5886723635772306e-05,0.00690558378258294,0.07749991304080427,0.09731947814219288,0.11011110056790353
200,201,0.32069948,0.11648818737621118,1.5208868450368277e-05,0.006541464852793014,0.07582911815458285,0.0969146605681376,0.1093297488166714
201,202,0.31873524,0.1155429808220442,1.4284368411255557e-05,0.006305334113797977,0.07501379844748564,0.09578746402138373,0.10804839611448755
202,203,0.3174041,0.11532877713920986,1.3510306974696225e-05,0.00608406187271553,0.07323524506953252,0.09549949759237107,0.10703855829865147
203,204,0.31668422,0.11451094194063834,1.3215559455074404e-05,0.0059193199169623,0.07281141370878955,0.0936992125795506,0.1059175225125161
204,205,0.31570637,0.11358175230947552,1.251508225939384e-05,0.005604353436387093,0.07262148553502666,0.09334900071196747,0.1052347023714362
205,206,0.31533796,0.1130161468976624,1.2311717371779919e-05,0.005481201724922877,0.07102336733130452,0.0928080473893223,0.10453812075478927
206,207,0.3139023,0.11233717276883369,1.1626973161192383e-05,0.005399969147623211,0.06995154649559783,0.09236537289373523,0.10320035298251798
207,208,0.3130879,0.11186839143576036,1.1345433813324655e-05,0.004963282831447715,0.06775866564367407,0.09168196656462041,0.10299308197738112
208,209,0.3120915,0.1092065485516158,1.1307840263738128e-05,0.004752240525751785,0.06742372485647352,0.0908305950780194,0.10186654819010633
209,210,0.3101975,0.10881893351617884,1.0454946513735648e-05,0.004716602644211554,0.06612917381525027,0.08973487866698521,0.10048895526230305
210,211,0.307177,0.10785066355820618,9.706546287283188e-06,0.004348382994051918,0.0647911976003663,0.08868770984300672,0.09954444578897412
211,212,0.30706853,0.10741166730453815,9.377585625952171e-06,0.004066111821363356,0.06417891302976322,0.08764514035269198,0.09879436655061494
212,213,0.30559328,0.10649340184132564,8.696829003241817e-06,0.003983209089407002,0.06347519969576483,0.0867903144271661,0.09719696288119782
213,214,0.30386865,0.10588695820684378,8.294804580952864e-06,0.0038592297471084277,0.06297177664948296,0.08548427856301395,0.09644443321229167
214,215,0.30342144,0.10536438267770604,8.17320008068046e-06,0.003753877133533116,0.061946747979876454,0.08492490715642884,0.09575087960229095
215,216,0.30250078,0.1049904178563035,7.598924378487666e-06,0.0035164701954560943,0.060795033572169185,0.0833191867800167,0.09523548252235735
216,217,0.30206463,0.10377859142300364,7.47924641576245e-06,0.0034094387257520365,0.05939111641736361,0.08252779598669709,0.09431215012739966
217,218,0.30031538,0.10316561797153598,7.020572499535902e-06,0.003253978138951946,0.05904098727685884,0.08183322358296737,0.09390799185130448
218,219,0.29970548,0.10283400329296477,6.642746670334424e-06,0.003105597131443849,0.058630054388266156,0.08137756200966607,0.0917703389717214
219,220,0.29945332,0.10121620296678527,6.4419459778845475e-06,0.003056991397698402,0.05768876094747706,0.08094839365975369,0.09089588011363645
220,221,0.2978454,0.10009865263425695,6.138326253500014e-06,0.0027431398733149355,0.05700281677722371,0.08005178755115507,0.09020602392516804
221,222,0.29653957,0.09961934326235074,5.655634379094168e-06,0.002639687990694699,0.05653234265501749,0.07963996458393084,0.08875576360987547
222,223,0.29521394,0.09956484595286481,5.508046694616833e-06,0.0025582770949441687,0.055464361709671166,0.07856232863034761,0.08822496215891479
223,224,0.29385442,0.09853278154324682,5.096292060593504e-06,0.002472588144191361,0.054084936629511256,0.0779955658542653,0.08737731194863901
224,225,0.29292783,0.09825871248959094,4.687877818237346e-06,0.0023829128206477143,0.05379949006250369,0.07710383872198494,0.0866859390870834
225,226,0.2922483,0.09756718124453656,4.598383682916395e-06,0.0019995876534136658,0.052980567920506434,0.07587799473528106,0.08627036714666189
226,227,0.2916804,0.0965554344095278,4.4615695303094525e-06,0.0019240132798078317,0.05161215189941944,0.07522337096302768,0.0855250045242632
227,228,0.290906,0.09573642457624278,4.310102802405953e-06,0.0017843953034056199,0.05101308306104593,0.07367931579993668,0.08449121057161903
228,229,0.28933963,0.09537889115266722,4.058773911389057e-06,0.0017661329273833274,0.04958417984852495,0.07314225226923579,0.08396779649456171
229,230,0.2884019,0.0941764684903417,3.864780490915642e-06,0.0016242454771346457,0.04843715992201655,0.07206141460647737,0.08346990082905678
230,231,0.28702995,0.09346282965269088,3.7593408076257207e-06,0.0014385930444610541,0.04798974790620767,0.07173189569544594,0.08257020132914204
231,232,0.28537908,0.09193359336452712,3.5458532956940244e-06,0.001423299911047409,0.047023638975610293,0.07066288650498309,0.08126817313086462
232,233,0.2838615,0.09107207220401364,3.401270310201359e-06,0.0013604862339110346,0.04689415513815671,0.06994923334421697,0.08092896730031553
233,234,0.28321037,0.09010166941189497,3.1595155241193613e-06,0.0013291865546310757,0.04527073087058118,0.06956026273979016,0.08039030882054828
234,235,0.28230178,0.08930682047303497,3.089366017683284e-06,0.0012621894925741624,0.04454244210289873,0.06864117776812052,0.07915770682767129
235,236,0.28150755,0.08916863975220965,2.9455469798622904e-06,0.0010840447356803519,0.044035115546566646,0.06798512404021159,0.07880323012189899
236,237,0.28091425,0.08807697253800285,2.6845509261490153e-06,0.0010207560909183879,0.04314485353568544,0.06664087326096235,0.07799091027704644
237,238,0.28015393,0.0874850646623388,2.6577322906798613e-06,0.0009516301595885923,0.04236257353177366,0.06654861174928797,0.0773572967832909
238,239,0.27959734,0.0868399949838329,2.4272393184658537e-06,0.0008196049916842901,0.04190532109852245,0.06603267363277691,0.07697292843835843
239,240,0.2785317,0.08629064743662292,2.2284507833227634e-06,0.0007503840164958202,0.0412054377986483,0.06468476229691275,0.0765766683018761
240,241,0.27837327,0.08590979170375554,2.1530731381206543e-06,0.0006869373202418562,0.04067866541205083,0.06348899783146725,0.07611464661299376
241,242,0.27758485,0.08459731388360207,1.9788169251823364e-06,0.0005415739414554327,0.04048299861005309,0.06334661589197363,0.07549323136183844
242,243,0.27682316,0.08424850983429705,1.8113855740209252e-06,0.0004832025801217048,0.03956677496925186,0.0624448976866744,0.07430848261349896
243,244,0.27492812,0.08375691531147368,1.7396470725817781e-06,0.00044114762287704164,0.039293016629451734,0.06206831333325951,0.07369855112409661
244,245,0.274835,0.08340906805754943,1.7017220816999528e-06,0.0003913623698112586,0.038926281321115606,0.06100289794545937,0.07311068996676034
245,246,0.2743678,0.08220281733935787,1.6964244501800476e-06,0.0003773812024830163,0.037575662939639654,0.060581454618990595,0.07249054413824244
246,247,0.27319363,0.0816551409496177,1.52958346945797e-06,0.0003008325751263619,0.03710513291678948,0.059933891532155156,0.0723664100315004
247,248,0.27235857,0.08137581411498669,1.4761142677077574e-06,0.00025273817764090136,0.0366070096623299,0.0586012480383587,0.070462105803355
248,249,0.27199402,0.08067522403274824,1.406680207368096e-06,0.0002167644186915641,0.035966883023610056,0.0584688533631787,0.07014691129725532
249,250,0.27137625,0.08008135922008819,1.3587764117369611e-06,0.0002059476393046326,0.03530889799610708,0.05837932904909793,0.06975524310135023
250,251,0.27038792,0.07878702781346744,1.2843762251687904e-06,0.00016211743541418898,0.03489758125695786,0.057019915720623614,0.06899346474560059
251,252,0.26953995,0.07828420846127497,1.1958225967109925e-06,0.00012692082067724883,0.0345589072030005,0.056760290468660664,0.0676060313676166
252,253,0.2682969,0.07783831196736153,1.1128989025083155e-06,0.00011995503479280442,0.03396946968030469,0.05617861140334966,0.06731309687923373
253,254,0.2677784,0.07737418627053316,1.0058395554906178e-06,0.00011317017445126356,0.03343995192864157,0.05560241387146093,0.06718217634149294
254,255,0.26634178,0.07698374343540891,9.892460734166358e-07,0.00010638749697329076,0.03258931269299913,0.05500317202495296,0.06634627017339936
255,256,0.26571542,0.07641506819184075,9.535712428767793e-07,8.093521221607087e-05,0.03236989309819934,0.0546203322579903,0.0656751647627496


==> data/splice.csv <==
type,tau,mse
1,1.1024722016164288,0.6003364705219238
1,1.1021703190863965,0.6088242997678137
1,1.1014158048016374,0.618235243013203
1,1.1004383898024748,0.6095984906684818
1,1.0991445743182584,0.6131216275294248
1,1.0973304457218276,0.6094343194038364
1,1.0949717721249794,0.6057612666268148
1,1.0920146022022459,0.6064423916020043
1,1.088353725740399,0.6093309853168788
1,1.0839365323802532,0.6093330620223263
1,1.0787613208580515,0.6107319812499302
1,1.0729305480519016,0.6095923551207774
1,1.0666464917064673,0.598214283572957
1,1.0602356954054764,0.5885743044340603
1,1.0541067563046138,0.5776953086804473
1,1.0486954190065185,0.5696637067361702
1,1.0444219258342013,0.5683892357786525
1,1.0416998176746968,0.5669725255216891
1,1.0410820373652652,0.5683892316485119
1,1.043303395459292,0.5716059694498763
1,1.0514553981589736,0.5750220313928429
1,1.0679621396088677,0.5786737082722201
1,1.0911164646955762,0.5811526887534069
1,1.124548287871854,0.5822457674550424
1,1.1695764362031214,0.5831143259891185
1,1.2202755086683417,0.5865592839728043
1,1.2662805198765328,0.5901821015259482
1,1.3207204603609888,0.6051122823773473
1,1.38606739362829,0.6269225448149206
1,1.4488777947271354,0.643199064460942
1,1.5199688631626844,0.6655468477760578
1,1.5982444553720634,0.6579671844271282
1,1.6837190609530306,0.6458276172622103
1,1.753863671638241,0.6480934140813274
1,1.8308448552176706,0.6575045673281046
2,1.9999999403963553,0.968334839391584
2,2.000000000001,0.9247927019892968
2,1.9999999025920006,0.9091821520879473
2,1.9924823366026552,0.8920953666406065
2,1.8470702308889246,0.871479688100312
2,1.7204886305177252,0.8544842462507937
2,1.6252640837577659,0.8237081114833593
2,1.55413712463084,0.7779364890342401
2,1.5023592153388912,0.7601054841246369
2,1.4622525207481205,0.760755347715997
2,1.429558144508407,0.7278229047440239
2,1.3990086398490091,0.7004477254254933
2,1.3644003524574873,0.7018675431316285
2,1.3387038906251647,0.7091283246008809
2,1.3258238459435916,0.6964443713926374
2,1.3132136142183288,0.6988765610194966
2,1.2975485163899454,0.6908173259600214
2,1.2844186449021102,0.6802810467506292
2,1.276399816087711,0.6760547040572417
2,1.2704234325901491,0.6691869652258082
2,1.259807842425154,0.6436761116442348
2,1.252035374657258,0.6588963432295268
2,1.246590093082983,0.6536707569820398
2,1.2428803158826691,0.6434871198325138
2,1.2379362800840792,0.6420080494605079
2,1.2312161648862614,0.6286032860893237
2,1.2275857006278932,0.6222626856127567
2,1.2181356370390701,0.6066910986745535
2,1.2114078802918127,0.5998663430758284
2,1.204830810617467,0.6057548443429731
2,1.1997280501644494,0.6035663138275641
2,1.1947668961470963,0.6007922111734693
2,1.1901285268886717,0.5953857485802405
2,1.1858886240141062,0.5942336352631773
2,1.181255491459577,0.6031769315743349
3,1.103670891711159,0.5847559366467895
3,1.1030294616104215,0.5986931090811441
3,1.1022576379062181,0.5922318965430312
3,1.1012513321153208,0.597401602218421
3,1.0999324657197624,0.6035183628954874
3,1.0980998127857187,0.5929012205280411
3,1.095735276793873,0.5936904247189745
3,1.0927681465257817,0.5952599255505124
3,1.0891241123969966,0.594589836728556
3,1.084729468875053,0.5966803814427752
3,1.0795990939740054,0.5987447750347484
3,1.0738139566698417,0.6001578123022494
3,1.067578247521685,0.5851226506788818
3,1.0611982850644954,0.5772489235979554
3,1.0550661859412571,0.5671201093491955
3,1.0496024476950605,0.5608957152421981
3,1.0452086211597378,0.5550923597077526
3,1.0422774029135664,0.5568434044293079
3,1.0413137323274393,0.5613489853693029
3,1.0431509538026795,0.5623017796014986
3,1.0492404439675185,0.5653288452027514
3,1.0635785897178698,0.5672276968881316
3,1.0832919761809117,0.5693254414454455
3,1.1117215772359794,0.5706315079794838
3,1.151139204784666,0.5718065188695969
3,1.2031072781214078,0.5731699770186605
3,1.2533946816890855,0.5795801459375449
3,1.3036595450997313,0.5894617485143634
3,1.3645151465819865,0.6007522776701798
3,1.4284097400584992,0.6249028999185791
3,1.4902345517551425,0.6359693679577709
3,1.5584732900743838,0.6509063227540928
3,1.632769133986016,0.6393359866564473
3,1.7043232286341663,0.6328617540806636
3,1.7728546824483375,0.6379929799102549
4,1.9999999905039043,0.7921322019854409
4,1.8378499541023205,0.7718005847564438
4,1.7096179811723378,0.7587266383096166
4,1.6241584491899839,0.7565277845140844
4,1.5168490523540372,0.7207354010286371
4,1.4470593297989,0.6710796341142814
4,1.4000010094252127,0.639173069867363
4,1.3662664079993105,0.6181495804228578
4,1.3411574954783905,0.6145038130161788
4,1.3231092759918546,0.6115348443280415
4,1.308326120993595,0.6012241645741386
4,1.2957062051503507,0.5967189671763304
4,1.2797244126323033,0.5884005246957827
4,1.265330248524769,0.5834016505297133
4,1.2579377200444657,0.5829654273794146
4,1.2514950010013777,0.5812317895342066
4,1.2431387352059224,0.581645667275369
4,1.2364739820936115,0.5833686171104967
4,1.2317334838063438,0.5817694682939509
4,1.2270511113439975,0.5808925795726309
4,1.2209124972566963,0.5814030967885738
4,1.215957130934573,0.5784016798808125
4,1.2128536882198628,0.5771041210162137
4,1.2102146920646464,0.5743009065249179
4,1.206599156670432,0.5703701115073383
4,1.2023805285312537,0.5671210021472618
4,1.19887605190617,0.5652486766600531
4,1.1918583670950733,0.5610474935141518
4,1.1855625063927162,0.5590913895915952
4,1.1801639842939653,0.5596421220234485
4,1.17589657661761,0.5603346707952698
4,1.1721786682383215,0.5598542535151165
4,1.168854247290268,0.5619553523901467
4,1.1661053758706976,0.5630226781447674
4,1.1636000722745008,0.5640946325071188

==> data/topd-1024.csv <==
depth,width,CCA,MKNN
1,1024,0.655108,0.569242
2,1024,0.757351,0.660953
4,1024,0.822112,0.729967
8,1024,0.834478,0.736403
16,1024,0.813904,0.720851
32,1024,0.782030,0.695046
64,1024,0.779794,0.688870
100,1024,0.765653,0.681788
150,1024,0.769825,0.685326
200,1024,0.777972,0.695546

==> data/topd-2048.csv <==
depth,width,CCA,MKNN
1,2048,0.621418,0.562924
2,2048,0.870863,0.770797
4,2048,0.784995,0.682148
8,2048,0.780933,0.679083
16,2048,0.783934,0.681337
32,2048,0.774553,0.680023
64,2048,0.768126,0.684516
100,2048,0.768627,0.673459
150,2048,0.751631,0.662253
200,2048,0.752818,0.663360

==> data/topd-512.csv <==
depth,width,CCA,MKNN
1,512,0.678255,0.634351
2,512,0.750709,0.655158
4,512,0.862735,0.766252
8,512,0.893760,0.800598
16,512,0.844647,0.750530
32,512,0.807740,0.719954
64,512,0.799950,0.716276
100,512,0.793178,0.710834
150,512,0.783858,0.695651
200,512,0.775801,0.692971

==> data/topd.csv <==
depth,width,CCA,MKNN
1,64,0.622003,0.684728
1,128,0.677754,0.691276
1,256,0.705969,0.684619
1,512,0.677502,0.633247
1,1024,0.683575,0.621731
1,2048,0.677963,0.648149
1,4000,0.682231,0.681553
1,8000,0.689884,0.680289
1,12000,0.713163,0.712591
1,16000,0.744415,0.734855
1,20000,0.716967,0.694588
1,25000,0.726122,0.699911
1,30000,0.732595,0.710304
1,40000,0.744013,0.726829

==> data/topd2.csv <==
depth,width,CCA,MKNN
2,64,0.631815,0.691796
2,128,0.739670,0.723592
2,256,0.799525,0.728608
2,512,0.771107,0.669983
2,1024,0.769251,0.684680
2,2048,0.867289,0.765987
2,4000,0.846567,0.746411
2,8000,0.803477,0.692159
2,12000,0.760308,0.639466
2,16000,0.751056,0.610660
2,20000,0.779212,0.645214
2,25000,0.760296,0.622169
2,30000,0.752751,0.617393
2,40000,0.756385,0.631475

==> data/topd3.csv <==
depth,width,CCA,MKNN
3,64,0.612372,0.680659
3,128,0.735300,0.711789
3,256,0.823326,0.741115
3,512,0.904398,0.817042
3,1024,0.832721,0.734889
3,2048,0.780108,0.698315
3,4000,0.748074,0.648382
3,8000,0.724842,0.604605
3,12000,0.737228,0.614622
3,16000,0.734234,0.615648
3,20000,0.724329,0.602675
3,25000,0.738708,0.617940
3,30000,0.741686,0.622320
